A high-order discontinuous Galerkin method for the numerical modeling of epileptic seizures

Epilepsy is a clinical neurological disorder characterized by recurrent and spontaneous seizures consisting of abnormal high-frequency electrical activity in the brain. In this condition, the transmembrane potential dynamics are characterized by rapid and sharp wavefronts traveling along the heterogeneous and anisotropic conduction pathways of the brain. This work employs the monodomain model, coupled with specific neuronal ionic models characterizing ion concentration dynamics, to mathematically describe brain tissue electrophysiology in grey and white matter at the organ scale. This multiscale model is discretized in space with the high-order discontinuous Galerkin method on polygonal and polyhedral grids (PolyDG) and advanced in time with a Crank-Nicolson scheme. This ensures, on the one hand, efficient and accurate simulations of the high-frequency electrical activity that is responsible for epileptic seizure and, on the other hand, keeps reasonably low the computational costs by a suitable combination of high-order approximations and agglomerated polytopal meshes. We numerically investigate synthetic test cases on a two-dimensional heterogeneous squared domain discretized with a polygonal grid, and on a two-dimensional brainstem in a sagittal plane with an agglomerated polygonal grid that takes full advantage of the flexibility of the PolyDG approximation of the semidiscrete formulation. Finally, we provide a theoretical analysis of stability and an a-priori convergence analysis for a simplified mathematical problem.

==> csv/k4.csv <==
t,v
0,-66.632
0.200481154771451,-66.4423
0.400962309542903,-66.2568
0.601443464314354,-66.0752
0.801924619085806,-65.8974
1.00240577385726,-65.7233
1.20288692862871,-65.5528
1.40336808340016,-65.3859
1.60384923817161,-65.2226
1.80433039294306,-65.0626
2.00481154771451,-64.9059
2.20529270248597,-64.7526
2.40577385725742,-64.6024
2.60625501202887,-64.4552
2.80673616680032,-64.3112
3.00721732157177,-64.17
3.20769847634322,-64.0318
3.40817963111468,-63.8966
3.60866078588613,-63.7633
3.80914194065758,-63.634
4.00962309542903,-63.5051
4.21010425020048,-63.3857
4.41058540497193,-63.2514
4.61106655974338,-63.1476
4.81154771451484,-63.0095
5.01202886928629,-62.9318
5.21251002405774,-62.7451
5.41299117882919,-62.76
5.61347233360064,-62.4877
5.81395348837209,-62.5034
6.01443464314354,-62.2832
6.214915797915,-62.1804
6.41539695268645,-59.6861
6.6158781074579,-54.263
6.81635926222935,21.3979
7.0168404170008,54.1193
7.21732157177225,29.6003
7.41780272654371,0.8293
7.61828388131516,-22.877
7.81876503608661,-48.9861
8.01924619085806,-66.9096
8.21972734562951,-71.9438
8.42020850040096,-73.9628
8.62068965517241,-74.5041
8.82117080994387,-74.7787
9.02165196471532,-74.7727
9.22213311948677,-74.6635
9.42261427425822,-74.4871
9.62309542902967,-74.2561
9.82357658380112,-73.9992
10.0240577385726,-73.7191
10.224538893344,-73.4282
10.4250200481155,-73.1281
10.6255012028869,-72.8256
10.8259823576584,-72.5214
11.0264635124298,-72.2184
11.2269446672013,-71.918
11.4274258219727,-71.6211
11.6279069767442,-71.3284
11.8283881315156,-71.0404
12.0288692862871,-70.7576
12.2293504410585,-70.48
12.42983159583,-70.2078
12.6303127506014,-69.9411
12.8307939053729,-69.6799
13.0312750601443,-69.4241
13.2317562149158,-69.1737
13.4322373696872,-68.9287
13.6327185244587,-68.6889
13.8331996792302,-68.4543
14.0336808340016,-68.2247
14.2341619887731,-68.0002
14.4346431435445,-67.7804
14.635124298316,-67.5655
14.8356054530874,-67.3552
15.0360866078589,-67.1495
15.2365677626303,-66.9482
15.4370489174018,-66.7512
15.6375300721732,-66.5585
15.8380112269447,-66.37
16.0384923817161,-66.1855
16.2389735364876,-66.0049
16.439454691259,-65.8282
16.6399358460305,-65.6552
16.8404170008019,-65.4859
17.0408981555734,-65.3201
17.2413793103448,-65.1579
17.4418604651163,-64.999
17.6423416198877,-64.8434
17.8428227746592,-64.691
18.0433039294306,-64.5418
18.2437850842021,-64.3956
18.4442662389735,-64.2524
18.644747393745,-64.1121
18.8452285485164,-63.9747
19.0457097032879,-63.84
19.2461908580593,-63.7079
19.4466720128308,-63.5785
19.6471531676022,-63.4517
19.8476343223737,-63.3273
20.0481154771451,-63.2053
20.2485966319166,-63.0857
20.4490777866881,-62.9683
20.6495589414595,-62.8532
20.850040096231,-62.7403
21.0505212510024,-62.6295
21.2510024057739,-62.5207
21.4514835605453,-62.414
21.6519647153168,-62.3092
21.8524458700882,-62.2063
22.0529270248597,-61.6263
22.2534081796311,-61.5354
22.4538893344026,-61.446
22.654370489174,-61.3581
22.8548516439455,-61.2717
23.0553327987169,-61.1867
23.2558139534884,-61.1031
23.4562951082598,-61.0209
23.6567762630313,-60.9399
23.8572574178027,-60.8602
24.0577385725742,-60.7818
24.2582197273456,-60.7045
24.4587008821171,-60.6284
24.6591820368885,-60.5535
24.85966319166,-60.4797
25.0601443464314,-60.4069
25.2606255012029,-60.3352
25.4611066559743,-60.2645
25.6615878107458,-60.1948
25.8620689655172,-60.1261
26.0625501202887,-60.0583
26.2630312750601,-59.9914
26.4635124298316,-59.9254
26.663993584603,-59.8602
26.8644747393745,-59.7959
27.0649558941459,-59.7324
27.2654370489174,-59.6696
27.4659182036889,-59.6077
27.6663993584603,-59.5464
27.8668805132318,-59.4859
28.0673616680032,-59.426
28.2678428227747,-59.3669
28.4683239775461,-59.3083
28.6688051323176,-59.2504
28.869286287089,-59.1931
29.0697674418605,-59.1364
29.2702485966319,-59.0802
29.4707297514034,-59.0246
29.6712109061748,-58.9695
29.8716920609463,-58.9149
30.0721732157177,-58.8608
30.2726543704892,-58.8072
30.4731355252606,-58.754
30.6736166800321,-58.7012
30.8740978348035,-58.6489
31.074578989575,-58.5969
31.2750601443464,-58.5453
31.4755412991179,-58.494
31.6760224538893,-58.4431
31.8765036086608,-58.3925
32.0769847634322,-58.3422
32.2774659182037,-58.2922
32.4779470729751,-58.2424
32.6784282277466,-58.1929
32.878909382518,-58.1436
33.0793905372895,-58.0945
33.2798716920609,-58.0456
33.4803528468324,-57.9969
33.6808340016038,-57.9483
33.8813151563753,-57.8999
34.0817963111468,-57.8515
34.2822774659182,-57.8033
34.4827586206897,-57.7551
34.6832397754611,-57.707
34.8837209302326,-57.6589
35.084202085004,-57.6108
35.2846832397755,-57.5627
35.4851643945469,-57.5146
35.6856455493184,-57.4664
35.8861267040898,-57.4181
36.0866078588613,-57.3697
36.2870890136327,-57.3212
36.4875701684042,-57.2726
36.6880513231756,-57.2238
36.8885324779471,-57.1747
37.0890136327185,-57.1254
37.28949478749,-57.0759
37.4899759422614,-57.026
37.6904570970329,-56.9758
37.8909382518043,-56.9253
38.0914194065758,-56.8743
38.2919005613472,-56.8229
38.4923817161187,-56.7711
38.6928628708901,-56.7187
38.8933440256616,-56.6657
39.093825180433,-56.6121
39.2943063352045,-56.5579
39.4947874899759,-56.5029
39.6952686447474,-56.4471
39.8957497995188,-56.3905
40.0962309542903,-56.333
40.2967121090618,-56.2746
40.4971932638332,-56.215
40.6976744186046,-56.1543
40.8981555733761,-56.0924
41.0986367281476,-56.0292
41.299117882919,-55.9645
41.4995990376905,-55.8983
41.7000801924619,-55.8304
41.9005613472334,-55.7606
42.1010425020048,-55.6889
42.3015236567763,-55.615
42.5020048115477,-55.5388
42.7024859663192,-55.46
42.9029671210906,-55.3784
43.1034482758621,-55.2937
43.3039294306335,-55.2056
43.504410585405,-55.1137
43.7048917401764,-55.0178
43.9053728949479,-54.9172
44.1058540497193,-54.8115
44.3063352044908,-54.7
44.5068163592622,-54.582
44.7072975140337,-54.4567
44.9077786688051,-54.3229
45.1082598235766,-54.1798
45.308740978348,-54.0256
45.5092221331195,-53.8551
45.7097032878909,-53.679
45.9101844426624,-53.4639
46.1106655974338,-53.2592
46.3111467522053,-52.9754
46.5116279069767,-52.7119
46.7121090617482,-52.4377
46.9125902165196,-51.958
47.1130713712911,-51.4262
47.3135525260626,-50.8546
47.514033680834,-49.6087
47.7145148356055,-43.5453
47.9149959903769,35.6153
48.1154771451484,47.0988
48.3159582999198,19.0875
48.5164394546913,-8.7315
48.7169206094627,-31.0504
48.9174017642342,-58.6818
49.1178829190056,-70.3974
49.3183640737771,-73.7416
49.5188452285485,-74.7662
49.71932638332,-75.1535
49.9198075380914,-75.2233
50.1202886928629,-75.1438
50.3207698476343,-74.9795
50.5212510024058,-74.7583
50.7217321571772,-74.5039
50.9222133119487,-74.2245
51.1226944667201,-73.9297
51.3231756214916,-73.6253
51.523656776263,-73.3158
51.7241379310345,-73.0043
51.9246190858059,-72.6931
52.1251002405774,-72.384
52.3255813953488,-72.0781
52.5260625501203,-71.7763
52.7265437048917,-71.4793
52.9270248596632,-71.1873
53.1275060144346,-70.9007
53.3279871692061,-70.6197
53.5284683239775,-70.3443
53.728949478749,-70.0746
53.9294306335204,-69.8105
54.1299117882919,-69.552
54.3303929430634,-69.299
54.5308740978348,-69.0515
54.7313552526063,-68.8094
54.9318364073777,-68.5726
55.1323175621492,-68.3409
55.3327987169206,-68.1143
55.5332798716921,-67.8927
55.7337610264635,-67.6759
55.934242181235,-67.4639
56.1347233360064,-67.2565
56.3352044907779,-67.0536
56.5356856455493,-66.8551
56.7361668003208,-66.661
56.9366479550922,-66.471
57.1371291098637,-66.2852
57.3376102646351,-66.1033
57.5380914194066,-65.9254
57.738572574178,-65.7513
57.9390537289495,-65.5809
58.1395348837209,-65.4141
58.3400160384924,-65.2508
58.5404971932638,-65.091
58.7409783480353,-64.9345
58.9414595028067,-64.7813
59.1419406575782,-64.6313
59.3424218123496,-64.4844
59.5429029671211,-64.3405
59.7433841218925,-64.1995
59.943865276664,-64.0615
60.1443464314354,-63.9262
60.3448275862069,-63.7936
60.5453087409783,-63.6637
60.7457898957498,-63.5364
60.9462710505213,-63.4116
61.1467522052927,-63.2893
61.3472333600642,-63.1694
61.5477145148356,-63.0518
61.7481956696071,-62.9364
61.9486768243785,-62.8233
62.14915797915,-62.7124
62.3496391339214,-62.6035
62.5501202886929,-62.4967
62.7506014434643,-62.3919
62.9510825982358,-62.289
63.1515637530072,-62.188
63.3520449077787,-62.0889
63.5525260625501,-61.9915
63.7530072173216,-61.8959
63.953488372093,-61.802
64.1539695268645,-61.7098
64.3544506816359,-61.6191
64.5549318364074,-61.5301
64.7554129911788,-61.4426
64.9558941459503,-61.3565
65.1563753007217,-61.272
65.3568564554932,-61.1888
65.5573376102646,-61.107
65.7578187650361,-61.0266
65.9582999198075,-60.9474
66.158781074579,-60.8696
66.3592622293504,-60.7929
66.5597433841219,-60.7175
66.7602245388933,-60.6433
66.9607056936648,-60.5701
67.1611868484362,-60.4981
67.3616680032077,-60.4272
67.5621491579791,-60.3574
67.7626303127506,-60.2885
67.9631114675221,-60.2207
68.1635926222935,-60.1538
68.364073777065,-60.0878
68.5645549318364,-60.0228
68.7650360866079,-59.9587
68.9655172413793,-59.8954
69.1659983961508,-59.833
69.3664795509222,-59.7714
69.5669607056937,-59.7105
69.7674418604651,-59.6505
69.9679230152366,-59.5912
70.168404170008,-59.5326
70.3688853247795,-59.4747
70.5693664795509,-59.4175
70.7698476343224,-59.361
70.9703287890938,-59.3051
71.1708099438653,-59.2498
71.3712910986367,-59.1952
71.5717722534082,-59.1411
71.7722534081796,-59.0876
71.9727345629511,-59.0346
72.1732157177225,-58.9821
72.373696872494,-58.9302
72.5741780272654,-58.8787
72.7746591820369,-58.8277
72.9751403368083,-58.7772
73.1756214915798,-58.7271
73.3761026463512,-58.6774
73.5765838011227,-58.6281
73.7770649558941,-58.5792
73.9775461106656,-58.5307
74.1780272654371,-58.4826
74.3785084202085,-58.4347
74.57898957498,-58.3872
74.7794707297514,-58.34
74.9799518845229,-58.2931
75.1804330392943,-58.2464
75.3809141940658,-58.2
75.5813953488372,-58.1539
75.7818765036087,-58.1079
75.9823576583801,-58.0622
76.1828388131516,-58.0167
76.383319967923,-57.9713
76.5838011226945,-57.9261
76.7842822774659,-57.881
76.9847634322374,-57.8361
77.1852445870088,-57.7912
77.3857257417803,-57.7465
77.5862068965517,-57.7018
77.7866880513232,-57.6571
77.9871692060946,-57.6126
78.1876503608661,-57.568
78.3881315156375,-57.5234
78.588612670409,-57.4788
78.7890938251804,-57.4342
78.9895749799519,-57.3895
79.1900561347233,-57.3447
79.3905372894948,-57.2998
79.5910184442662,-57.2548
79.7914995990377,-57.2096
79.9919807538091,-57.1643
80.1924619085806,-57.1188
80.392943063352,-57.073
80.5934242181235,-57.027
80.793905372895,-56.9808
80.9943865276664,-56.9342
81.1948676824378,-56.8873
81.3953488372093,-56.84
81.5958299919808,-56.7923
81.7963111467522,-56.7442
81.9967923015237,-56.6957
82.1972734562951,-56.6466
82.3977546110666,-56.597
82.598235765838,-56.5467
82.7987169206095,-56.4959
82.9991980753809,-56.4443
83.1996792301524,-56.392
83.4001603849238,-56.3389
83.6006415396953,-56.285
83.8011226944667,-56.2301
84.0016038492382,-56.1742
84.2020850040096,-56.1173
84.4025661587811,-56.0592
84.6030473135525,-55.9999
84.803528468324,-55.9392
85.0040096230954,-55.8771
85.2044907778669,-55.8135
85.4049719326383,-55.7481
85.6054530874098,-55.681
85.8059342421812,-55.6118
86.0064153969527,-55.5406
86.2068965517241,-55.467
86.4073777064956,-55.3908
86.607858861267,-55.3119
86.8083400160385,-55.2299
87.0088211708099,-55.1446
87.2093023255814,-55.0557
87.4097834803528,-54.9626
87.6102646351243,-54.8651
87.8107457898957,-54.7625
88.0112269446672,-54.6543
88.2117080994387,-54.5398
88.4121892542101,-54.4181
88.6126704089816,-54.2883
88.813151563753,-54.1491
89.0136327185245,-53.9993
89.2141138732959,-53.8367
89.4145950280674,-53.6599
89.6150761828388,-53.4648
89.8155573376103,-53.2469
90.0160384923817,-53.0113
90.2165196471532,-52.7256
90.4170008019246,-52.4232
90.6174819566961,-52.0477
90.8179631114675,-51.5504
91.018444266239,-51.0111
91.2189254210104,-50.425
91.4194065757819,-49.2894
91.6198877305533,-48.1943
91.8203688853248,-41.3672
92.0208500400962,33.7767
92.2213311948677,47.3416
92.4218123496391,18.8544
92.6222935044106,-8.8348
92.822774659182,-31.1171
93.0232558139535,-59.2429
93.2237369687249,-71.0714
93.4242181234964,-74.2412
93.6246992782678,-75.1969
93.8251804330393,-75.5135
94.0256615878107,-75.5544
94.2261427425822,-75.4547
94.4266238973537,-75.2741
94.6271050521251,-75.0428
94.8275862068966,-74.778
95.028067361668,-74.4907
95.2285485164395,-74.1887
95.4290296712109,-73.8778
95.6295108259824,-73.5622
95.8299919807538,-73.2449
96.0304731355253,-72.9283
96.2309542902967,-72.6139
96.4314354450682,-72.303
96.6319165998396,-71.9964
96.8323977546111,-71.6947
97.0328789093825,-71.3983
97.233360064154,-71.1074
97.4338412189254,-70.8221
97.6343223736969,-70.5426
97.8348035284683,-70.2689
98.0352846832398,-70.001
98.2357658380112,-69.7388
98.4362469927827,-69.4822
98.6367281475541,-69.2312
98.8372093023256,-68.9857
99.037690457097,-68.7456
99.2381716118685,-68.5107
99.4386527666399,-68.281
99.6391339214114,-68.0563
99.8396150761828,-67.8366
100.040096230954,-67.6217
100.240577385726,-67.4116
100.441058540497,-67.206
100.641539695269,-67.005
100.84202085004,-66.8084
101.042502004812,-66.616
101.242983159583,-66.4279
101.443464314354,-66.2438
101.643945469126,-66.0637
101.844426623897,-65.8876
102.044907778669,-65.7152
102.24538893344,-65.5465
102.445870088212,-65.3814
102.646351242983,-65.2198
102.846832397755,-65.0617
103.047313552526,-64.9069
103.247794707298,-64.7553
103.448275862069,-64.6069
103.64875701684,-64.4617
103.849238171612,-64.3194
104.049719326383,-64.1801
104.250200481155,-64.0437
104.450681635926,-63.9101
104.651162790698,-63.7791
104.851643945469,-63.6509
105.052125100241,-63.5252
105.252606255012,-63.402
105.453087409783,-63.2813
105.653568564555,-63.163
105.854049719326,-63.0471
106.054530874098,-62.9334
106.255012028869,-62.8219
106.455493183641,-62.7126
106.655974338412,-62.6053
106.856455493184,-62.5002
107.056936647955,-62.397
107.257417802727,-62.2957
107.457898957498,-62.1964
107.658380112269,-62.0989
107.858861267041,-62.0032
108.059342421812,-61.9093
108.259823576584,-61.817
108.460304731355,-61.7265
108.660785886127,-61.6375
108.861267040898,-61.5501
109.06174819567,-61.4643
109.262229350441,-61.3799
109.462710505213,-61.2971
109.663191659984,-61.2156
109.863672814755,-61.1355
110.064153969527,-61.0568
110.264635124298,-60.9794
110.46511627907,-60.9032
110.665597433841,-60.8283
110.866078588613,-60.7546
111.066559743384,-60.6821
111.267040898156,-60.6108
111.467522052927,-60.5405
111.668003207698,-60.4714
111.86848436247,-60.4033
112.068965517241,-60.3363
112.269446672013,-60.2702
112.469927826784,-60.2051
112.670408981556,-60.141
112.870890136327,-60.0778
113.071371291099,-60.0156
113.27185244587,-59.9541
113.472333600642,-59.8936
113.672814755413,-59.8339
113.873295910184,-59.7749
114.073777064956,-59.7168
114.274258219727,-59.6594
114.474739374499,-59.6028
114.67522052927,-59.5469
114.875701684042,-59.4917
115.076182838813,-59.4372
115.276663993585,-59.3833
115.477145148356,-59.3301
115.677626303128,-59.2775
115.878107457899,-59.2255
116.07858861267,-59.174
116.279069767442,-59.1232
116.479550922213,-59.0729
116.680032076985,-59.0231
116.880513231756,-58.9739
117.080994386528,-58.9251
117.281475541299,-58.8769
117.481956696071,-58.8291
117.682437850842,-58.7817
117.882919005613,-58.7348
118.083400160385,-58.6883
118.283881315156,-58.6422
118.484362469928,-58.5965
118.684843624699,-58.5512
118.885324779471,-58.5062
119.085805934242,-58.4616
119.286287089014,-58.4173
119.486768243785,-58.3733
119.687249398557,-58.3296
119.887730553328,-58.2863
120.088211708099,-58.2431
120.288692862871,-58.2003
120.489174017642,-58.1577
120.689655172414,-58.1153
120.890136327185,-58.0731
121.090617481957,-58.0312
121.291098636728,-57.9894
121.4915797915,-57.9478
121.692060946271,-57.9064
121.892542101043,-57.8651
122.093023255814,-57.824
122.293504410585,-57.7829
122.493985565357,-57.742
122.694466720128,-57.7012
122.8949478749,-57.6604
123.095429029671,-57.6197
123.295910184443,-57.5791
123.496391339214,-57.5385
123.696872493986,-57.4979
123.897353648757,-57.4572
124.097834803528,-57.4166
124.2983159583,-57.376
124.498797113071,-57.3352
124.699278267843,-57.2945
124.899759422614,-57.2536
125.100240577386,-57.2126
125.300721732157,-57.1715
125.501202886929,-57.1303
125.7016840417,-57.0889
125.902165196472,-57.0473
126.102646351243,-57.0055
126.303127506014,-56.9634
126.503608660786,-56.9211
126.704089815557,-56.8786
126.904570970329,-56.8357
127.1050521251,-56.7925
127.305533279872,-56.7489
127.506014434643,-56.705
127.706495589415,-56.6606
127.906976744186,-56.6158
128.107457898958,-56.5705
128.307939053729,-56.5246
128.5084202085,-56.4782
128.708901363272,-56.4312
128.909382518043,-56.3835
129.109863672815,-56.3352
129.310344827586,-56.2861
129.510825982358,-56.2362
129.711307137129,-56.1854
129.911788291901,-56.1337
130.112269446672,-56.0811
130.312750601443,-56.0273
130.513231756215,-55.9725
130.713712910986,-55.9164
130.914194065758,-55.859
131.114675220529,-55.8002
131.315156375301,-55.7399
131.515637530072,-55.6779
131.716118684844,-55.6142
131.916599839615,-55.5485
132.117080994387,-55.4808
132.317562149158,-55.4108
132.518043303929,-55.3384
132.718524458701,-55.2632
132.919005613472,-55.1852
133.119486768244,-55.104
133.319967923015,-55.0192
133.520449077787,-54.9306
133.720930232558,-54.8377
133.92141138733,-54.74
134.121892542101,-54.637
134.322373696872,-54.528
134.522854851644,-54.4123
134.723336006415,-54.289
134.923817161187,-54.1569
135.124298315958,-54.0149
135.32477947073,-53.8613
135.525260625501,-53.6942
135.725741780273,-53.511
135.926222935044,-53.309
136.126704089816,-53.0826
136.327185244587,-52.8276
136.527666399358,-52.542
136.72814755413,-52.195
136.928628708901,-51.8032
137.129109863673,-51.3356
137.329591018444,-50.6757
137.530072173216,-49.7929
137.730553327987,-48.6249
137.931034482759,-46.5363
138.13151563753,-39.9882
138.331996792302,19.2516
138.532477947073,50.3039
138.732959101844,22.6413
138.933440256616,-5.9025
139.133921411387,-28.2472
139.334402566159,-56.8477
139.53488372093,-71.0785
139.735364875702,-74.5608
139.935846030473,-75.582
140.136327185245,-75.8859
140.336808340016,-75.9123
140.537289494788,-75.8029
140.737770649559,-75.6146
140.93825180433,-75.3764
141.138732959102,-75.1048
141.339214113873,-74.8109
141.539695268645,-74.5024
141.740176423416,-74.185
141.940657578188,-73.8628
142.141138732959,-73.5391
142.341619887731,-73.216
142.542101042502,-72.8953
142.742582197273,-72.5782
142.943063352045,-72.2656
143.143544506816,-71.958
143.344025661588,-71.6558
143.544506816359,-71.3593
143.744987971131,-71.0687
143.945469125902,-70.784
144.145950280674,-70.5053
144.346431435445,-70.2325
144.546912590217,-69.9656
144.747393744988,-69.7045
144.947874899759,-69.4491
145.148356054531,-69.1994
145.348837209302,-68.9552
145.549318364074,-68.7165
145.749799518845,-68.483
145.950280673617,-68.2548
146.150761828388,-68.0317
146.35124298316,-67.8135
146.551724137931,-67.6002
146.752205292702,-67.3916
146.952686447474,-67.1877
147.153167602245,-66.9883
147.353648757017,-66.7933
147.554129911788,-66.6026
147.75461106656,-66.4162
147.955092221331,-66.2338
148.155573376103,-66.0554
148.356054530874,-65.8809
148.556535685646,-65.7102
148.757016840417,-65.5433
148.957497995188,-65.3799
149.15797914996,-65.2201
149.358460304731,-65.0636
149.558941459503,-64.9106
149.759422614274,-64.7608
149.959903769046,-64.6142
150.160384923817,-64.4706
150.360866078589,-64.3301
150.56134723336,-64.1926
150.761828388132,-64.0579
150.962309542903,-63.926
151.162790697674,-63.7968
151.363271852446,-63.6703
151.563753007217,-63.5464
151.764234161989,-63.425
151.96471531676,-63.306
152.165196471532,-63.1895
152.365677626303,-63.0752
152.566158781075,-62.9633
152.766639935846,-62.8535
152.967121090617,-62.7459
153.167602245389,-62.6405
153.36808340016,-62.537
153.568564554932,-62.4356
153.769045709703,-62.3361
153.969526864475,-62.2385
154.170008019246,-62.1427
154.370489174018,-62.0487
154.570970328789,-61.9565
154.771451483561,-61.866
154.971932638332,-61.7772
155.172413793103,-61.69
155.372894947875,-61.6043
155.573376102646,-61.5202
155.773857257418,-61.4376
155.974338412189,-61.3565
156.174819566961,-61.2768
156.375300721732,-61.1984
156.575781876504,-61.1215
156.776263031275,-61.0458
156.976744186047,-60.9714
157.177225340818,-60.8983
157.377706495589,-60.8264
157.578187650361,-60.7557
157.778668805132,-60.6861
157.979149959904,-60.6177
158.179631114675,-60.5503
158.380112269447,-60.484
158.580593424218,-60.4188
158.78107457899,-60.3546
158.981555733761,-60.2914
159.182036888532,-60.2291
159.382518043304,-60.1678
159.582999198075,-60.1073
159.783480352847,-60.0478
159.983961507618,-59.9892
160.18444266239,-59.9313
160.384923817161,-59.8743
160.585404971933,-59.8181
160.785886126704,-59.7627
160.986367281476,-59.7081
161.186848436247,-59.6541
161.387329591018,-59.6009
161.58781074579,-59.5484
161.788291900561,-59.4966
161.988773055333,-59.4454
162.189254210104,-59.3949
162.389735364876,-59.345
162.590216519647,-59.2957
162.790697674419,-59.247
162.99117882919,-59.1989
163.191659983962,-59.1514
163.392141138733,-59.1043
163.592622293504,-59.0578
163.793103448276,-59.0119
163.993584603047,-58.9664
164.194065757819,-58.9214
164.39454691259,-58.8768
164.595028067362,-58.8328
164.795509222133,-58.7891
164.995990376905,-58.7459
165.196471531676,-58.7031
165.396952686447,-58.6607
165.597433841219,-58.6187
165.79791499599,-58.577
165.998396150762,-58.5357
166.198877305533,-58.4948
166.399358460305,-58.4542
166.599839615076,-58.4139
166.800320769848,-58.3739
167.000801924619,-58.3342
167.201283079391,-58.2948
167.401764234162,-58.2557
167.602245388933,-58.2169
167.802726543705,-58.1783
168.003207698476,-58.1399
168.203688853248,-58.1018
168.404170008019,-58.0639
168.604651162791,-58.0261
168.805132317562,-57.9886
169.005613472334,-57.9513
169.206094627105,-57.9141
169.406575781877,-57.8771
169.607056936648,-57.8403
169.807538091419,-57.8035
170.008019246191,-57.7669
170.208500400962,-57.7305
170.408981555734,-57.6941
170.609462710505,-57.6578
170.809943865277,-57.6216
171.010425020048,-57.5855
171.21090617482,-57.5494
171.411387329591,-57.5133
171.611868484362,-57.4773
171.812349639134,-57.4413
172.012830793905,-57.4054
172.213311948677,-57.3694
172.413793103448,-57.3334
172.61427425822,-57.2973
172.814755412991,-57.2612
173.015236567763,-57.2251
173.215717722534,-57.1889
173.416198877306,-57.1525
173.616680032077,-57.1161
173.817161186848,-57.0796
174.01764234162,-57.0429
174.218123496391,-57.006
174.418604651163,-56.969
174.619085805934,-56.9318
174.819566960706,-56.8944
175.020048115477,-56.8568
175.220529270249,-56.8189
175.42101042502,-56.7808
175.621491579791,-56.7423
175.821972734563,-56.7036
176.022453889334,-56.6645
176.222935044106,-56.625
176.423416198877,-56.5852
176.623897353649,-56.5449
176.82437850842,-56.5042
177.024859663192,-56.463
177.225340817963,-56.4213
177.425821972735,-56.379
177.626303127506,-56.3362
177.826784282277,-56.2928
178.027265437049,-56.2487
178.22774659182,-56.2038
178.428227746592,-56.1583
178.628708901363,-56.1119
178.829190056135,-56.0646
179.029671210906,-56.0165
179.230152365678,-55.9673
179.430633520449,-55.9171
179.631114675221,-55.8658
179.831595829992,-55.8133
180.032076984763,-55.7594
180.232558139535,-55.7042
180.433039294306,-55.6475
180.633520449078,-55.5892
180.834001603849,-55.5291
181.034482758621,-55.4672
181.234963913392,-55.4033
181.435445068164,-55.3372
181.635926222935,-55.2687
181.836407377707,-55.1976
182.036888532478,-55.1237
182.237369687249,-55.0467
182.437850842021,-54.9663
182.638331996792,-54.8822
182.838813151564,-54.794
183.039294306335,-54.7013
183.239775461107,-54.6034
183.440256615878,-54.4999
183.64073777065,-54.3901
183.841218925421,-54.273
184.041700080192,-54.1478
184.242181234964,-54.0132
184.442662389735,-53.8678
184.643143544507,-53.7098
184.843624699278,-53.5371
185.04410585405,-53.3468
185.244587008821,-53.1352
185.445068163593,-52.898
185.645549318364,-52.6287
185.846030473136,-52.3151
186.046511627907,-51.9521
186.246992782678,-51.5192
186.44747393745,-50.951
186.647955092221,-50.2332
186.848436246993,-49.254
187.048917401764,-47.8184
187.249398556536,-44.945
187.449879711307,-35.1988
187.650360866079,44.536
187.85084202085,44.2624
188.051323175621,14.0509
188.251804330393,-12.4358
188.452285485164,-34.9608
188.652766639936,-63.5418
188.853247794707,-73.1027
189.053728949479,-75.428
189.25421010425,-76.1138
189.454691259022,-76.2819
189.655172413793,-76.2394
189.855653568565,-76.0885
190.056134723336,-75.8726
190.256615878107,-75.6143
190.457097032879,-75.3275
190.65757818765,-75.0216
190.858059342422,-74.7034
191.058540497193,-74.3781
191.259021651965,-74.0493
191.459502806736,-73.72
191.659983961508,-73.3921
191.860465116279,-73.0673
192.060946271051,-72.7465
192.261427425822,-72.4306
192.461908580593,-72.12
192.662389735365,-71.8152
192.862870890136,-71.5163
193.063352044908,-71.2234
193.263833199679,-70.9366
193.464314354451,-70.656
193.664795509222,-70.3814
193.865276663994,-70.1129
194.065757818765,-69.8502
194.266238973536,-69.5934
194.466720128308,-69.3424
194.667201283079,-69.0969
194.867682437851,-68.857
195.068163592622,-68.6225
195.268644747394,-68.3932
195.469125902165,-68.1691
195.669607056937,-67.9501
195.870088211708,-67.7359
196.07056936648,-67.5266
196.271050521251,-67.322
196.471531676022,-67.122
196.672012830794,-66.9264
196.872493985565,-66.7352
197.072975140337,-66.5482
197.273456295108,-66.3654
197.47393744988,-66.1866
197.674418604651,-66.0118
197.874899759423,-65.8408
198.075380914194,-65.6736
198.275862068966,-65.51
198.476343223737,-65.35
198.676824378508,-65.1934
198.87730553328,-65.0403
199.077786688051,-64.8904
199.278267842823,-64.7438
199.478748997594,-64.6003
199.679230152366,-64.4598
199.879711307137,-64.3223
200.080192461909,-64.1877
200.28067361668,-64.056
200.481154771451,-63.927
200.681635926223,-63.8007
200.882117080994,-63.677
201.082598235766,-63.5558
201.283079390537,-63.4372
201.483560545309,-63.3209
201.68404170008,-63.2071
201.884522854852,-63.0955
202.085004009623,-62.9861
202.285485164395,-62.879
202.485966319166,-62.774
202.686447473937,-62.671
202.886928628709,-62.5701
203.08740978348,-62.4711
203.287890938252,-62.3741
203.488372093023,-62.2789
203.688853247795,-62.1856
203.889334402566,-62.094
204.089815557338,-62.0042
204.290296712109,-61.916
204.490777866881,-61.8295
204.691259021652,-61.7446
204.891740176423,-61.6613
205.092221331195,-61.5795
205.292702485966,-61.4992
205.493183640738,-61.4203
205.693664795509,-61.3428
205.894145950281,-61.2668
206.094627105052,-61.192
206.295108259824,-61.1186
206.495589414595,-61.0464
206.696070569366,-60.9755
206.896551724138,-60.9058
207.097032878909,-60.8373
207.297514033681,-60.7699
207.497995188452,-60.7037
207.698476343224,-60.6385
207.898957497995,-60.5744
208.099438652767,-60.5114
208.299919807538,-60.4494
208.50040096231,-60.3883
208.700882117081,-60.3283
208.901363271852,-60.2691
209.101844426624,-60.2109
209.302325581395,-60.1536
209.502806736167,-60.0971
209.703287890938,-60.0415
209.90376904571,-59.9867
210.104250200481,-59.9328
210.304731355253,-59.8796
210.505212510024,-59.8272
210.705693664796,-59.7755
210.906174819567,-59.7246
211.106655974338,-59.6744
211.30713712911,-59.6248
211.507618283881,-59.576
211.708099438653,-59.5278
211.908580593424,-59.4802
212.109061748196,-59.4333
212.309542902967,-59.387
212.510024057739,-59.3413
212.71050521251,-59.2961
212.910986367281,-59.2515
213.111467522053,-59.2075
213.311948676824,-59.164
213.512429831596,-59.121
213.712910986367,-59.0785
213.913392141139,-59.0366
214.11387329591,-58.9951
214.314354450682,-58.954
214.514835605453,-58.9134
214.715316760225,-58.8733
214.915797914996,-58.8336
215.116279069767,-58.7943
215.316760224539,-58.7554
215.51724137931,-58.717
215.717722534082,-58.6789
215.918203688853,-58.6411
216.118684843625,-58.6038
216.319165998396,-58.5668
216.519647153168,-58.5301
216.720128307939,-58.4937
216.920609462711,-58.4577
217.121090617482,-58.422
217.321571772253,-58.3866
217.522052927025,-58.3515
217.722534081796,-58.3166
217.923015236568,-58.2821
218.123496391339,-58.2478
218.323977546111,-58.2137
218.524458700882,-58.1799
218.724939855654,-58.1464
218.925421010425,-58.113
219.125902165196,-58.0799
219.326383319968,-58.047
219.526864474739,-58.0143
219.727345629511,-57.9817
219.927826784282,-57.9494
220.128307939054,-57.9172
220.328789093825,-57.8852
220.529270248597,-57.8534
220.729751403368,-57.8217
220.93023255814,-57.7901
221.130713712911,-57.7587
221.331194867682,-57.7274
221.531676022454,-56.3971
221.732157177225,-56.3611
221.932638331997,-56.3247
222.133119486768,-56.2878
222.33360064154,-56.2503
222.534081796311,-56.2123
222.734562951083,-56.1737
222.935044105854,-56.1344
223.135525260626,-56.0945
223.336006415397,-56.0539
223.536487570168,-56.0126
223.73696872494,-55.9704
223.937449879711,-55.9274
224.137931034483,-55.8835
224.338412189254,-55.8386
224.538893344026,-55.7927
224.739374498797,-55.7456
224.939855653569,-55.6974
225.14033680834,-55.648
225.340817963111,-55.5972
225.541299117883,-55.545
225.741780272654,-55.4912
225.942261427426,-55.4358
226.142742582197,-55.3786
226.343223736969,-55.3194
226.54370489174,-55.2582
226.744186046512,-55.1947
226.944667201283,-55.1287
227.145148356055,-55.0601
227.345629510826,-54.9886
227.546110665597,-54.9139
227.746591820369,-54.8357
227.94707297514,-54.7537
228.147554129912,-54.6674
228.348035284683,-54.5764
228.548516439455,-54.4802
228.748997594226,-54.3781
228.949478748998,-54.2694
229.149959903769,-54.1532
229.35044105854,-54.0286
229.550922213312,-53.8941
229.751403368083,-53.7485
229.951884522855,-53.5896
230.152365677626,-53.4152
230.352846832398,-53.2223
230.553327987169,-53.007
230.753809141941,-52.7641
230.954290296712,-52.4864
231.154771451484,-52.1656
231.355252606255,-51.7853
231.555733761026,-51.3179
231.756214915798,-50.7462
231.956696070569,-50.0139
232.157177225341,-48.9789
232.357658380112,-47.3183
232.558139534884,-43.7648
232.758620689655,-30.8622
232.959101844427,52.5631
233.159582999198,39.8311
233.36006415397,9.1665
233.560545308741,-16.2011
233.761026463512,-39.795
233.961507618284,-66.9481
234.161988773055,-74.2806
234.362469927827,-76.063
234.562951082598,-76.5693
234.76343223737,-76.6655
234.963913392141,-76.5842
235.164394546913,-76.4089
235.364875701684,-76.1756
235.565356856455,-75.9041
235.765838011227,-75.6066
235.966319165998,-75.2919
236.16680032077,-74.9663
236.367281475541,-74.6346
236.567762630313,-74.3003
236.768243785084,-73.9662
236.968724939856,-73.634
237.169206094627,-73.3053
237.369687249399,-72.981
237.57016840417,-72.6618
237.770649558941,-72.3483
237.971130713713,-72.0406
238.171611868484,-71.7391
238.372093023256,-71.4438
238.572574178027,-71.1547
238.773055332799,-70.8718
238.97353648757,-70.5951
239.174017642342,-70.3246
239.374498797113,-70.06
239.574979951885,-69.8014
239.775461106656,-69.5486
239.975942261427,-69.3015
240.176423416199,-69.06
240.37690457097,-68.8239
240.577385725742,-68.5932
240.777866880513,-68.3678
240.978348035285,-68.1474
241.178829190056,-67.932
241.379310344828,-67.7215
241.579791499599,-67.5157
241.78027265437,-67.3146
241.980753809142,-67.118
242.181234963913,-66.9258
242.381716118685,-66.7379
242.582197273456,-66.5542
242.782678428228,-66.3746
242.983159582999,-66.199
243.183640737771,-66.0273
243.384121892542,-65.8594
243.584603047314,-65.6951
243.785084202085,-65.5345
243.985565356856,-65.3774
244.186046511628,-65.2238
244.386527666399,-65.0734
244.587008821171,-64.9264
244.787489975942,-64.7825
244.987971130714,-64.6417
245.188452285485,-64.5039
245.388933440257,-64.369
245.589414595028,-64.2371
245.7898957498,-64.1079
245.990376904571,-63.9814
246.190858059342,-63.8576
246.391339214114,-63.7364
246.591820368885,-63.6177
246.792301523657,-63.5014
246.992782678428,-63.3876
247.1932638332,-63.2761
247.393744987971,-63.1668
247.594226142743,-63.0598
247.794707297514,-62.955
247.995188452285,-62.8522
248.195669607057,-62.7515
248.396150761828,-62.6528
248.5966319166,-62.5561
248.797113071371,-62.4613
248.997594226143,-62.3683
249.198075380914,-62.2771
249.398556535686,-62.1877
249.599037690457,-62.1001
249.799518845229,-62.0141
250,-61.9297
250.200481154771,-61.8469
250.400962309543,-61.7657
250.601443464314,-61.686
250.801924619086,-61.6078
251.002405773857,-61.531
251.202886928629,-61.4556
251.4033680834,-61.3816
251.603849238172,-61.309
251.804330392943,-61.2376
252.004811547715,-61.1676
252.205292702486,-61.0987
252.405773857257,-61.0311
252.606255012029,-60.9647
252.8067361668,-60.8994
253.007217321572,-60.8352
253.207698476343,-60.7722
253.408179631115,-60.7102
253.608660785886,-60.6492
253.809141940658,-60.5893
254.009623095429,-60.5304
254.2101042502,-60.4724
254.410585404972,-60.4154
254.611066559743,-60.3593
254.811547714515,-60.3041
255.012028869286,-60.2498
255.212510024058,-60.1964
255.412991178829,-60.1438
255.613472333601,-60.092
255.813953488372,-60.041
256.014434643144,-59.9908
256.214915797915,-59.9414
256.415396952686,-59.8927
256.615878107458,-59.8447
256.816359262229,-59.7975
257.016840417001,-59.7509
257.217321571772,-59.705
257.417802726544,-59.6598
257.618283881315,-59.6152
257.818765036087,-59.5713
258.019246190858,-59.5279
258.21972734563,-59.4852
258.420208500401,-59.443
258.620689655172,-59.4014
258.821170809944,-59.3604
259.021651964715,-59.3199
259.222133119487,-59.28
259.422614274258,-59.2406
259.62309542903,-59.2016
259.823576583801,-59.1632
260.024057738573,-59.1253
260.224538893344,-59.0878
260.425020048115,-59.0508
260.625501202887,-59.0142
260.825982357658,-58.9781
261.02646351243,-58.9424
261.226944667201,-58.9071
261.427425821973,-58.8723
261.627906976744,-58.8378
261.828388131516,-58.8037
262.028869286287,-58.77
262.229350441059,-58.7367
262.42983159583,-58.7037
262.630312750601,-58.6711
262.830793905373,-58.6388
263.031275060144,-58.6069
263.231756214916,-58.5753
263.432237369687,-58.544
263.632718524459,-58.513
263.83319967923,-58.4823
264.033680834002,-58.452
264.234161988773,-58.4219
264.434643143545,-58.392
264.635124298316,-58.3625
264.835605453087,-58.3332
265.036086607859,-58.3042
265.23656776263,-58.2754
265.437048917402,-58.2469
265.637530072173,-58.2186
265.838011226945,-58.1906
266.038492381716,-58.1627
266.238973536488,-58.1351
266.439454691259,-58.1077
266.63993584603,-58.0805
266.840417000802,-58.0535
267.040898155573,-58.0267
267.241379310345,-58.0001
267.441860465116,-57.9737
267.642341619888,-57.9474
267.842822774659,-57.9213
268.043303929431,-57.8954
268.243785084202,-57.8696
268.444266238974,-57.844
268.644747393745,-57.8186
268.845228548516,-57.7932
269.045709703288,-57.768
269.246190858059,-57.743
269.446672012831,-57.718
269.647153167602,-57.6932
269.847634322374,-57.6685
270.048115477145,-57.6439
270.248596631917,-57.6195
270.449077786688,-57.5951
270.649558941459,-57.5708
270.850040096231,-57.5466
271.050521251002,-57.5225
271.251002405774,-57.4984
271.451483560545,-57.4744
271.651964715317,-57.4505
271.852445870088,-57.4267
272.05292702486,-57.4029
272.253408179631,-57.3792
272.453889334403,-57.3555
272.654370489174,-57.3318
272.854851643945,-57.3082
273.055332798717,-57.2846
273.255813953488,-57.261
273.45629510826,-57.2375
273.656776263031,-57.2139
273.857257417803,-57.1904
274.057738572574,-57.1669
274.258219727346,-57.1433
274.458700882117,-57.1198
274.659182036889,-57.0962
274.85966319166,-57.0726
275.060144346431,-57.049
275.260625501203,-57.0253
275.461106655974,-57.0016
275.661587810746,-56.9779
275.862068965517,-56.9541
276.062550120289,-56.9302
276.26303127506,-56.9062
276.463512429832,-56.8822
276.663993584603,-56.8581
276.864474739374,-56.8339
277.064955894146,-56.8096
277.265437048917,-56.7852
277.465918203689,-56.7606
277.66639935846,-56.736
277.866880513232,-56.7112
278.067361668003,-56.6862
278.267842822775,-56.6611
278.468323977546,-56.6358
278.668805132318,-56.6104
278.869286287089,-56.5847
279.06976744186,-56.5589
279.270248596632,-56.5329
279.470729751403,-56.5066
279.671210906175,-56.4801
279.871692060946,-56.4533
280.072173215718,-56.4263
280.272654370489,-56.399
280.473135525261,-56.3715
280.673616680032,-56.3436
280.874097834804,-56.3154
281.074578989575,-56.2868
281.275060144346,-56.2579
281.475541299118,-56.2286
281.676022453889,-56.1989
281.876503608661,-56.1688
282.076984763432,-56.1382
282.277465918204,-56.1072
282.477947072975,-56.0756
282.678428227747,-56.0436
282.878909382518,-56.011
283.079390537289,-55.9778
283.279871692061,-55.944
283.480352846832,-55.9095
283.680834001604,-55.8744
283.881315156375,-55.8386
284.081796311147,-55.8019
284.282277465918,-55.7645
284.48275862069,-55.7262
284.683239775461,-55.687
284.883720930233,-55.6468
285.084202085004,-55.6056
285.284683239775,-55.5633
285.485164394547,-55.5198
285.685645549318,-55.4751
285.88612670409,-55.4291
286.086607858861,-55.3816
286.287089013633,-55.3326
286.487570168404,-55.2819
286.688051323176,-55.2295
286.888532477947,-55.1752
287.089013632719,-55.1189
287.28949478749,-55.0603
287.489975942261,-54.9993
287.690457097033,-54.9358
287.890938251804,-54.8694
288.091419406576,-54.7999
288.291900561347,-54.727
288.492381716119,-54.6504
288.69286287089,-54.5696
288.893344025662,-54.4844
289.093825180433,-54.394
289.294306335205,-54.298
289.494787489976,-54.1956
289.695268644747,-54.0861
289.895749799519,-53.9684
290.09623095429,-53.8414
290.296712109062,-53.7036
290.497193263833,-53.5533
290.697674418605,-53.3883
290.898155573376,-53.2058
291.098636728148,-53.0023
291.299117882919,-52.773
291.49959903769,-52.5116
291.700080192462,-52.2087
291.900561347233,-51.853
292.101042502005,-51.4282
292.301523656776,-50.8939
292.502004811548,-50.1914
292.702485966319,-49.2373
292.902967121091,-47.8009
293.103448275862,-45.3751
293.303929430634,-39.0352
293.504410585405,23.531
293.704891740176,49.0849
293.905372894948,20.0841
294.105854049719,-8.1569
294.306335204491,-30.3595
294.506816359262,-60.3509
294.707297514034,-73.3359
294.907778668805,-76.1572
295.108259823577,-76.9219
295.308740978348,-77.1056
295.509222133119,-77.0621
295.709703287891,-76.9056
295.910184442662,-76.6822
296.110665597434,-76.4152
296.311146752205,-76.1188
296.511627906977,-75.8028
296.712109061748,-75.4741
296.91259021652,-75.1381
297.113071371291,-74.7986
297.313552526063,-74.4587
297.514033680834,-74.1203
297.714514835605,-73.7852
297.914995990377,-73.4545
298.115477145148,-73.1288
298.31595829992,-72.8088
298.516439454691,-72.4947
298.716920609463,-72.1869
298.917401764234,-71.8854
299.117882919006,-71.5903
299.318364073777,-71.3015
299.518845228549,-71.0191
299.71932638332,-70.7429
299.919807538091,-70.4729
300.120288692863,-70.209
300.320769847634,-69.951
300.521251002406,-69.6989
300.721732157177,-69.4525
300.922213311949,-69.2117
301.12269446672,-68.9764
301.323175621492,-68.7465
301.523656776263,-68.5218
301.724137931034,-68.3022
301.924619085806,-68.0876
302.125100240577,-67.8779
302.325581395349,-67.6729
302.52606255012,-67.4726
302.726543704892,-67.2768
302.927024859663,-67.0854
303.127506014435,-66.8984
303.327987169206,-66.7155
303.528468323978,-66.5367
303.728949478749,-66.362
303.92943063352,-66.1911
304.129911788292,-66.0241
304.330392943063,-65.8607
304.530874097835,-65.701
304.731355252606,-65.5448
304.931836407378,-65.392
305.132317562149,-65.2426
305.332798716921,-65.0964
305.533279871692,-64.9534
305.733761026464,-64.8136
305.934242181235,-64.6767
306.134723336006,-64.5428
306.335204490778,-64.4118
306.535685645549,-64.2836
306.736166800321,-64.1581
306.936647955092,-64.0353
307.137129109864,-63.9151
307.337610264635,-63.7974
307.538091419407,-63.6822
307.738572574178,-63.5694
307.939053728949,-63.4589
308.139534883721,-63.3508
308.340016038492,-63.2448
308.540497193264,-63.1411
308.740978348035,-63.0394
308.941459502807,-62.9399
309.141940657578,-62.8423
309.34242181235,-62.7468
309.542902967121,-62.6531
309.743384121893,-62.5613
309.943865276664,-62.4714
310.144346431435,-62.3832
310.344827586207,-62.2968
310.545308740978,-62.212
310.74578989575,-62.1289
310.946271050521,-62.0475
311.146752205293,-61.9676
311.347233360064,-61.8892
311.547714514836,-61.8123
311.748195669607,-61.7369
311.948676824378,-61.663
312.14915797915,-61.5904
312.349639133921,-61.5191
312.550120288693,-61.4492
312.750601443464,-61.3806
312.951082598236,-61.3133
313.151563753007,-61.2472
313.352044907779,-61.1823
313.55252606255,-61.1185
313.753007217322,-61.056
313.953488372093,-60.9945
314.153969526865,-60.9341
314.354450681636,-60.8748
314.554931836407,-60.8166
314.755412991179,-60.7593
314.95589414595,-60.7031
315.156375300722,-60.6478
315.356856455493,-60.5935
315.557337610265,-60.5401
315.757818765036,-60.4876
315.958299919808,-60.436
316.158781074579,-60.3852
316.35926222935,-60.3353
316.559743384122,-60.2862
316.760224538893,-60.238
316.960705693665,-60.1905
317.161186848436,-60.1438
317.361668003208,-60.0978
317.562149157979,-60.0526
317.762630312751,-60.0081
317.963111467522,-59.9643
318.163592622293,-59.9212
318.364073777065,-59.8788
318.564554931836,-59.837
318.765036086608,-59.7958
318.965517241379,-59.7553
319.165998396151,-59.7154
319.366479550922,-59.6762
319.566960705694,-59.6374
319.767441860465,-59.5993
319.967923015237,-59.5617
320.168404170008,-59.5247
320.368885324779,-59.4883
320.569366479551,-59.4523
320.769847634322,-59.4169
320.970328789094,-59.3819
321.170809943865,-59.3475
321.371291098637,-59.3135
321.571772253408,-59.2801
321.77225340818,-59.247
321.972734562951,-59.2145
322.173215717723,-59.1824
322.373696872494,-59.1507
322.574178027265,-59.1194
322.774659182037,-59.0886
322.975140336808,-59.0581
323.17562149158,-59.0281
323.376102646351,-58.9984
323.576583801123,-58.9692
323.777064955894,-58.9403
323.977546110666,-58.9118
324.178027265437,-58.8836
324.378508420209,-58.8558
324.57898957498,-58.8283
324.779470729751,-58.8012
324.979951884523,-58.7744
325.180433039294,-58.7479
325.380914194066,-58.7217
325.581395348837,-58.6959
325.781876503609,-58.6704
325.98235765838,-58.6451
326.182838813152,-58.6202
326.383319967923,-58.5955
326.583801122694,-58.5711
326.784282277466,-58.547
326.984763432237,-58.5232
327.185244587009,-58.4996
327.38572574178,-58.4763
327.586206896552,-58.4532
327.786688051323,-58.4304
327.987169206095,-58.4079
328.187650360866,-58.3855
328.388131515638,-58.3635
328.588612670409,-58.3416
328.78909382518,-58.32
328.989574979952,-58.2985
329.190056134723,-58.2773
329.390537289495,-58.2564
329.591018444266,-58.2356
329.791499599038,-58.215
329.991980753809,-58.1946
330.192461908581,-58.1745
330.392943063352,-58.1545
330.593424218124,-58.1347
330.793905372895,-58.1151
330.994386527666,-58.0956
331.194867682438,-58.0764
331.395348837209,-58.0573
331.595829991981,-58.0384
331.796311146752,-58.0197
331.996792301524,-58.0011
332.197273456295,-57.9827
332.397754611067,-57.9644
332.598235765838,-57.9463
332.798716920609,-57.9284
332.999198075381,-57.9106
333.199679230152,-57.8929
333.400160384924,-57.8754
333.600641539695,-57.858
333.801122694467,-57.8408
334.001603849238,-57.8237
334.20208500401,-57.8067
334.402566158781,-57.7899
334.603047313553,-57.7731
334.803528468324,-57.7566
335.004009623095,-57.7401
335.204490777867,-57.7237
335.404971932638,-57.7075
335.60545308741,-57.6914
335.805934242181,-57.6753
336.006415396953,-57.6594
336.206896551724,-57.6436
336.407377706496,-57.6279
336.607858861267,-57.6123
336.808340016038,-57.5969
337.00882117081,-57.5815
337.209302325581,-57.5662
337.409783480353,-57.5509
337.610264635124,-57.5358
337.810745789896,-57.5208
338.011226944667,-57.5058
338.211708099439,-57.491
338.41218925421,-57.4762
338.612670408982,-57.4615
338.813151563753,-57.4469
339.013632718524,-57.4324
339.214113873296,-57.4179
339.414595028067,-57.4035
339.615076182839,-57.3892
339.81555733761,-57.3749
340.016038492382,-57.3607
340.216519647153,-57.3466
340.417000801925,-57.3326
340.617481956696,-57.3186
340.817963111468,-57.3046
341.018444266239,-57.2907
341.21892542101,-57.2769
341.419406575782,-57.2631
341.619887730553,-57.2494
341.820368885325,-57.2358
342.020850040096,-57.2221
342.221331194868,-57.2086
342.421812349639,-57.195
342.622293504411,-57.1816
342.822774659182,-57.1681
343.023255813953,-57.1547
343.223736968725,-57.1413
343.424218123496,-57.128
343.624699278268,-57.1147
343.825180433039,-57.1015
344.025661587811,-57.0882
344.226142742582,-57.075
344.426623897354,-57.0619
344.627105052125,-57.0487
344.827586206897,-57.0356
345.028067361668,-57.0225
345.228548516439,-57.0094
345.429029671211,-56.9964
345.629510825982,-56.9833
345.829991980754,-56.9703
346.030473135525,-56.9573
346.230954290297,-56.9443
346.431435445068,-56.9313
346.63191659984,-56.9183
346.832397754611,-56.9053
347.032878909383,-56.8923
347.233360064154,-56.8793
347.433841218925,-56.8664
347.634322373697,-56.8534
347.834803528468,-56.8404
348.03528468324,-56.8274
348.235765838011,-56.8144
348.436246992783,-56.8014
348.636728147554,-56.7884
348.837209302326,-56.7753
349.037690457097,-56.7623
349.238171611868,-56.7492
349.43865276664,-56.7361
349.639133921411,-56.723
349.839615076183,-56.7099
350.040096230954,-56.6967
350.240577385726,-56.6835
350.441058540497,-56.6703
350.641539695269,-56.657
350.84202085004,-56.6437
351.042502004812,-56.6303
351.242983159583,-56.6169
351.443464314354,-56.6035
351.643945469126,-56.59
351.844426623897,-56.5765
352.044907778669,-56.5629
352.24538893344,-56.5492
352.445870088212,-56.5355
352.646351242983,-56.5217
352.846832397755,-56.5078
353.047313552526,-56.4939
353.247794707297,-56.4799
353.448275862069,-56.4659
353.64875701684,-56.4517
353.849238171612,-56.4375
354.049719326383,-56.4231
354.250200481155,-56.4087
354.450681635926,-56.3942
354.651162790698,-56.3795
354.851643945469,-56.3648
355.052125100241,-56.35
355.252606255012,-56.335
355.453087409784,-56.3199
355.653568564555,-56.3047
355.854049719326,-56.2894
356.054530874098,-56.2739
356.255012028869,-56.2583
356.455493183641,-56.2425
356.655974338412,-56.2266
356.856455493184,-56.2105
357.056936647955,-56.1942
357.257417802727,-56.1778
357.457898957498,-56.1612
357.658380112269,-56.1444
357.858861267041,-56.1274
358.059342421812,-56.1102
358.259823576584,-56.0928
358.460304731355,-56.0752
358.660785886127,-56.0573
358.861267040898,-56.0392
359.06174819567,-56.0208
359.262229350441,-56.0022
359.462710505212,-55.9833
359.663191659984,-55.9641
359.863672814755,-55.9446
360.064153969527,-55.9248
360.264635124298,-55.9047
360.46511627907,-55.8843
360.665597433841,-55.8635
360.866078588613,-55.8423
361.066559743384,-55.8207
361.267040898156,-55.7988
361.467522052927,-55.7764
361.668003207698,-55.7535
361.86848436247,-55.7303
362.068965517241,-55.7065
362.269446672013,-55.6822
362.469927826784,-55.6574
362.670408981556,-55.632
362.870890136327,-55.606
363.071371291099,-55.5794
363.27185244587,-55.5522
363.472333600642,-55.5242
363.672814755413,-55.4956
363.873295910184,-55.4662
364.073777064956,-55.4359
364.274258219727,-55.4049
364.474739374499,-55.3729
364.67522052927,-55.3399
364.875701684042,-55.306
365.076182838813,-55.2709
365.276663993585,-55.2348
365.477145148356,-55.1974
365.677626303128,-55.1587
365.878107457899,-55.1186
366.07858861267,-55.077
366.279069767442,-55.0339
366.479550922213,-54.989
366.680032076985,-54.9423
366.880513231756,-54.8936
367.080994386528,-54.8428
367.281475541299,-54.7897
367.481956696071,-54.7341
367.682437850842,-54.6757
367.882919005613,-54.6144
368.083400160385,-54.5498
368.283881315156,-54.4816
368.484362469928,-54.4095
368.684843624699,-54.3331
368.885324779471,-54.2518
369.085805934242,-54.1651
369.286287089014,-54.0724
369.486768243785,-53.9729
369.687249398557,-53.8656
369.887730553328,-53.7495
370.088211708099,-53.6232
370.288692862871,-53.4851
370.489174017642,-53.333
370.689655172414,-53.165
370.890136327185,-52.9763
371.090617481957,-52.7639
371.291098636728,-52.5246
371.4915797915,-52.2369
371.692060946271,-51.924
371.892542101043,-51.4982
372.093023255814,-51.052
372.293504410585,-50.4707
372.493985565357,-49.5782
372.694466720128,-48.2271
372.8949478749,-46.1372
373.095429029671,-38.3857
373.295910184443,30.3082
373.496391339214,47.7924
373.696872493986,18.6206
373.897353648757,-9.3517
374.097834803528,-32.4171
374.2983159583,-62.4194
374.498797113071,-73.7361
374.699278267843,-76.5382
374.899759422614,-77.3817
375.100240577386,-77.6073
375.300721732157,-77.5843
375.501202886929,-77.4352
375.7016840417,-77.2122
375.902165196472,-76.9419
376.102646351243,-76.6402
376.303127506014,-76.3179
376.503608660786,-75.9827
376.704089815557,-75.6401
376.904570970329,-75.2944
377.1050521251,-74.9483
377.305533279872,-74.6042
377.506014434643,-74.2637
377.706495589415,-73.9277
377.906976744186,-73.5971
378.107457898957,-73.2723
378.307939053729,-72.9538
378.5084202085,-72.6416
378.708901363272,-72.336
378.909382518043,-72.0369
379.109863672815,-71.7443
379.310344827586,-71.4582
379.510825982358,-71.1785
379.711307137129,-70.9052
379.911788291901,-70.638
380.112269446672,-70.3768
380.312750601443,-70.1217
380.513231756215,-69.8724
380.713712910986,-69.6288
380.914194065758,-69.3908
381.114675220529,-69.1582
381.315156375301,-68.931
381.515637530072,-68.709
381.716118684844,-68.4921
381.916599839615,-68.2802
382.117080994387,-68.0731
382.317562149158,-67.8707
382.518043303929,-67.6729
382.718524458701,-67.4797
382.919005613472,-67.2908
383.119486768244,-67.1063
383.319967923015,-66.9259
383.520449077787,-66.7496
383.720930232558,-66.5772
383.92141138733,-66.4088
384.121892542101,-66.2441
384.322373696872,-66.0831
384.522854851644,-65.9257
384.723336006415,-65.7719
384.923817161187,-65.6214
385.124298315958,-65.4743
385.32477947073,-65.3304
385.525260625501,-65.1897
385.725741780273,-65.0521
385.926222935044,-64.9175
386.126704089816,-64.7859
386.327185244587,-64.6571
386.527666399358,-64.5312
386.72814755413,-64.4079
386.928628708901,-64.2873
387.129109863673,-64.1694
387.329591018444,-64.0539
387.530072173216,-63.9409
387.730553327987,-63.8303
387.931034482759,-63.7221
388.13151563753,-63.6162
388.331996792302,-63.5125
388.532477947073,-63.411
388.732959101844,-63.3116
388.933440256616,-63.2143
389.133921411387,-63.119
389.334402566159,-63.0257
389.53488372093,-62.9343
389.735364875702,-62.8448
389.935846030473,-62.7571
390.136327185245,-62.6712
390.336808340016,-62.5871
390.537289494788,-62.5047
390.737770649559,-62.4239
390.93825180433,-62.3448
391.138732959102,-62.2672
391.339214113873,-62.1912
391.539695268645,-62.1167
391.740176423416,-62.0437
391.940657578188,-61.9722
392.141138732959,-61.902
392.341619887731,-61.8332
392.542101042502,-61.7658
392.742582197273,-61.6996
392.943063352045,-61.6348
393.143544506816,-61.5712
393.344025661588,-61.5088
393.544506816359,-61.4476
393.744987971131,-61.3876
393.945469125902,-61.3287
394.145950280674,-61.2709
394.346431435445,-61.2142
394.546912590216,-61.1586
394.747393744988,-61.104
394.947874899759,-61.0505
395.148356054531,-60.9979
395.348837209302,-60.9463
395.549318364074,-60.8956
395.749799518845,-60.8459
395.950280673617,-60.7971
396.150761828388,-60.7491
396.35124298316,-60.7021
396.551724137931,-60.6559
396.752205292703,-60.6105
396.952686447474,-60.5659
397.153167602245,-60.5221
397.353648757017,-60.4791
397.554129911788,-60.4369
397.75461106656,-60.3953
397.955092221331,-60.3546
398.155573376103,-60.3145
398.356054530874,-60.2751
398.556535685646,-60.2365
398.757016840417,-60.1984
398.957497995188,-60.1611
399.15797914996,-60.1243
399.358460304731,-60.0883
399.558941459503,-60.0528
399.759422614274,-60.0179
399.959903769046,-59.9836
400.160384923817,-59.9499
400.360866078589,-59.9167
400.56134723336,-59.8841
400.761828388132,-59.8521
400.962309542903,-59.8206
401.162790697674,-59.7896
401.363271852446,-59.7591
401.563753007217,-59.7291
401.764234161989,-59.6996
401.96471531676,-59.6706
402.165196471532,-59.642
402.365677626303,-59.6139
402.566158781075,-59.5863
402.766639935846,-59.5591
402.967121090617,-59.5324
403.167602245389,-59.506
403.36808340016,-59.4801
403.568564554932,-59.4546
403.769045709703,-59.4296
403.969526864475,-59.4049
404.170008019246,-59.3806
404.370489174018,-59.3566
404.570970328789,-59.3331
404.771451483561,-59.3099
404.971932638332,-59.2871
405.172413793103,-59.2646
405.372894947875,-59.2425
405.573376102646,-59.2208
405.773857257418,-59.1993
405.974338412189,-59.1782
406.174819566961,-59.1574
406.375300721732,-59.137
406.575781876504,-59.1168
406.776263031275,-59.097
406.976744186047,-59.0775
407.177225340818,-59.0582
407.377706495589,-59.0393
407.578187650361,-59.0206
407.778668805132,-59.0022
407.979149959904,-58.9841
408.179631114675,-58.9663
408.380112269447,-58.9487
408.580593424218,-58.9314
408.78107457899,-58.9144
408.981555733761,-58.8976
409.182036888532,-58.8811
409.382518043304,-58.8648
409.582999198075,-58.8487
409.783480352847,-58.8329
409.983961507618,-58.8173
410.18444266239,-58.802
410.384923817161,-58.7869
410.585404971933,-58.772
410.785886126704,-58.7573
410.986367281476,-58.7429
411.186848436247,-58.7287
411.387329591018,-58.7146
411.58781074579,-58.7008
411.788291900561,-58.6872
411.988773055333,-58.6738
412.189254210104,-58.6606
412.389735364876,-58.6476
412.590216519647,-58.6348
412.790697674419,-58.6222
412.99117882919,-58.6097
413.191659983962,-58.5975
413.392141138733,-58.5854
413.592622293504,-58.5735
413.793103448276,-58.5618
413.993584603047,-58.5502
414.194065757819,-58.5389
414.39454691259,-58.5277
414.595028067362,-58.5166
414.795509222133,-58.5058
414.995990376905,-58.4951
415.196471531676,-58.4845
415.396952686447,-58.4741
415.597433841219,-58.4639
415.79791499599,-58.4538
415.998396150762,-58.4439
416.198877305533,-58.4341
416.399358460305,-58.4245
416.599839615076,-58.415
416.800320769848,-58.4057
417.000801924619,-58.3965
417.201283079391,-58.3875
417.401764234162,-58.3786
417.602245388933,-58.3698
417.802726543705,-58.3612
418.003207698476,-58.3527
418.203688853248,-58.3443
418.404170008019,-58.3361
418.604651162791,-58.328
418.805132317562,-58.32
419.005613472334,-58.3122
419.206094627105,-58.3045
419.406575781876,-58.2969
419.607056936648,-58.2894
419.807538091419,-58.2821
420.008019246191,-58.2748
420.208500400962,-58.2677
420.408981555734,-58.2607
420.609462710505,-58.2538
420.809943865277,-58.2471
421.010425020048,-58.2404
421.21090617482,-58.2339
421.411387329591,-58.2275
421.611868484362,-58.2212
421.812349639134,-58.215
422.012830793905,-58.2089
422.213311948677,-58.2029
422.413793103448,-58.197
422.61427425822,-58.1912
422.814755412991,-58.1855
423.015236567763,-58.1799
423.215717722534,-58.1745
423.416198877306,-58.1691
423.616680032077,-58.1638
423.817161186848,-58.1586
424.01764234162,-58.1535
424.218123496391,-58.1486
424.418604651163,-58.1437
424.619085805934,-58.1389
424.819566960706,-58.1342
425.020048115477,-58.1296
425.220529270249,-58.1251
425.42101042502,-58.1206
425.621491579791,-58.1163
425.821972734563,-58.1121
426.022453889334,-58.1079
426.222935044106,-58.1038
426.423416198877,-58.0999
426.623897353649,-58.096
426.82437850842,-58.0922
427.024859663192,-58.0884
427.225340817963,-58.0848
427.425821972735,-58.0812
427.626303127506,-58.0778
427.826784282277,-58.0744
428.027265437049,-58.0711
428.22774659182,-58.0678
428.428227746592,-58.0647
428.628708901363,-58.0616
428.829190056135,-58.0586
429.029671210906,-58.0557
429.230152365678,-58.0528
429.430633520449,-58.0501
429.631114675221,-58.0474
429.831595829992,-58.0448
430.032076984763,-58.0423
430.232558139535,-58.0398
430.433039294306,-58.0374
430.633520449078,-58.0351
430.834001603849,-58.0328
431.034482758621,-58.0307
431.234963913392,-58.0286
431.435445068164,-58.0265
431.635926222935,-58.0246
431.836407377707,-58.0227
432.036888532478,-58.0209
432.237369687249,-58.0191
432.437850842021,-58.0174
432.638331996792,-58.0158
432.838813151564,-58.0142
433.039294306335,-58.0127
433.239775461107,-58.0113
433.440256615878,-58.01
433.64073777065,-58.0087
433.841218925421,-58.0074
434.041700080192,-58.0063
434.242181234964,-58.0052
434.442662389735,-58.0041
434.643143544507,-58.0031
434.843624699278,-58.0022
435.04410585405,-58.0014
435.244587008821,-58.0006
435.445068163593,-57.9998
435.645549318364,-57.9992
435.846030473135,-57.9986
436.046511627907,-57.998
436.246992782678,-57.9975
436.44747393745,-57.997
436.647955092221,-57.9967
436.848436246993,-57.9963
437.048917401764,-57.9961
437.249398556536,-57.9958
437.449879711307,-57.9957
437.650360866079,-57.9956
437.85084202085,-57.9955
438.051323175622,-57.9955
438.251804330393,-57.9956
438.452285485164,-57.9957
438.652766639936,-57.9959
438.853247794707,-57.9961
439.053728949479,-57.9963
439.25421010425,-57.9967
439.454691259022,-57.997
439.655172413793,-57.9974
439.855653568565,-57.9979
440.056134723336,-57.9984
440.256615878107,-57.999
440.457097032879,-57.9996
440.65757818765,-58.0003
440.858059342422,-58.001
441.058540497193,-58.0018
441.259021651965,-58.0026
441.459502806736,-58.0034
441.659983961508,-58.0043
441.860465116279,-58.0053
442.060946271051,-58.0063
442.261427425822,-58.0073
442.461908580593,-58.0084
442.662389735365,-58.0096
442.862870890136,-58.0107
443.063352044908,-58.0119
443.263833199679,-58.0132
443.464314354451,-58.0145
443.664795509222,-58.0159
443.865276663994,-58.0173
444.065757818765,-58.0187
444.266238973536,-58.0202
444.466720128308,-58.0217
444.667201283079,-58.0232
444.867682437851,-58.0248
445.068163592622,-58.0265
445.268644747394,-58.0281
445.469125902165,-58.0299
445.669607056937,-58.0316
445.870088211708,-58.0334
446.07056936648,-58.0352
446.271050521251,-58.0371
446.471531676022,-58.039
446.672012830794,-58.0409
446.872493985565,-58.0429
447.072975140337,-58.0449
447.273456295108,-58.047
447.47393744988,-58.0491
447.674418604651,-58.0512
447.874899759423,-58.0533
448.075380914194,-58.0555
448.275862068966,-58.0578
448.476343223737,-58.06
448.676824378508,-58.0623
448.87730553328,-58.0646
449.077786688051,-58.067
449.278267842823,-58.0694
449.478748997594,-58.0718
449.679230152366,-58.0742
449.879711307137,-58.0767
450.080192461909,-58.0792
450.28067361668,-58.0818
450.481154771451,-58.0844
450.681635926223,-58.087
450.882117080994,-58.0896
451.082598235766,-58.0923
451.283079390537,-58.0949
451.483560545309,-58.0977
451.68404170008,-58.1004
451.884522854852,-58.1032
452.085004009623,-58.106
452.285485164395,-58.1088
452.485966319166,-58.1117
452.686447473937,-58.1146
452.886928628709,-58.1175
453.08740978348,-58.1204
453.287890938252,-58.1233
453.488372093023,-58.1263
453.688853247795,-58.1293
453.889334402566,-58.1324
454.089815557338,-58.1354
454.290296712109,-58.1385
454.490777866881,-58.1416
454.691259021652,-58.1447
454.891740176423,-58.1479
455.092221331195,-58.1511
455.292702485966,-58.1542
455.493183640738,-58.1575
455.693664795509,-58.1607
455.894145950281,-58.164
456.094627105052,-58.1672
456.295108259824,-58.1705
456.495589414595,-58.1738
456.696070569366,-58.1772
456.896551724138,-58.1805
457.097032878909,-58.1839
457.297514033681,-58.1873
457.497995188452,-58.1907
457.698476343224,-58.1942
457.898957497995,-58.1976
458.099438652767,-58.2011
458.299919807538,-58.2046
458.50040096231,-58.2081
458.700882117081,-58.2116
458.901363271852,-58.2151
459.101844426624,-58.2187
459.302325581395,-58.2222
459.502806736167,-58.2258
459.703287890938,-58.2294
459.90376904571,-58.233
460.104250200481,-58.2366
460.304731355253,-58.2403
460.505212510024,-58.2439
460.705693664795,-58.2476
460.906174819567,-58.2513
461.106655974338,-58.255
461.30713712911,-58.2587
461.507618283881,-58.2624
461.708099438653,-58.2662
461.908580593424,-58.2699
462.109061748196,-58.2737
462.309542902967,-58.2774
462.510024057739,-58.2812
462.71050521251,-58.285
462.910986367281,-58.2888
463.111467522053,-58.2927
463.311948676824,-58.2965
463.512429831596,-58.3003
463.712910986367,-58.3042
463.913392141139,-58.308
464.11387329591,-58.3119
464.314354450682,-58.3158
464.514835605453,-58.3196
464.715316760225,-58.3235
464.915797914996,-58.3274
465.116279069767,-58.3314
465.316760224539,-58.3353
465.51724137931,-58.3392
465.717722534082,-58.3431
465.918203688853,-58.3471
466.118684843625,-58.351
466.319165998396,-58.355
466.519647153168,-58.359
466.720128307939,-58.3629
466.920609462711,-58.3669
467.121090617482,-58.3709
467.321571772253,-58.3749
467.522052927025,-58.3789
467.722534081796,-58.3829
467.923015236568,-58.3869
468.123496391339,-58.3909
468.323977546111,-58.3949
468.524458700882,-58.3989
468.724939855654,-58.4029
468.925421010425,-58.407
469.125902165196,-58.411
469.326383319968,-58.4151
469.526864474739,-58.4191
469.727345629511,-58.4231
469.927826784282,-58.4272
470.128307939054,-58.4312
470.328789093825,-58.4353
470.529270248597,-58.4394
470.729751403368,-58.4434
470.93023255814,-58.4475
471.130713712911,-58.4515
471.331194867682,-58.4556
471.531676022454,-58.4597
471.732157177225,-58.4638
471.932638331997,-58.4678
472.133119486768,-58.4719
472.33360064154,-58.476
472.534081796311,-58.4801
472.734562951083,-58.4841
472.935044105854,-58.4882
473.135525260626,-58.4923
473.336006415397,-58.4964
473.536487570168,-58.5005
473.73696872494,-58.5046
473.937449879711,-58.5086
474.137931034483,-58.5127
474.338412189254,-58.5168
474.538893344026,-58.5209
474.739374498797,-58.525
474.939855653569,-58.5291
475.14033680834,-58.5331
475.340817963111,-58.5372
475.541299117883,-58.5413
475.741780272654,-58.5454
475.942261427426,-58.5495
476.142742582197,-58.5535
476.343223736969,-58.5576
476.54370489174,-58.5617
476.744186046512,-58.5658
476.944667201283,-58.5698
477.145148356055,-58.5739
477.345629510826,-58.578
477.546110665597,-58.5821
477.746591820369,-58.5861
477.94707297514,-58.5902
478.147554129912,-58.5942
478.348035284683,-58.5983
478.548516439455,-58.6024
478.748997594226,-58.6064
478.949478748998,-58.6105
479.149959903769,-58.6145
479.350441058541,-58.6186
479.550922213312,-58.6226
479.751403368083,-58.6266
479.951884522855,-58.6307
480.152365677626,-58.6347
480.352846832398,-58.6387
480.553327987169,-58.6428
480.753809141941,-58.6468
480.954290296712,-58.6508
481.154771451484,-58.6548
481.355252606255,-58.6589
481.555733761026,-58.6629
481.756214915798,-58.6669
481.956696070569,-58.6709
482.157177225341,-58.6749
482.357658380112,-58.6789
482.558139534884,-58.6829
482.758620689655,-58.6868
482.959101844427,-58.6908
483.159582999198,-58.6948
483.36006415397,-58.6988
483.560545308741,-58.7027
483.761026463512,-58.7067
483.961507618284,-58.7107
484.161988773055,-58.7146
484.362469927827,-58.7186
484.562951082598,-58.7225
484.76343223737,-58.7265
484.963913392141,-58.7304
485.164394546913,-58.7343
485.364875701684,-58.7383
485.565356856455,-58.7422
485.765838011227,-58.7461
485.966319165998,-58.75
486.16680032077,-58.7539
486.367281475541,-58.7578
486.567762630313,-58.7617
486.768243785084,-58.7656
486.968724939856,-58.7695
487.169206094627,-58.7734
487.369687249399,-58.7773
487.57016840417,-58.7811
487.770649558941,-58.785
487.971130713713,-58.7889
488.171611868484,-58.7927
488.372093023256,-58.7966
488.572574178027,-58.8004
488.773055332799,-58.8043
488.97353648757,-58.8081
489.174017642342,-58.8119
489.374498797113,-58.8157
489.574979951885,-58.8196
489.775461106656,-58.8234
489.975942261427,-58.8272
490.176423416199,-58.831
490.37690457097,-58.8348
490.577385725742,-58.8386
490.777866880513,-58.8424
490.978348035285,-58.8461
491.178829190056,-58.8499
491.379310344828,-58.8537
491.579791499599,-58.8574
491.78027265437,-58.8612
491.980753809142,-57.6962
492.181234963913,-57.6651
492.381716118685,-57.6341
492.582197273456,-57.6033
492.782678428228,-57.5724
492.983159582999,-57.5417
493.183640737771,-57.511
493.384121892542,-57.4804
493.584603047314,-57.4498
493.785084202085,-57.4193
493.985565356856,-57.3888
494.186046511628,-57.3583
494.386527666399,-57.3278
494.587008821171,-57.2973
494.787489975942,-57.2668
494.987971130714,-57.2363
495.188452285485,-57.2057
495.388933440257,-57.1752
495.589414595028,-57.1445
495.7898957498,-57.1138
495.990376904571,-57.0831
496.190858059342,-57.0522
496.391339214114,-57.0213
496.591820368885,-56.9902
496.792301523657,-56.9591
496.992782678428,-56.9278
497.1932638332,-56.8963
497.393744987971,-56.8647
497.594226142743,-56.833
497.794707297514,-56.801
497.995188452286,-56.7689
498.195669607057,-56.7365
498.396150761828,-56.7039
498.5966319166,-56.6711
498.797113071371,-56.638
498.997594226143,-56.6046
499.198075380914,-56.5709
499.398556535686,-56.5368
499.599037690457,-56.5025
499.799518845229,-56.4677
500,-56.4326


==> csv/k48.csv <==
t,v
0,-67
0.200083368070029,-66.632
0.400166736140058,-66.4423
0.600250104210088,-66.2568
0.800333472280117,-66.0752
1.00041684035015,-65.8974
1.20050020842018,-65.7233
1.4005835764902,-65.5528
1.60066694456023,-65.3859
1.80075031263026,-65.2226
2.00083368070029,-65.0626
2.20091704877032,-64.9059
2.40100041684035,-64.7526
2.60108378491038,-64.6024
2.80116715298041,-64.4551
3.00125052105044,-64.3115
3.20133388912047,-64.1696
3.4014172571905,-64.0321
3.60150062526053,-63.8967
3.80158399333055,-63.762
4.00166736140058,-63.6363
4.20175072947061,-63.5047
4.40183409754064,-63.3838
4.60191746561067,-63.2521
4.8020008336807,-63.1511
5.00208420175073,-63.0041
5.20216756982076,-62.9087
5.40225093789079,-62.7735
5.60233430596082,-62.7773
5.80241767403085,-62.5508
6.00250104210088,-62.3903
6.2025844101709,-60.7129
6.40266777824093,-54.9185
6.60275114631096,16.5613
6.80283451438099,52.081
7.00291788245102,33.0602
7.20300125052105,1.4377
7.40308461859108,-21.5582
7.60316798666111,-47.6821
7.80325135473114,-66.1889
8.00333472280117,-71.9024
8.2034180908712,-73.7721
8.40350145894122,-74.4874
8.60358482701125,-74.7742
8.80366819508128,-74.7477
9.00375156315131,-74.6716
9.20383493122134,-74.488
9.40391829929137,-74.2633
9.6040016673614,-74.0057
9.80408503543143,-73.7279
10.0041684035015,-73.4364
10.2042517715715,-73.138
10.4043351396415,-72.8351
10.6044185077115,-72.5314
10.8045018757816,-72.2287
11.0045852438516,-71.9284
11.2046686119216,-71.6316
11.4047519799917,-71.3391
11.6048353480617,-71.0512
11.8049187161317,-70.7685
12.0050020842018,-70.491
12.2050854522718,-70.2189
12.4051688203418,-69.9522
12.6052521884118,-69.6911
12.8053355564819,-69.4353
13.0054189245519,-69.185
13.2055022926219,-68.94
13.405585660692,-68.7003
13.605669028762,-68.4657
13.805752396832,-68.2361
14.005835764902,-68.0116
14.2059191329721,-67.7919
14.4060025010421,-67.5769
14.6060858691121,-67.3666
14.8061692371822,-67.1609
15.0062526052522,-66.9596
15.2063359733222,-66.7626
15.4064193413922,-66.5698
15.6065027094623,-66.3812
15.8065860775323,-66.1967
16.0066694456023,-66.016
16.2067528136724,-65.8392
16.4068361817424,-65.6662
16.6069195498124,-65.4968
16.8070029178824,-65.331
17.0070862859525,-65.1686
17.2071696540225,-65.0096
17.4072530220925,-64.8539
17.6073363901626,-64.7015
17.8074197582326,-64.5522
18.0075031263026,-64.4059
18.2075864943727,-64.2626
18.4076698624427,-64.1222
18.6077532305127,-63.9847
18.8078365985827,-63.8498
19.0079199666528,-63.7177
19.2080033347228,-63.5882
19.4080867027928,-63.4612
19.6081700708629,-63.3368
19.8082534389329,-63.2147
20.0083368070029,-63.095
20.2084201750729,-62.9776
20.408503543143,-62.8624
20.608586911213,-62.7494
20.808670279283,-62.6385
21.0087536473531,-62.5297
21.2088370154231,-62.4228
21.4089203834931,-62.318
21.6090037515632,-62.215
21.8090871196332,-62.1139
22.0091704877032,-62.0146
22.2092538557732,-61.9171
22.4093372238433,-61.8213
22.6094205919133,-61.7272
22.8095039599833,-61.6346
23.0095873280534,-61.5437
23.2096706961234,-61.4543
23.4097540641934,-61.3664
23.6098374322634,-61.28
23.8099208003335,-61.1949
24.0100041684035,-61.1113
24.2100875364735,-61.029
24.4101709045436,-60.948
24.6102542726136,-60.8683
24.8103376406836,-60.7898
25.0104210087536,-60.7126
25.2105043768237,-60.6365
25.4105877448937,-60.4877
25.6106711129637,-60.4149
25.8107544810338,-60.3432
26.0108378491038,-60.2725
26.2109212171738,-60.2028
26.4110045852439,-60.1341
26.6110879533139,-60.0663
26.8111713213839,-59.9994
27.0112546894539,-59.9334
27.211338057524,-59.8682
27.411421425594,-59.8039
27.611504793664,-59.7404
27.8115881617341,-59.6776
28.0116715298041,-59.6157
28.2117548978741,-59.5544
28.4118382659441,-59.4939
28.6119216340142,-59.4341
28.8120050020842,-59.3749
29.0120883701542,-59.3164
29.2121717382243,-59.2585
29.4122551062943,-59.2012
29.6123384743643,-59.1445
29.8124218424343,-59.0884
30.0125052105044,-59.0328
30.2125885785744,-58.9777
30.4126719466444,-58.9232
30.6127553147145,-58.8691
30.8128386827845,-58.8155
31.0129220508545,-58.7623
31.2130054189246,-58.7096
31.4130887869946,-58.6572
31.6131721550646,-58.6053
31.8132555231346,-58.5537
32.0133388912047,-58.5025
32.2134222592747,-58.4516
32.4135056273447,-58.4011
32.6135889954148,-58.3508
32.8136723634848,-58.3008
33.0137557315548,-58.2511
33.2138390996248,-58.2016
33.4139224676949,-58.1524
33.6140058357649,-58.1034
33.8140892038349,-58.0545
34.014172571905,-58.0058
34.214255939975,-57.9573
34.414339308045,-57.9089
34.614422676115,-57.8607
34.8145060441851,-57.8125
35.0145894122551,-57.7644
35.2146727803251,-57.7163
35.4147561483952,-57.6683
35.6148395164652,-57.6203
35.8149228845352,-57.5723
36.0150062526053,-57.5243
36.2150896206753,-57.4762
36.4151729887453,-57.428
36.6152563568153,-57.3798
36.8153397248854,-57.3314
37.0154230929554,-57.2828
37.2155064610254,-57.2341
37.4155898290955,-57.1852
37.6156731971655,-57.1361
37.8157565652355,-57.0866
38.0158399333055,-57.0369
38.2159233013756,-56.9869
38.4160066694456,-56.9365
38.6160900375156,-56.8858
38.8161734055857,-56.8346
39.0162567736557,-56.7829
39.2163401417257,-56.7307
39.4164235097957,-56.6779
39.6165068778658,-56.6246
39.8165902459358,-56.5706
40.0166736140058,-56.5159
40.2167569820759,-56.4604
40.4168403501459,-56.4041
40.6169237182159,-56.3469
40.817007086286,-56.2888
41.017090454356,-56.2296
41.217173822426,-56.1693
41.417257190496,-56.1078
41.6173405585661,-56.045
41.8174239266361,-55.9808
42.0175072947061,-55.9151
42.2175906627762,-55.8477
42.4176740308462,-55.7785
42.6177573989162,-55.7074
42.8178407669862,-55.6342
43.0179241350563,-55.5587
43.2180075031263,-55.4807
43.4180908711963,-55.4
43.6181742392664,-55.3162
43.8182576073364,-55.2292
44.0183409754064,-55.1385
44.2184243434764,-55.044
44.4185077115465,-54.9443
44.6185910796165,-54.841
44.8186744476865,-54.7299
45.0187578157566,-54.6158
45.2188411838266,-54.4903
45.4189245518966,-54.3561
45.6190079199667,-54.2234
45.8190912880367,-54.0807
46.0191746561067,-53.892
46.2192580241767,-53.6978
46.4193413922468,-53.5153
46.6194247603168,-53.5225
46.8195081283868,-52.6892
47.0195914964569,-53.2019
47.2196748645269,-48.497
47.4197582325969,8.5648
47.6198416006669,50.9246
47.819924968737,28.8912
48.020008336807,-0.5156
48.220091704877,-23.919
48.4201750729471,-50.6472
48.6202584410171,-67.8915
48.8203418090871,-72.7283
49.0204251771572,-74.3994
49.2205085452272,-74.9428
49.4205919132972,-75.1028
49.6206752813672,-75.087
49.8207586494373,-74.9504
50.0208420175073,-74.7521
50.2209253855773,-74.5099
50.4210087536474,-74.2414
50.6210921217174,-73.9527
50.8211754897874,-73.6534
51.0212588578574,-73.347
51.2213422259275,-73.0377
51.4214255939975,-72.7279
51.6215089620675,-72.4196
51.8215923301376,-72.1141
52.0216756982076,-71.8125
52.2217590662776,-71.5153
52.4218424343476,-71.2231
52.6219258024177,-70.9362
52.8220091704877,-70.6548
53.0220925385577,-70.3789
53.2221759066278,-70.1086
53.4222592746978,-69.844
53.6223426427678,-69.585
53.8224260108379,-69.3314
54.0225093789079,-69.0834
54.2225927469779,-68.8407
54.4226761150479,-68.6033
54.622759483118,-68.3711
54.822842851188,-68.1439
55.022926219258,-67.9217
55.2230095873281,-67.7044
55.4230929553981,-67.4918
55.6231763234681,-67.2839
55.8232596915381,-67.0805
56.0233430596082,-66.8815
56.2234264276782,-66.6869
56.4235097957482,-66.4964
56.6235931638183,-66.3101
56.8236765318883,-66.1278
57.0237598999583,-65.9495
57.2238432680283,-65.7749
57.4239266360984,-65.6041
57.6240100041684,-65.4369
57.8240933722384,-65.2732
58.0241767403085,-65.113
58.2242601083785,-64.9561
58.4243434764485,-64.8026
58.6244268445186,-64.6522
58.8245102125886,-64.505
59.0245935806586,-64.3607
59.2246769487286,-64.2195
59.4247603167987,-64.0811
59.6248436848687,-63.9455
59.8249270529387,-63.8127
60.0250104210088,-63.6825
60.2250937890788,-63.555
60.4251771571488,-63.4299
60.6252605252188,-63.3073
60.8253438932889,-63.1872
61.0254272613589,-63.0693
61.2255106294289,-62.9538
61.425593997499,-62.8404
61.625677365569,-62.7293
61.825760733639,-62.6202
62.025844101709,-62.5132
62.2259274697791,-62.4081
62.4260108378491,-62.3051
62.6260942059191,-62.2039
62.8261775739892,-62.1046
63.0262609420592,-62.007
63.2263443101292,-61.9112
63.4264276781992,-61.8172
63.6265110462693,-61.7247
63.8265944143393,-61.6339
64.0266777824093,-61.5447
64.2267611504794,-61.457
64.4268445185494,-61.3708
64.6269278866194,-61.2861
64.8270112546895,-61.2027
65.0270946227595,-61.1208
65.2271779908295,-61.0402
65.4272613588995,-60.9609
65.6273447269696,-60.8829
65.8274280950396,-60.8061
66.0275114631096,-60.7305
66.2275948311797,-60.6561
66.4276781992497,-60.5828
66.6277615673197,-60.5106
66.8278449353897,-60.4396
67.0279283034598,-60.3695
67.2280116715298,-60.3005
67.4280950395998,-60.2325
67.6281784076699,-60.1655
67.8282617757399,-60.0994
68.0283451438099,-60.0342
68.22842851188,-59.9699
68.42851187995,-59.9065
68.62859524802,-59.8439
68.82867861609,-59.7821
69.0287619841601,-59.7211
69.2288453522301,-59.6609
69.4289287203001,-59.6014
69.6290120883702,-59.5427
69.8290954564402,-59.4846
70.0291788245102,-59.4272
70.2292621925802,-59.3705
70.4293455606503,-59.3145
70.6294289287203,-59.259
70.8295122967903,-59.2042
71.0295956648604,-59.1499
71.2296790329304,-59.0962
71.4297624010004,-59.0431
71.6298457690704,-58.9904
71.8299291371405,-58.9383
72.0300125052105,-58.8867
72.2300958732805,-58.8355
72.4301792413506,-58.7848
72.6302626094206,-58.7345
72.8303459774906,-58.6846
73.0304293455606,-58.6352
73.2305127136307,-58.5861
73.4305960817007,-58.5374
73.6306794497707,-58.489
73.8307628178408,-58.441
74.0308461859108,-58.3933
74.2309295539808,-58.3459
74.4310129220509,-58.2988
74.6310962901209,-58.2519
74.8311796581909,-58.2053
75.0312630262609,-58.159
75.231346394331,-58.1128
75.431429762401,-58.0669
75.631513130471,-58.0211
75.8315964985411,-57.9755
76.0316798666111,-57.9301
76.2317632346811,-57.8848
76.4318466027512,-57.8396
76.6319299708212,-57.7946
76.8320133388912,-57.7496
77.0320967069612,-57.7047
77.2321800750313,-57.6598
77.4322634431013,-57.615
77.6323468111713,-57.5702
77.8324301792414,-57.5253
78.0325135473114,-57.4805
78.2325969153814,-57.4356
78.4326802834514,-57.3906
78.6327636515215,-57.3456
78.8328470195915,-57.3004
79.0329303876615,-57.2551
79.2330137557315,-57.2097
79.4330971238016,-57.164
79.6331804918716,-57.1182
79.8332638599416,-57.0722
80.0333472280117,-57.0259
80.2334305960817,-56.9793
80.4335139641517,-56.9324
80.6335973322218,-56.8851
80.8336807002918,-56.8375
81.0337640683618,-56.7895
81.2338474364318,-56.741
81.4339308045019,-56.692
81.6340141725719,-56.6425
81.8340975406419,-56.5925
82.034180908712,-56.5418
82.234264276782,-56.4905
82.434347644852,-56.4384
82.6344310129221,-56.3856
82.8345143809921,-56.332
83.0345977490621,-56.2775
83.2346811171321,-56.2222
83.4347644852022,-56.1654
83.6348478532722,-56.1084
83.8349312213422,-56.0486
84.0350145894123,-55.9899
84.2350979574823,-55.9253
84.4351813255523,-55.8689
84.6352646936223,-55.8023
84.8353480616924,-55.7288
85.0354314297624,-55.6431
85.2355147978324,-55.6666
85.4355981659025,-55.4336
85.6356815339725,-55.4877
85.8357649020425,-55.2903
86.0358482701126,-55.2257
86.2359316381826,-54.1789
86.4360150062526,-48.8539
86.6360983743226,26.7682
86.8361817423927,49.4331
87.0362651104627,24.3609
87.2363484785327,-3.8207
87.4364318466027,-26.9312
87.6365152146728,-54.1591
87.8365985827428,-68.8843
88.0366819508128,-72.9855
88.2367653188829,-74.5444
88.4368486869529,-75.0151
88.6369320550229,-75.1701
88.837015423093,-75.1313
89.037098791163,-74.9972
89.237182159233,-74.7908
89.437265527303,-74.5472
89.6373488953731,-74.2753
89.8374322634431,-73.9852
90.0375156315131,-73.685
90.2375989995832,-73.3777
90.4376823676532,-73.0681
90.6377657357232,-72.7582
90.8378491037932,-72.45
91.0379324718633,-72.1448
91.2380158399333,-71.8436
91.4380992080033,-71.5469
91.6381825760734,-71.2552
91.8382659441434,-70.9689
92.0383493122134,-70.688
92.2384326802835,-70.4128
92.4385160483535,-70.1432
92.6385994164235,-69.8793
92.8386827844935,-69.6209
93.0387661525636,-69.368
93.2388495206336,-69.1207
93.4389328887036,-68.8787
93.6390162567737,-68.6419
93.8390996248437,-68.4104
94.0391829929137,-68.1839
94.2392663609837,-67.9624
94.4393497290538,-67.7457
94.6394330971238,-67.5338
94.8395164651938,-67.3265
95.0395998332639,-67.1238
95.2396832013339,-66.9254
95.4397665694039,-66.7314
95.639849937474,-66.5416
95.839933305544,-66.3559
96.040016673614,-66.1743
96.240100041684,-65.9965
96.4401834097541,-65.8226
96.6402667778241,-65.6524
96.8403501458941,-65.4858
97.0404335139641,-65.3227
97.2405168820342,-65.1631
97.4406002501042,-65.0069
97.6406836181742,-64.8539
97.8407669862443,-64.7042
98.0408503543143,-64.5575
98.2409337223843,-64.4139
98.4410170904544,-64.2732
98.6411004585244,-64.1355
98.8411838265944,-64.0005
99.0412671946644,-63.8682
99.2413505627345,-63.7387
99.4414339308045,-63.6117
99.6415172988745,-63.4873
99.8416006669446,-63.3653
100.041684035015,-63.2457
100.241767403085,-63.1285
100.441850771155,-63.0135
100.641934139225,-62.9008
100.842017507295,-62.7903
101.042100875365,-62.6818
101.242184243435,-62.5754
101.442267611505,-62.471
101.642350979575,-62.3686
101.842434347645,-62.268
102.042517715715,-62.1693
102.242601083785,-62.0724
102.442684451855,-61.9773
102.642767819925,-61.8839
102.842851187995,-61.7921
103.042934556065,-61.702
103.243017924135,-61.6134
103.443101292205,-61.5264
103.643184660275,-61.4409
103.843268028345,-61.3568
104.043351396415,-61.2742
104.243434764485,-61.193
104.443518132555,-61.1131
104.643601500625,-61.0345
104.843684868695,-60.9572
105.043768236765,-60.8812
105.243851604835,-60.8063
105.443934972905,-60.7327
105.644018340975,-60.6602
105.844101709045,-60.5888
106.044185077115,-60.5185
106.244268445185,-60.4493
106.444351813256,-60.3811
106.644435181326,-60.3139
106.844518549396,-60.2477
107.044601917466,-60.1825
107.244685285536,-60.1182
107.444768653606,-60.0547
107.644852021676,-59.9922
107.844935389746,-59.9305
108.045018757816,-59.8697
108.245102125886,-59.8096
108.445185493956,-59.7504
108.645268862026,-59.6919
108.845352230096,-59.6341
109.045435598166,-59.5771
109.245518966236,-59.5207
109.445602334306,-59.4651
109.645685702376,-59.4101
109.845769070446,-59.3557
110.045852438516,-59.302
110.245935806586,-59.2489
110.446019174656,-59.1963
110.646102542726,-59.1443
110.846185910796,-59.0929
111.046269278866,-59.042
111.246352646936,-58.9916
111.446436015006,-58.9417
111.646519383076,-58.8923
111.846602751146,-58.8433
112.046686119216,-58.7948
112.246769487286,-58.7467
112.446852855356,-58.6991
112.646936223426,-58.6518
112.847019591496,-58.6049
113.047102959566,-58.5584
113.247186327637,-58.5123
113.447269695707,-58.4665
113.647353063777,-58.421
113.847436431847,-58.3758
114.047519799917,-58.3309
114.247603167987,-58.2863
114.447686536057,-58.2419
114.647769904127,-58.1978
114.847853272197,-58.1539
115.047936640267,-58.1103
115.248020008337,-58.0669
115.448103376407,-58.0236
115.648186744477,-57.9805
115.848270112547,-57.9376
116.048353480617,-57.8948
116.248436848687,-57.8522
116.448520216757,-57.8097
116.648603584827,-57.7672
116.848686952897,-57.7249
117.048770320967,-57.6826
117.248853689037,-57.6404
117.448937057107,-57.5982
117.649020425177,-57.5561
117.849103793247,-57.5139
118.049187161317,-57.4718
118.249270529387,-57.4296
118.449353897457,-57.3873
118.649437265527,-57.345
118.849520633597,-57.3026
119.049604001667,-57.2601
119.249687369737,-57.2175
119.449770737807,-57.1747
119.649854105877,-57.1317
119.849937473947,-57.0886
120.050020842018,-57.0451
120.250104210088,-57.0019
120.450187578158,-56.9574
120.650270946228,-56.9142
120.850354314298,-56.8683
121.050437682368,-56.8253
121.250521050438,-56.7765
121.450604418508,-56.7363
121.650687786578,-56.6907
121.850771154648,-56.6373
122.050854522718,-56.5686
122.250937890788,-56.6193
122.451021258858,-56.4048
122.651104626928,-56.4847
122.851187994998,-56.3473
123.051271363068,-56.2145
123.251354731138,-55.7034
123.451438099208,-50.9819
123.651521467278,15.6568
123.851604835348,50.8271
124.051688203418,28.9266
124.251771571488,-0.7421
124.451854939558,-24.1265
124.651938307628,-50.8323
124.852021675698,-67.9192
125.052105043768,-72.6997
125.252188411838,-74.4875
125.452271779908,-74.993
125.652355147978,-75.2334
125.852438516048,-75.1782
126.052521884118,-75.0757
126.252605252188,-74.868
126.452688620258,-74.6326
126.652771988328,-74.3619
126.852855356398,-74.0748
127.052938724469,-73.7748
127.253022092539,-73.4683
127.453105460609,-73.1586
127.653188828679,-72.8485
127.853272196749,-72.5398
128.053355564819,-72.234
128.253438932889,-71.9321
128.453522300959,-71.6347
128.653605669029,-71.3423
128.853689037099,-71.0551
129.053772405169,-70.7735
129.253855773239,-70.4975
129.453939141309,-70.2271
129.654022509379,-69.9624
129.854105877449,-69.7033
130.054189245519,-69.4497
130.254272613589,-69.2016
130.454355981659,-68.9589
130.654439349729,-68.7215
130.854522717799,-68.4893
131.054606085869,-68.2622
131.254689453939,-68.04
131.454772822009,-67.8228
131.654856190079,-67.6103
131.854939558149,-67.4024
132.055022926219,-67.1991
132.255106294289,-67.0003
132.455189662359,-66.8058
132.655273030429,-66.6155
132.855356398499,-66.4293
133.055439766569,-66.2472
133.255523134639,-66.069
133.455606502709,-65.8947
133.655689870779,-65.7241
133.85577323885,-65.5571
134.05585660692,-65.3937
134.25593997499,-65.2337
134.45602334306,-65.0772
134.65610671113,-64.9239
134.8561900792,-64.7739
135.05627344727,-64.6269
135.25635681534,-64.483
135.45644018341,-64.3421
135.65652355148,-64.2041
135.85660691955,-64.0689
136.05669028762,-63.9365
136.25677365569,-63.8068
136.45685702376,-63.6796
136.65694039183,-63.555
136.8570237599,-63.4329
137.05710712797,-63.3132
137.25719049604,-63.1959
137.45727386411,-63.0808
137.65735723218,-62.968
137.85744060025,-62.8574
138.05752396832,-62.7489
138.25760733639,-62.6425
138.45769070446,-62.538
138.65777407253,-62.4356
138.8578574406,-62.335
139.05794080867,-62.2364
139.25802417674,-62.1395
139.45810754481,-62.0444
139.65819091288,-61.951
139.85827428095,-61.8594
140.05835764902,-61.7693
140.25844101709,-61.6808
140.45852438516,-61.5939
140.658607753231,-61.5086
140.858691121301,-61.4246
141.058774489371,-61.3422
141.258857857441,-61.2611
141.458941225511,-61.1814
141.659024593581,-61.103
141.859107961651,-61.0259
142.059191329721,-60.9501
142.259274697791,-60.8755
142.459358065861,-60.8021
142.659441433931,-60.7298
142.859524802001,-60.6587
143.059608170071,-60.5887
143.259691538141,-60.5198
143.459774906211,-60.4519
143.659858274281,-60.3851
143.859941642351,-60.3192
144.060025010421,-60.2543
144.260108378491,-60.1904
144.460191746561,-60.1274
144.660275114631,-60.0652
144.860358482701,-60.004
145.060441850771,-59.9435
145.260525218841,-59.8839
145.460608586911,-59.8251
145.660691954981,-59.7671
145.860775323051,-59.7099
146.060858691121,-59.6533
146.260942059191,-59.5975
146.461025427261,-59.5424
146.661108795331,-59.488
146.861192163401,-59.4342
147.061275531471,-59.381
147.261358899541,-59.3285
147.461442267612,-59.2766
147.661525635682,-59.2253
147.861609003752,-59.1745
148.061692371822,-59.1243
148.261775739892,-59.0746
148.461859107962,-59.0254
148.661942476032,-58.9768
148.862025844102,-58.9286
149.062109212172,-58.8809
149.262192580242,-58.8336
149.462275948312,-58.7868
149.662359316382,-58.7404
149.862442684452,-58.6944
150.062526052522,-58.6488
150.262609420592,-58.6035
150.462692788662,-58.5587
150.662776156732,-58.5142
150.862859524802,-58.47
151.062942892872,-58.4261
151.263026260942,-58.3826
151.463109629012,-58.3393
151.663192997082,-58.2963
151.863276365152,-58.2536
152.063359733222,-58.2112
152.263443101292,-58.1689
152.463526469362,-58.127
152.663609837432,-58.0852
152.863693205502,-58.0436
153.063776573572,-58.0022
153.263859941642,-57.961
153.463943309712,-57.9199
153.664026677782,-57.879
153.864110045852,-57.8382
154.064193413922,-57.7975
154.264276781992,-57.7569
154.464360150063,-57.7164
154.664443518133,-57.676
154.864526886203,-57.6357
155.064610254273,-57.5953
155.264693622343,-57.5551
155.464776990413,-57.5147
155.664860358483,-57.4748
155.864943726553,-57.4339
156.065027094623,-57.3945
156.265110462693,-57.3527
156.465193830763,-57.3141
156.665277198833,-57.2699
156.865360566903,-57.235
157.065443934973,-57.1938
157.265527303043,-57.146
157.465610671113,-57.0859
157.665694039183,-57.1397
157.865777407253,-56.9294
158.065860775323,-57.0096
158.265944143393,-56.9468
158.466027511463,-56.7012
158.666110879533,-56.6499
158.866194247603,-52.03
159.066277615673,5.5499
159.266360983743,51.8587
159.466444351813,32.5432
159.666527719883,1.7446
159.866611087953,-21.8515
160.066694456023,-47.9654
160.266777824093,-67.0045
160.466861192163,-72.4494
160.666944560233,-74.3998
160.867027928303,-74.9698
161.067111296373,-75.2646
161.267194664444,-75.2059
161.467278032514,-75.1241
161.667361400584,-74.9183
161.867444768654,-74.6887
162.067528136724,-74.4199
162.267611504794,-74.1352
162.467694872864,-73.8357
162.667778240934,-73.5299
162.867861609004,-73.2203
163.067944977074,-72.9102
163.268028345144,-72.6013
163.468111713214,-72.2952
163.668195081284,-71.9928
163.868278449354,-71.695
164.068361817424,-71.4021
164.268445185494,-71.1144
164.468528553564,-70.8323
164.668611921634,-70.5557
164.868695289704,-70.2848
165.068778657774,-70.0196
165.268862025844,-69.7599
165.468945393914,-69.5059
165.669028761984,-69.2573
165.869112130054,-69.0141
166.069195498124,-68.7762
166.269278866194,-68.5435
166.469362234264,-68.316
166.669445602334,-68.0934
166.869528970404,-67.8757
167.069612338474,-67.6628
167.269695706544,-67.4546
167.469779074614,-67.2509
167.669862442684,-67.0517
167.869945810754,-66.8568
168.070029178825,-66.6662
168.270112546895,-66.4797
168.470195914965,-66.2973
168.670279283035,-66.1188
168.870362651105,-65.9441
169.070446019175,-65.7732
169.270529387245,-65.606
169.470612755315,-65.4423
169.670696123385,-65.2821
169.870779491455,-65.1253
170.070862859525,-64.9718
170.270946227595,-64.8216
170.471029595665,-64.6744
170.671112963735,-64.5304
170.871196331805,-64.3893
171.071279699875,-64.2511
171.271363067945,-64.1158
171.471446436015,-63.9832
171.671529804085,-63.8533
171.871613172155,-63.726
172.071696540225,-63.6013
172.271779908295,-63.4791
172.471863276365,-63.3593
172.671946644435,-63.2419
172.872030012505,-63.1268
173.072113380575,-63.0139
173.272196748645,-62.9032
173.472280116715,-62.7947
173.672363484785,-62.6882
173.872446852855,-62.5838
174.072530220925,-62.4813
174.272613588995,-62.3807
174.472696957065,-62.2821
174.672780325135,-62.1852
174.872863693205,-62.0901
175.072947061276,-61.9968
175.273030429346,-61.9052
175.473113797416,-61.8151
175.673197165486,-61.7268
175.873280533556,-61.6399
176.073363901626,-61.5546
176.273447269696,-61.4708
176.473530637766,-61.3884
176.673614005836,-61.3074
176.873697373906,-61.2278
177.073780741976,-61.1496
177.273864110046,-61.0726
177.473947478116,-60.9969
177.674030846186,-60.9224
177.874114214256,-60.8492
178.074197582326,-60.7771
178.274280950396,-60.7062
178.474364318466,-60.6364
178.674447686536,-60.5677
178.874531054606,-60.5
179.074614422676,-60.4333
179.274697790746,-60.3677
179.474781158816,-60.3031
179.674864526886,-60.2393
179.874947894956,-60.1766
180.075031263026,-60.1147
180.275114631096,-60.0537
180.475197999166,-59.9935
180.675281367236,-59.9342
180.875364735306,-59.8757
181.075448103376,-59.818
181.275531471446,-59.7611
181.475614839516,-59.7049
181.675698207586,-59.6494
181.875781575657,-59.5947
182.075864943727,-59.5406
182.275948311797,-59.4872
182.476031679867,-59.4344
182.676115047937,-59.3823
182.876198416007,-59.3308
183.076281784077,-59.2799
183.276365152147,-59.2295
183.476448520217,-59.1798
183.676531888287,-59.1305
183.876615256357,-59.0818
184.076698624427,-59.0336
184.276781992497,-58.986
184.476865360567,-58.9387
184.676948728637,-58.892
184.877032096707,-58.8457
185.077115464777,-58.7999
185.277198832847,-58.7544
185.477282200917,-58.7094
185.677365568987,-58.6648
185.877448937057,-58.6205
186.077532305127,-58.5767
186.277615673197,-58.5331
186.477699041267,-58.4899
186.677782409337,-58.4471
186.877865777407,-58.4045
187.077949145477,-58.3623
187.278032513547,-58.3203
187.478115881617,-58.2786
187.678199249687,-58.2371
187.878282617757,-58.196
188.078365985827,-58.155
188.278449353897,-58.1143
188.478532721967,-58.0737
188.678616090038,-58.0334
188.878699458108,-57.9933
189.078782826178,-57.9533
189.278866194248,-57.9135
189.478949562318,-57.8738
189.679032930388,-57.8342
189.879116298458,-57.7947
190.079199666528,-57.7556
190.279283034598,-57.7162
190.479366402668,-57.6773
190.679449770738,-57.6371
190.879533138808,-57.6054
191.079616506878,-57.5514
191.279699874948,-57.519
191.479783243018,-57.487
191.679866611088,-57.4534
191.879949979158,-57.36
192.080033347228,-57.3549
192.280116715298,-57.5677
192.480200083368,-56.9835
192.680283451438,-57.877
192.880366819508,-53.2026
193.080450187578,-32.4373
193.280533555648,51.1115
193.480616923718,43.9402
193.680700291788,12.5172
193.880783659858,-12.5523
194.080867027928,-36.1864
194.280950395998,-61.7476
194.481033764068,-70.9987
194.681117132138,-73.7407
194.881200500208,-74.8098
195.081283868278,-75.2027
195.281367236348,-75.2334
195.481450604419,-75.1849
195.681533972489,-75.0146
195.881617340559,-74.7978
196.081700708629,-74.5422
196.281784076699,-74.264
196.481867444769,-73.9692
196.681950812839,-73.6664
196.882034180909,-73.3579
197.082117548979,-73.048
197.282200917049,-72.7386
197.482284285119,-72.4314
197.682367653189,-72.1276
197.882451021259,-71.8281
198.082534389329,-71.5332
198.282617757399,-71.2436
198.482701125469,-70.9594
198.682784493539,-70.6807
198.882867861609,-70.4077
199.082951229679,-70.1403
199.283034597749,-69.8786
199.483117965819,-69.6224
199.683201333889,-69.3717
199.883284701959,-69.1265
200.083368070029,-68.8867
200.283451438099,-68.652
200.483534806169,-68.4226
200.683618174239,-68.1981
200.883701542309,-67.9786
201.083784910379,-67.7639
201.283868278449,-67.5539
201.483951646519,-67.3486
201.684035014589,-67.1477
201.884118382659,-66.9512
202.084201750729,-66.759
202.284285118799,-66.571
202.48436848687,-66.3871
202.68445185494,-66.2072
202.88453522301,-66.0311
203.08461859108,-65.8588
203.28470195915,-65.6903
203.48478532722,-65.5253
203.68486869529,-65.3638
203.88495206336,-65.2058
204.08503543143,-65.0511
204.2851187995,-64.8997
204.48520216757,-64.7514
204.68528553564,-64.6063
204.88536890371,-64.4641
205.08545227178,-64.3249
205.28553563985,-64.1886
205.48561900792,-64.055
205.68570237599,-63.9242
205.88578574406,-63.796
206.08586911213,-63.6704
206.2859524802,-63.5473
206.48603584827,-63.4267
206.68611921634,-63.3085
206.88620258441,-63.1926
207.08628595248,-63.0789
207.28636932055,-62.9675
207.48645268862,-62.8583
207.68653605669,-62.7511
207.88661942476,-62.646
208.08670279283,-62.5429
208.2867861609,-62.4417
208.48686952897,-62.3424
208.68695289704,-62.245
208.88703626511,-62.1494
209.08711963318,-62.0555
209.287203001251,-61.9633
209.487286369321,-61.8728
209.687369737391,-61.784
209.887453105461,-61.6967
210.087536473531,-61.6109
210.287619841601,-61.5267
210.487703209671,-61.4439
210.687786577741,-61.3625
210.887869945811,-61.2825
211.087953313881,-61.2039
211.288036681951,-61.1266
211.488120050021,-61.0506
211.688203418091,-60.9759
211.888286786161,-60.9023
212.088370154231,-60.83
212.288453522301,-60.7588
212.488536890371,-60.6887
212.688620258441,-60.6198
212.888703626511,-60.5519
213.088786994581,-60.485
213.288870362651,-60.4192
213.488953730721,-60.3544
213.689037098791,-60.2905
213.889120466861,-60.2276
214.089203834931,-60.1656
214.289287203001,-60.1045
214.489370571071,-60.0442
214.689453939141,-59.9848
214.889537307211,-59.9263
215.089620675281,-59.8685
215.289704043351,-59.8115
215.489787411421,-59.7553
215.689870779491,-59.6998
215.889954147561,-59.645
216.090037515632,-59.5909
216.290120883702,-59.5375
216.490204251772,-59.4848
216.690287619842,-59.4327
216.890370987912,-59.3813
217.090454355982,-59.3304
217.290537724052,-59.2802
217.490621092122,-59.2305
217.690704460192,-59.1814
217.890787828262,-59.1328
218.090871196332,-59.0847
218.290954564402,-59.0372
218.491037932472,-58.9901
218.691121300542,-58.9435
218.891204668612,-58.8974
219.091288036682,-58.8518
219.291371404752,-58.8066
219.491454772822,-58.7618
219.691538140892,-58.7174
219.891621508962,-58.6734
220.091704877032,-58.6298
220.291788245102,-58.5865
220.491871613172,-58.5436
220.691954981242,-58.5011
220.892038349312,-58.4588
221.092121717382,-58.4169
221.292205085452,-58.3753
221.492288453522,-58.334
221.692371821592,-58.2929
221.892455189662,-58.2521
222.092538557732,-58.2116
222.292621925802,-58.1713
222.492705293872,-58.1311
222.692788661942,-58.0917
222.892872030013,-58.0513
223.092955398083,-58.0129
223.293038766153,-57.972
223.493122134223,-57.9348
223.693205502293,-57.8927
223.893288870363,-57.8557
224.093372238433,-57.8229
224.293455606503,-57.7778
224.493538974573,-57.7105
224.693622342643,-57.7766
224.893705710713,-57.5704
225.093789078783,-57.6651
225.293872446853,-57.5335
225.493955814923,-57.3928
225.694039182993,-57.1083
225.894122551063,-52.4451
226.094205919133,7.332
226.294289287203,51.7361
226.494372655273,32.3656
226.694456023343,1.6106
226.894539391413,-21.9309
227.094622759483,-48.061
227.294706127553,-66.9937
227.494789495623,-72.4281
227.694872863693,-74.3816
227.894956231763,-74.9575
228.095039599833,-75.2596
228.295122967903,-75.1988
228.495206335973,-75.1213
228.695289704043,-74.9156
228.895373072113,-74.6875
229.095456440183,-74.4193
229.295539808253,-74.1355
229.495623176323,-73.8365
229.695706544393,-73.5315
229.895789912464,-73.2225
230.095873280534,-72.913
230.295956648604,-72.6047
230.496040016674,-72.2992
230.696123384744,-71.9974
230.896206752814,-71.7002
231.096290120884,-71.4078
231.296373488954,-71.1208
231.496456857024,-70.8392
231.696540225094,-70.5632
231.896623593164,-70.2928
232.096706961234,-70.0281
232.296790329304,-69.769
232.496873697374,-69.5154
232.696957065444,-69.2673
232.897040433514,-69.0246
233.097123801584,-68.7873
233.297207169654,-68.5551
233.497290537724,-68.328
233.697373905794,-68.1059
233.897457273864,-67.8886
234.097540641934,-67.6762
234.297624010004,-67.4684
234.497707378074,-67.2651
234.697790746144,-67.0664
234.897874114214,-66.8719
235.097957482284,-66.6817
235.298040850354,-66.4956
235.498124218424,-66.3136
235.698207586494,-66.1355
235.898290954564,-65.9613
236.098374322634,-65.7908
236.298457690704,-65.6239
236.498541058774,-65.4606
236.698624426845,-65.3008
236.898707794915,-65.1444
237.098791162985,-64.9912
237.298874531055,-64.8413
237.498957899125,-64.6946
237.699041267195,-64.5508
237.899124635265,-64.4101
238.099208003335,-64.2723
238.299291371405,-64.1373
238.499374739475,-64.0051
238.699458107545,-63.8755
238.899541475615,-63.7486
239.099624843685,-63.6242
239.299708211755,-63.5023
239.499791579825,-63.3829
239.699874947895,-63.2658
239.899958315965,-63.151
240.100041684035,-63.0385
240.300125052105,-62.9281
240.500208420175,-62.8199
240.700291788245,-62.7138
240.900375156315,-62.6096
241.100458524385,-62.5075
241.300541892455,-62.4073
241.500625260525,-62.3089
241.700708628595,-62.2124
241.900791996665,-62.1177
242.100875364735,-62.0247
242.300958732805,-61.9333
242.501042100875,-61.8437
242.701125468945,-61.7556
242.901208837015,-61.6691
243.101292205085,-61.5841
243.301375573155,-61.5006
243.501458941226,-61.4186
243.701542309296,-61.338
243.901625677366,-61.2587
244.101709045436,-61.1808
244.301792413506,-61.1042
244.501875781576,-61.0288
244.701959149646,-60.9548
244.902042517716,-60.8819
245.102125885786,-60.8102
245.302209253856,-60.7396
245.502292621926,-60.6701
245.702375989996,-60.6018
245.902459358066,-60.5345
246.102542726136,-60.4682
246.302626094206,-60.403
246.502709462276,-60.3387
246.702792830346,-60.2754
246.902876198416,-60.213
247.102959566486,-60.1515
247.303042934556,-60.0909
247.503126302626,-60.0312
247.703209670696,-59.9723
247.903293038766,-59.9142
248.103376406836,-59.857
248.303459774906,-59.8004
248.503543142976,-59.7447
248.703626511046,-59.6897
248.903709879116,-59.6354
249.103793247186,-59.5817
249.303876615256,-59.5288
249.503959983326,-59.4765
249.704043351396,-59.4249
249.904126719466,-59.3739
250.104210087536,-59.3234
250.304293455607,-59.2736
250.504376823677,-59.2244
250.704460191747,-59.1756
250.904543559817,-59.1275
251.104626927887,-59.0798
251.304710295957,-59.0327
251.504793664027,-58.986
251.704877032097,-58.9399
251.904960400167,-58.8942
252.105043768237,-58.8489
252.305127136307,-58.8041
252.505210504377,-58.7597
252.705293872447,-58.7157
252.905377240517,-58.672
253.105460608587,-58.6288
253.305543976657,-58.5859
253.505627344727,-58.5434
253.705710712797,-58.5013
253.905794080867,-58.4594
254.105877448937,-58.4179
254.305960817007,-58.3766
254.506044185077,-58.3358
254.706127553147,-58.2948
254.906210921217,-58.2549
255.106294289287,-58.214
255.306377657357,-58.175
255.506461025427,-58.1333
255.706544393497,-58.1022
255.906627761567,-58.0489
256.106711129637,-58.0132
256.306794497707,-57.979
256.506877865777,-57.9605
256.706961233847,-57.8437
256.907044601917,-57.8563
257.107127969988,-58.0636
257.307211338058,-57.485
257.507294706128,-58.3695
257.707378074198,-53.613
257.907461442268,-32.4109
258.107544810338,51.0577
258.307628178408,44.0338
258.507711546478,12.7641
258.707794914548,-12.3108
258.907878282618,-35.9226
259.107961650688,-61.4875
259.308045018758,-70.8859
259.508128386828,-73.6562
259.708211754898,-74.7635
259.908295122968,-75.1525
260.108378491038,-75.1973
260.308461859108,-75.1464
260.508545227178,-74.9823
260.708628595248,-74.7656
260.908711963318,-74.5124
261.108795331388,-74.2351
261.308878699458,-73.9418
261.508962067528,-73.64
261.709045435598,-73.3326
261.909128803668,-73.0237
262.109212171738,-72.7152
262.309295539808,-72.4089
262.509378907878,-72.106
262.709462275948,-71.8073
262.909545644018,-71.5133
263.109629012088,-71.2244
263.309712380158,-70.941
263.509795748228,-70.663
263.709879116298,-70.3907
263.909962484368,-70.124
264.110045852439,-69.863
264.310129220509,-69.6075
264.510212588579,-69.3575
264.710295956649,-69.1129
264.910379324719,-68.8737
265.110462692789,-68.6397
265.310546060859,-68.4108
265.510629428929,-68.1869
265.710712796999,-67.968
265.910796165069,-67.7539
266.110879533139,-67.5444
266.310962901209,-67.3396
266.511046269279,-67.1392
266.711129637349,-66.9433
266.911213005419,-66.7516
267.111296373489,-66.5641
267.311379741559,-66.3806
267.511463109629,-66.2012
267.711546477699,-66.0256
267.911629845769,-65.8537
268.111713213839,-65.6856
268.311796581909,-65.5211
268.511879949979,-65.36
268.711963318049,-65.2024
268.912046686119,-65.0482
269.112130054189,-64.8971
269.312213422259,-64.7493
269.512296790329,-64.6045
269.712380158399,-64.4627
269.912463526469,-64.3239
270.112546894539,-64.1879
270.312630262609,-64.0547
270.512713630679,-63.9242
270.712796998749,-63.7964
270.91288036682,-63.6711
271.11296373489,-63.5484
271.31304710296,-63.4281
271.51313047103,-63.3102
271.7132138391,-63.1946
271.91329720717,-63.0813
272.11338057524,-62.9702
272.31346394331,-62.8612
272.51354731138,-62.7544
272.71363067945,-62.6496
272.91371404752,-62.5467
273.11379741559,-62.4459
273.31388078366,-62.3469
273.51396415173,-62.2497
273.7140475198,-62.1544
273.91413088787,-62.0608
274.11421425594,-61.9689
274.31429762401,-61.8786
274.51438099208,-61.79
274.71446436015,-61.703
274.91454772822,-61.6175
275.11463109629,-61.5335
275.31471446436,-61.451
275.51479783243,-61.3699
275.7148812005,-61.2902
275.91496456857,-61.2118
276.11504793664,-61.1348
276.31513130471,-61.059
276.51521467278,-60.9845
276.71529804085,-60.9112
276.91538140892,-60.8391
277.11546477699,-60.7681
277.31554814506,-60.6983
277.51563151313,-60.6296
277.7157148812,-60.562
277.915798249271,-60.4954
278.115881617341,-60.4298
278.315964985411,-60.3652
278.516048353481,-60.3016
278.716131721551,-60.2389
278.916215089621,-60.1771
279.116298457691,-60.1163
279.316381825761,-60.0563
279.516465193831,-59.9971
279.716548561901,-59.9388
279.916631929971,-59.8812
280.116715298041,-59.8245
280.316798666111,-59.7685
280.516882034181,-59.7133
280.716965402251,-59.6587
280.917048770321,-59.6049
281.117132138391,-59.5518
281.317215506461,-59.4993
281.517298874531,-59.4475
281.717382242601,-59.3963
281.917465610671,-59.3457
282.117548978741,-59.2957
282.317632346811,-59.2463
282.517715714881,-59.1974
282.717799082951,-59.1491
282.917882451021,-59.1013
283.117965819091,-59.054
283.318049187161,-59.0073
283.518132555231,-58.961
283.718215923301,-58.9151
283.918299291371,-58.8698
284.118382659441,-58.8248
284.318466027511,-58.7803
284.518549395581,-58.7362
284.718632763651,-58.6926
284.918716131722,-58.6492
285.118799499792,-58.6063
285.318882867862,-58.5636
285.518966235932,-58.5217
285.719049604002,-58.4792
285.919132972072,-58.4386
286.119216340142,-58.3958
286.319299708212,-58.3566
286.519383076282,-58.3123
286.719466444352,-58.2789
286.919549812422,-58.2349
287.119633180492,-58.1887
287.319716548562,-58.1383
287.519799916632,-58.1765
287.719883284702,-57.9799
287.919966652772,-58.0457
288.120050020842,-58.1352
288.320133388912,-57.6835
288.520216756982,-58.3134
288.720300125052,-53.321
288.920383493122,-16.0062
289.120466861192,53.0197
289.320550229262,39.5295
289.520633597332,7.4314
289.720716965402,-16.6921
289.920800333472,-41.2584
290.120883701542,-64.2738
290.320967069612,-71.6195
290.521050437682,-73.9539
290.721133805752,-74.7941
290.921217173822,-75.1601
291.121300541892,-75.1424
291.321383909962,-75.088
291.521467278033,-74.9026
291.721550646103,-74.6832
291.921634014173,-74.4238
292.121717382243,-74.1448
292.321800750313,-73.8496
292.521884118383,-73.5475
292.721967486453,-73.2402
292.922050854523,-72.932
293.122134222593,-72.6245
293.322217590663,-72.3195
293.522300958733,-72.0179
293.722384326803,-71.7207
293.922467694873,-71.4283
294.122551062943,-71.141
294.322634431013,-70.8592
294.522717799083,-70.5829
294.722801167153,-70.3122
294.922884535223,-70.0471
295.122967903293,-69.7876
295.323051271363,-69.5337
295.523134639433,-69.2852
295.723218007503,-69.0422
295.923301375573,-68.8044
296.123384743643,-68.5718
296.323468111713,-68.3444
296.523551479783,-68.1219
296.723634847853,-67.9043
296.923718215923,-67.6915
297.123801583993,-67.4833
297.323884952063,-67.2797
297.523968320133,-67.0806
297.724051688203,-66.8858
297.924135056273,-66.6953
298.124218424343,-66.5089
298.324301792414,-66.3266
298.524385160484,-66.1482
298.724468528554,-65.9737
298.924551896624,-65.8029
299.124635264694,-65.6357
299.324718632764,-65.4722
299.524802000834,-65.3121
299.724885368904,-65.1554
299.924968736974,-65.002
300.125052105044,-64.8519
300.325135473114,-64.7049
300.525218841184,-64.5609
300.725302209254,-64.42
300.925385577324,-64.2819
301.125468945394,-64.1467
301.325552313464,-64.0143
301.525635681534,-63.8845
301.725719049604,-63.7574
301.925802417674,-63.6328
302.125885785744,-63.5108
302.325969153814,-63.3911
302.526052521884,-63.2739
302.726135889954,-63.1589
302.926219258024,-63.0462
303.126302626094,-62.9357
303.326385994164,-62.8273
303.526469362234,-62.721
303.726552730304,-62.6167
303.926636098374,-62.5144
304.126719466444,-62.4141
304.326802834514,-62.3156
304.526886202584,-62.2189
304.726969570654,-62.124
304.927052938724,-62.0309
305.127136306795,-61.9394
305.327219674865,-61.8496
305.527303042935,-61.7614
305.727386411005,-61.6748
305.927469779075,-61.5897
306.127553147145,-61.5061
306.327636515215,-61.424
306.527719883285,-61.3432
306.727803251355,-61.2639
306.927886619425,-61.1858
307.127969987495,-61.1091
307.328053355565,-61.0337
307.528136723635,-60.9595
307.728220091705,-60.8865
307.928303459775,-60.8147
308.128386827845,-60.744
308.328470195915,-60.6745
308.528553563985,-60.606
308.728636932055,-60.5387
308.928720300125,-60.4723
309.128803668195,-60.407
309.328887036265,-60.3426
309.528970404335,-60.2792
309.729053772405,-60.2168
309.929137140475,-60.1552
310.129220508545,-60.0945
310.329303876615,-60.0347
310.529387244685,-59.9758
310.729470612755,-59.9176
310.929553980825,-59.8603
311.129637348895,-59.8037
311.329720716965,-59.7479
311.529804085035,-59.6928
311.729887453105,-59.6384
311.929970821176,-59.5847
312.130054189246,-59.5317
312.330137557316,-59.4794
312.530220925386,-59.4277
312.730304293456,-59.3766
312.930387661526,-59.3261
313.130471029596,-59.2762
313.330554397666,-59.2269
313.530637765736,-59.1781
313.730721133806,-59.1299
313.930804501876,-59.0822
314.130887869946,-59.035
314.330971238016,-58.9883
314.531054606086,-58.9421
314.731137974156,-58.8963
314.931221342226,-58.851
315.131304710296,-58.8061
315.331388078366,-58.7617
315.531471446436,-58.7175
315.731554814506,-58.6741
315.931638182576,-58.6304
316.131721550646,-58.5883
316.331804918716,-58.5446
316.531888286786,-58.5035
316.731971654856,-58.4624
316.932055022926,-58.4125
317.132138390996,-58.3857
317.332221759066,-58.3451
317.532305127136,-58.2624
317.732388495206,-58.3117
317.932471863276,-58.1487
318.132555231346,-58.2782
318.332638599416,-57.9374
318.532721967486,-58.1434
318.732805335556,-56.7475
318.932888703627,-51.3986
319.132972071697,21.5926
319.333055439767,50.2863
319.533138807837,28.0172
319.733222175907,-1.357
319.933305543977,-24.6056
320.133388912047,-51.2313
320.333472280117,-67.8861
320.533555648187,-72.5786
320.733639016257,-74.3746
320.933722384327,-74.8764
321.133805752397,-75.1409
321.333889120467,-75.0744
321.533972488537,-74.9864
321.734055856607,-74.7777
321.934139224677,-74.5478
322.134222592747,-74.2794
322.334305960817,-73.9961
322.534389328887,-73.6984
322.734472696957,-73.3951
322.934556065027,-73.088
323.134639433097,-72.7807
323.334722801167,-72.4747
323.534806169237,-72.1715
323.734889537307,-71.8722
323.934972905377,-71.5773
324.135056273447,-71.2874
324.335139641517,-71.0027
324.535223009587,-70.7235
324.735306377657,-70.4498
324.935389745727,-70.1817
325.135473113797,-69.9192
325.335556481867,-69.6623
325.535639849937,-69.4109
325.735723218007,-69.1649
325.935806586078,-68.9242
326.135889954148,-68.6888
326.335973322218,-68.4586
326.536056690288,-68.2334
326.736140058358,-68.0132
326.936223426428,-67.7977
327.136306794498,-67.5871
327.336390162568,-67.381
327.536473530638,-67.1794
327.736556898708,-66.9823
327.936640266778,-66.7894
328.136723634848,-66.6008
328.336807002918,-66.4162
328.536890370988,-66.2357
328.736973739058,-66.059
328.937057107128,-65.8862
329.137140475198,-65.717
329.337223843268,-65.5515
329.537307211338,-65.3895
329.737390579408,-65.231
329.937473947478,-65.0758
330.137557315548,-64.9239
330.337640683618,-64.7751
330.537724051688,-64.6295
330.737807419758,-64.4869
330.937890787828,-64.3472
331.137974155898,-64.2105
331.338057523968,-64.0765
331.538140892038,-63.9452
331.738224260108,-63.8167
331.938307628178,-63.6907
332.138390996248,-63.5672
332.338474364318,-63.4462
332.538557732388,-63.3276
332.738641100459,-63.2114
332.938724468529,-63.0974
333.138807836599,-62.9857
333.338891204669,-62.8761
333.538974572739,-62.7686
333.739057940809,-62.6632
333.939141308879,-62.5598
334.139224676949,-62.4583
334.339308045019,-62.3588
334.539391413089,-62.2611
334.739474781159,-62.1652
334.939558149229,-62.071
335.139641517299,-61.9786
335.339724885369,-61.8879
335.539808253439,-61.7987
335.739891621509,-61.7112
335.939974989579,-61.6252
336.140058357649,-61.5408
336.340141725719,-61.4578
336.540225093789,-61.3762
336.740308461859,-61.296
336.940391829929,-61.2172
337.140475197999,-61.1397
337.340558566069,-61.0635
337.540641934139,-60.9885
337.740725302209,-60.9148
337.940808670279,-60.8423
338.140892038349,-60.7709
338.340975406419,-60.7007
338.541058774489,-60.6316
338.741142142559,-60.5636
338.941225510629,-60.4966
339.141308878699,-60.4306
339.341392246769,-60.3656
339.541475614839,-60.3016
339.74155898291,-60.2385
339.94164235098,-60.1764
340.14172571905,-60.1152
340.34180908712,-60.0548
340.54189245519,-59.9953
340.74197582326,-59.9366
340.94205919133,-59.8787
341.1421425594,-59.8216
341.34222592747,-59.7652
341.54230929554,-59.7096
341.74239266361,-59.6547
341.94247603168,-59.6006
342.14255939975,-59.5471
342.34264276782,-59.4942
342.54272613589,-59.4421
342.74280950396,-59.3905
342.94289287203,-59.3396
343.1429762401,-59.2892
343.34305960817,-59.2395
343.54314297624,-59.1903
343.74322634431,-59.1416
343.94330971238,-59.0935
344.14339308045,-59.0459
344.34347644852,-58.9987
344.54355981659,-58.9521
344.74364318466,-58.9059
344.94372655273,-58.8601
345.1438099208,-58.8149
345.34389328887,-58.7701
345.54397665694,-58.7258
345.74406002501,-58.6814
345.94414339308,-58.6378
346.14422676115,-58.599
346.344310129221,-58.542
346.544393497291,-58.5135
346.744476865361,-58.4775
346.944560233431,-58.4014
347.144643601501,-58.4035
347.344726969571,-58.3005
347.544810337641,-58.4726
347.744893705711,-57.9897
347.944977073781,-58.5047
348.145060441851,-55.8817
348.345143809921,-48.3111
348.545227177991,34.5064
348.745310546061,48.6969
348.945393914131,23.254
349.145477282201,-4.5708
349.345560650271,-27.6522
349.545644018341,-54.5426
349.745727386411,-68.8182
349.945810754481,-72.8079
350.145894122551,-74.4247
350.345977490621,-74.8659
350.546060858691,-75.075
350.746144226761,-75.0091
350.946227594831,-74.9033
351.146310962901,-74.6915
351.346394330971,-74.4571
351.546477699041,-74.1871
351.746561067111,-73.9026
351.946644435181,-73.605
352.146727803251,-73.3019
352.346811171321,-72.9957
352.546894539391,-72.6894
352.746977907461,-72.3846
352.947061275531,-72.0827
353.147144643602,-71.7848
353.347228011672,-71.4913
353.547311379742,-71.2028
353.747394747812,-70.9196
353.947478115882,-70.6419
354.147561483952,-70.3696
354.347644852022,-70.103
354.547728220092,-69.8419
354.747811588162,-69.5864
354.947894956232,-69.3363
355.147978324302,-69.0916
355.348061692372,-68.8523
355.548145060442,-68.6182
355.748228428512,-68.3892
355.948311796582,-68.1652
356.148395164652,-67.9461
356.348478532722,-67.7318
356.548561900792,-67.5223
356.748645268862,-67.3173
356.948728636932,-67.1168
357.148812005002,-66.9207
357.348895373072,-66.7289
357.548978741142,-66.5412
357.749062109212,-66.3576
357.949145477282,-66.178
358.149228845352,-66.0023
358.349312213422,-65.8303
358.549395581492,-65.662
358.749478949562,-65.4973
358.949562317632,-65.3362
359.149645685702,-65.1784
359.349729053772,-65.024
359.549812421842,-64.8728
359.749895789912,-64.7248
359.949979157983,-64.5799
360.150062526053,-64.438
360.350145894123,-64.299
360.550229262193,-64.1628
360.750312630263,-64.0295
360.950395998333,-63.8989
361.150479366403,-63.7709
361.350562734473,-63.6455
361.550646102543,-63.5226
361.750729470613,-63.4021
361.950812838683,-63.284
362.150896206753,-63.1683
362.350979574823,-63.0548
362.551062942893,-62.9435
362.751146310963,-62.8344
362.951229679033,-62.7274
363.151313047103,-62.6224
363.351396415173,-62.5194
363.551479783243,-62.4183
363.751563151313,-62.3192
363.951646519383,-62.2218
364.151729887453,-62.1263
364.351813255523,-62.0325
364.551896623593,-61.9404
364.751979991663,-61.85
364.952063359733,-61.7612
365.152146727803,-61.6739
365.352230095873,-61.5882
365.552313463943,-61.504
365.752396832013,-61.4213
365.952480200083,-61.3399
366.152563568153,-61.26
366.352646936223,-61.1814
366.552730304293,-61.1041
366.752813672363,-61.0281
366.952897040434,-60.9534
367.152980408504,-60.8798
367.353063776574,-60.8075
367.553147144644,-60.7363
367.753230512714,-60.6662
367.953313880784,-60.5972
368.153397248854,-60.5293
368.353480616924,-60.4625
368.553563984994,-60.3966
368.753647353064,-60.3317
368.953730721134,-60.2678
369.153814089204,-60.2048
369.353897457274,-60.1428
369.553980825344,-60.0816
369.754064193414,-60.0213
369.954147561484,-59.9618
370.154230929554,-59.9031
370.354314297624,-59.8453
370.554397665694,-59.7882
370.754481033764,-59.7319
370.954564401834,-59.6763
371.154647769904,-59.6214
371.354731137974,-59.5672
371.554814506044,-59.5137
371.754897874114,-59.4608
371.954981242184,-59.4086
372.155064610254,-59.357
372.355147978324,-59.306
372.555231346394,-59.2557
372.755314714464,-59.2058
372.955398082534,-59.1565
373.155481450604,-59.1078
373.355564818674,-59.0596
373.555648186744,-59.0117
373.755731554815,-58.9649
373.955814922885,-58.9174
374.155898290955,-58.8722
374.355981659025,-58.8247
374.556065027095,-58.7812
374.756148395165,-58.733
374.956231763235,-58.691
375.156315131305,-58.6513
375.356398499375,-58.5997
375.556481867445,-58.5329
375.756565235515,-58.5894
375.956648603585,-58.374
376.156731971655,-58.4529
376.356815339725,-58.431
376.556898707795,-58.1106
376.756982075865,-58.4142
376.957065443935,-53.5458
377.157148812005,-8.3158
377.357232180075,52.7342
377.557315548145,37.4702
377.757398916215,5.64
377.957482284285,-18.1622
378.157565652355,-43.0094
378.357649020425,-64.8593
378.557732388495,-71.6361
378.757815756565,-73.8554
378.957899124635,-74.6301
379.157982492705,-74.9847
379.358065860775,-74.9574
379.558149228845,-74.9014
379.758232596915,-74.7146
379.958315964985,-74.4964
380.158399333055,-74.2384
380.358482701125,-73.9615
380.558566069195,-73.6687
380.758649437266,-73.3692
380.958732805336,-73.0646
381.158816173406,-72.7592
381.358899541476,-72.4545
381.558982909546,-72.1523
381.759066277616,-71.8535
381.959149645686,-71.559
382.159233013756,-71.2693
382.359316381826,-70.9847
382.559399749896,-70.7054
382.759483117966,-70.4316
382.959566486036,-70.1634
383.159649854106,-69.9007
383.359733222176,-69.6436
383.559816590246,-69.3919
383.759899958316,-69.1457
383.959983326386,-68.9048
384.160066694456,-68.6691
384.360150062526,-68.4386
384.560233430596,-68.2131
384.760316798666,-67.9926
384.960400166736,-67.7769
385.160483534806,-67.566
385.360566902876,-67.3596
385.560650270946,-67.1578
385.760733639016,-66.9604
385.960817007086,-66.7672
386.160900375156,-66.5783
386.360983743226,-66.3935
386.561067111296,-66.2127
386.761150479366,-66.0358
386.961233847436,-65.8627
387.161317215506,-65.6933
387.361400583576,-65.5275
387.561483951646,-65.3652
387.761567319717,-65.2064
387.961650687787,-65.051
388.161734055857,-64.8988
388.361817423927,-64.7498
388.561900791997,-64.6039
388.761984160067,-64.4611
388.962067528137,-64.3212
389.162150896207,-64.1841
389.362234264277,-64.0499
389.562317632347,-63.9184
389.762401000417,-63.7896
389.962484368487,-63.6634
390.162567736557,-63.5397
390.362651104627,-63.4184
390.562734472697,-63.2996
390.762817840767,-63.1831
390.962901208837,-63.0689
391.162984576907,-62.9568
391.363067944977,-62.847
391.563151313047,-62.7393
391.763234681117,-62.6336
391.963318049187,-62.5299
392.163401417257,-62.4282
392.363484785327,-62.3284
392.563568153397,-62.2304
392.763651521467,-62.1343
392.963734889537,-62.0399
393.163818257607,-61.9472
393.363901625677,-61.8561
393.563984993747,-61.7667
393.764068361817,-61.6789
393.964151729887,-61.5927
394.164235097957,-61.5079
394.364318466027,-61.4246
394.564401834098,-61.3427
394.764485202168,-61.2623
394.964568570238,-61.1831
395.164651938308,-61.1053
395.364735306378,-61.0288
395.564818674448,-60.9536
395.764902042518,-60.8795
395.964985410588,-60.8067
396.165068778658,-60.735
396.365152146728,-60.6644
396.565235514798,-60.595
396.765318882868,-60.5266
396.965402250938,-60.4592
397.165485619008,-60.3929
397.365568987078,-60.3276
397.565652355148,-60.2632
397.765735723218,-60.1998
397.965819091288,-60.1373
398.165902459358,-60.0756
398.365985827428,-60.0149
398.566069195498,-59.9549
398.766152563568,-59.8958
398.966235931638,-59.8375
399.166319299708,-59.78
399.366402667778,-59.7232
399.566486035848,-59.6672
399.766569403918,-59.6119
399.966652771988,-59.5573
400.166736140058,-59.5033
400.366819508128,-59.45
400.566902876198,-59.3974
400.766986244268,-59.3454
400.967069612338,-59.294
401.167152980409,-59.2431
401.367236348479,-59.1929
401.567319716549,-59.143
401.767403084619,-59.0942
401.967486452689,-59.0449
402.167569820759,-58.9976
402.367653188829,-58.9486
402.567736556899,-58.903
402.767819924969,-58.853
402.967903293039,-58.8152
403.167986661109,-58.76
403.368070029179,-58.7119
403.568153397249,-58.6657
403.768236765319,-58.6684
403.968320133389,-58.506
404.168403501459,-58.5399
404.368486869529,-58.7181
404.568570237599,-58.1581
404.768653605669,-59.0058
404.968736973739,-54.0742
405.168820341809,-30.7758
405.368903709879,51.2769
405.568987077949,43.6729
405.769070446019,12.5192
405.969153814089,-12.369
406.169237182159,-35.8364
406.369320550229,-61.1128
406.569403918299,-70.5387
406.769487286369,-73.3167
406.969570654439,-74.4561
407.169654022509,-74.8391
407.369737390579,-74.9026
407.569820758649,-74.8498
407.769904126719,-74.6968
407.96998749479,-74.4831
408.17007086286,-74.2364
408.37015423093,-73.9638
408.570237599,-73.6761
408.77032096707,-73.3791
408.97040433514,-73.0766
409.17048770321,-72.7723
409.37057107128,-72.4683
409.57065443935,-72.1664
409.77073780742,-71.8676
409.97082117549,-71.5729
410.17090454356,-71.2829
410.37098791163,-70.9978
410.5710712797,-70.718
410.77115464777,-70.4437
410.97123801584,-70.1749
411.17132138391,-69.9116
411.37140475198,-69.6538
411.57148812005,-69.4015
411.77157148812,-69.1546
411.97165485619,-68.913
412.17173822426,-68.6767
412.37182159233,-68.4456
412.5719049604,-68.2195
412.77198832847,-67.9983
412.97207169654,-67.782
413.17215506461,-67.5705
413.37223843268,-67.3635
413.57232180075,-67.1611
413.77240516882,-66.9631
413.97248853689,-66.7694
414.17257190496,-66.58
414.37265527303,-66.3946
414.5727386411,-66.2133
414.772822009171,-66.0358
414.972905377241,-65.8622
415.172988745311,-65.6923
415.373072113381,-65.526
415.573155481451,-65.3633
415.773238849521,-65.204
415.973322217591,-65.0481
416.173405585661,-64.8955
416.373488953731,-64.7461
416.573572321801,-64.5997
416.773655689871,-64.4564
416.973739057941,-64.3161
417.173822426011,-64.1787
417.373905794081,-64.044
417.573989162151,-63.9121
417.774072530221,-63.7829
417.974155898291,-63.6563
418.174239266361,-63.5322
418.374322634431,-63.4106
418.574406002501,-63.2913
418.774489370571,-63.1745
418.974572738641,-63.0599
419.174656106711,-62.9475
419.374739474781,-62.8373
419.574822842851,-62.7292
419.774906210921,-62.6232
419.974989578991,-62.5192
420.175072947061,-62.4171
420.375156315131,-62.3169
420.575239683201,-62.2186
420.775323051271,-62.1221
420.975406419341,-62.0274
421.175489787411,-61.9344
421.375573155481,-61.843
421.575656523551,-61.7533
421.775739891622,-61.6651
421.975823259692,-61.5786
422.175906627762,-61.4935
422.375989995832,-61.4098
422.576073363902,-61.3276
422.776156731972,-61.2468
422.976240100042,-61.1674
423.176323468112,-61.0893
423.376406836182,-61.0124
423.576490204252,-60.9369
423.776573572322,-60.8625
423.976656940392,-60.7893
424.176740308462,-60.7173
424.376823676532,-60.6464
424.576907044602,-60.5767
424.776990412672,-60.5079
424.977073780742,-60.4403
425.177157148812,-60.3736
425.377240516882,-60.308
425.577323884952,-60.2432
425.777407253022,-60.1795
425.977490621092,-60.1166
426.177573989162,-60.0547
426.377657357232,-59.9936
426.577740725302,-59.9333
426.777824093372,-59.8739
426.977907461442,-59.8152
427.177990829512,-59.7573
427.378074197582,-59.7002
427.578157565652,-59.6438
427.778240933722,-59.5881
427.978324301792,-59.5332
428.178407669862,-59.4789
428.378491037932,-59.4252
428.578574406002,-59.3721
428.778657774073,-59.3198
428.978741142143,-59.268
429.178824510213,-59.2167
429.378907878283,-59.166
429.578991246353,-59.116
429.779074614423,-59.0664
429.979157982493,-59.0173
430.179241350563,-58.9683
430.379324718633,-58.9258
430.579408086703,-58.863
430.779491454773,-58.8291
430.979574822843,-58.7894
431.179658190913,-58.7134
431.379741558983,-58.6991
431.579824927053,-58.6041
431.779908295123,-58.7767
431.979991663193,-58.2764
432.180075031263,-58.8058
432.380158399333,-56.1107
432.580241767403,-48.4686
432.780325135473,34.1419
432.980408503543,48.6586
433.180491871613,23.5525
433.380575239683,-4.2929
433.580658607753,-27.2781
433.780741975823,-53.9321
433.980825343893,-68.4543
434.180908711963,-72.5314
434.380992080033,-74.1755
434.581075448103,-74.6249
434.781158816173,-74.8497
434.981242184243,-74.7835
435.181325552313,-74.6861
435.381408920383,-74.4777
435.581492288454,-74.2482
435.781575656524,-73.9821
435.981659024594,-73.7017
436.181742392664,-73.4076
436.381825760734,-73.1082
436.581909128804,-72.8052
436.781992496874,-72.5022
436.982075864944,-72.2004
437.182159233014,-71.9016
437.382242601084,-71.6064
437.582325969154,-71.3157
437.782409337224,-71.0299
437.982492705294,-70.7493
438.182576073364,-70.4739
438.382659441434,-70.2041
438.582742809504,-69.9398
438.782826177574,-69.6809
438.982909545644,-69.4276
439.182992913714,-69.1796
439.383076281784,-68.937
439.583159649854,-68.6997
439.783243017924,-68.4675
439.983326385994,-68.2404
440.183409754064,-68.0182
440.383493122134,-67.8009
440.583576490204,-67.5884
440.783659858274,-67.3805
440.983743226344,-67.1772
441.183826594414,-66.9783
441.383909962484,-66.7837
441.583993330554,-66.5934
441.784076698624,-66.4071
441.984160066694,-66.225
442.184243434764,-66.0467
442.384326802834,-65.8723
442.584410170905,-65.7016
442.784493538975,-65.5345
442.984576907045,-65.371
443.184660275115,-65.211
443.384743643185,-65.0544
443.584827011255,-64.901
443.784910379325,-64.7509
443.984993747395,-64.6039
444.185077115465,-64.4599
444.385160483535,-64.3189
444.585243851605,-64.1808
444.785327219675,-64.0456
444.985410587745,-63.913
445.185493955815,-63.7832
445.385577323885,-63.656
445.585660691955,-63.5313
445.785744060025,-63.4091
445.985827428095,-63.2893
446.185910796165,-63.1718
446.385994164235,-63.0567
446.586077532305,-62.9438
446.786160900375,-62.833
446.986244268445,-62.7244
447.186327636515,-62.6179
447.386411004585,-62.5133
447.586494372655,-62.4108
447.786577740725,-62.3101
447.986661108795,-62.2113
448.186744476865,-62.1143
448.386827844935,-62.0191
448.586911213005,-61.9255
448.786994581075,-61.8337
448.987077949145,-61.7435
449.187161317215,-61.6549
449.387244685286,-61.5678
449.587328053356,-61.4823
449.787411421426,-61.3982
449.987494789496,-61.3156
450.187578157566,-61.2343
450.387661525636,-61.1544
450.587744893706,-61.0759
450.787828261776,-60.9986
450.987911629846,-60.9226
451.187994997916,-60.8478
451.388078365986,-60.7741
451.588161734056,-60.7017
451.788245102126,-60.6304
451.988328470196,-60.5602
452.188411838266,-60.491
452.388495206336,-60.4229
452.588578574406,-60.3558
452.788661942476,-60.2897
452.988745310546,-60.2246
453.188828678616,-60.1604
453.388912046686,-60.0971
453.588995414756,-60.0347
453.789078782826,-59.9731
453.989162150896,-59.9124
454.189245518966,-59.8526
454.389328887036,-59.7935
454.589412255106,-59.7351
454.789495623176,-59.6776
454.989578991246,-59.6207
455.189662359316,-59.5646
455.389745727386,-59.5092
455.589829095456,-59.4544
455.789912463526,-59.4003
455.989995831597,-59.3467
456.190079199667,-59.2942
456.390162567737,-59.2412
456.590245935807,-59.1905
456.790329303877,-59.1379
456.990412671947,-59.0891
457.190496040017,-59.0354
457.390579408087,-58.9937
457.590662776157,-58.9381
457.790746144227,-58.8846
457.990829512297,-58.8319
458.190912880367,-58.8435
458.390996248437,-58.6622
458.591079616507,-58.7036
458.791162984577,-58.8601
458.991246352647,-58.3171
459.191329720717,-59.1338
459.391413088787,-54.1209
459.591496456857,-28.8493
459.791579824927,51.6124
459.991663192997,43.1687
460.191746561067,11.9082
460.391829929137,-12.793
460.591913297207,-36.2227
460.791996665277,-61.2049
460.992080033347,-70.4323
461.192163401417,-73.1691
461.392246769487,-74.2912
461.592330137557,-74.6719
461.792413505627,-74.7344
461.992496873697,-74.6823
462.192580241767,-74.5311
462.392663609837,-74.3192
462.592746977907,-74.0749
462.792830345978,-73.8046
462.992913714048,-73.5193
463.192997082118,-73.2247
463.393080450188,-72.9246
463.593163818258,-72.6227
463.793247186328,-72.3211
463.993330554398,-72.0214
464.193413922468,-71.7248
464.393497290538,-71.4323
464.593580658608,-71.1443
464.793664026678,-70.8613
464.993747394748,-70.5835
465.193830762818,-70.311
465.393914130888,-70.044
465.593997498958,-69.7826
465.794080867028,-69.5265
465.994164235098,-69.2759
466.194247603168,-69.0307
466.394330971238,-68.7907
466.594414339308,-68.556
466.794497707378,-68.3264
466.994581075448,-68.1017
467.194664443518,-67.882
467.394747811588,-67.6671
467.594831179658,-67.4569
467.794914547728,-67.2513
467.994997915798,-67.0501
468.195081283868,-66.8534
468.395164651938,-66.6609
468.595248020008,-66.4726
468.795331388078,-66.2884
468.995414756148,-66.1081
469.195498124218,-65.9317
469.395581492288,-65.7592
469.595664860359,-65.5902
469.795748228429,-65.4249
469.995831596499,-65.2631
470.195914964569,-65.1048
470.395998332639,-64.9497
470.596081700709,-64.7979
470.796165068779,-64.6493
470.996248436849,-64.5037
471.196331804919,-64.3612
471.396415172989,-64.2216
471.596498541059,-64.0848
471.796581909129,-63.9509
471.996665277199,-63.8196
472.196748645269,-63.691
472.396832013339,-63.5649
472.596915381409,-63.4414
472.796998749479,-63.3203
472.997082117549,-63.2016
473.197165485619,-63.0852
473.397248853689,-62.9711
473.597332221759,-62.8591
473.797415589829,-62.7493
473.997498957899,-62.6416
474.197582325969,-62.536
474.397665694039,-62.4323
474.597749062109,-62.3305
474.797832430179,-62.2307
474.997915798249,-62.1326
475.197999166319,-62.0364
475.398082534389,-61.9419
475.598165902459,-61.8491
475.798249270529,-61.7579
475.998332638599,-61.6683
476.198416006669,-61.5803
476.398499374739,-61.4938
476.59858274281,-61.4089
476.79866611088,-61.3253
476.99874947895,-61.2432
477.19883284702,-61.1624
477.39891621509,-61.083
477.59899958316,-61.0049
477.79908295123,-60.928
477.9991663193,-60.8524
478.19924968737,-60.778
478.39933305544,-60.7047
478.59941642351,-60.6326
478.79949979158,-60.5616
478.99958315965,-60.4917
479.19966652772,-60.4228
479.39974989579,-60.355
479.59983326386,-60.2881
479.79991663193,-60.2222
480,-60.1573


==> csv/k8.csv <==
t,v
0,-67
0.2,-66.632
0.4,-66.4423
0.6,-66.2567
0.8,-66.0749
1,-65.897
1.2,-65.7227
1.4,-65.552
1.6,-65.3849
1.8,-65.2213
2,-65.061
2.2,-64.904
2.4,-64.7503
2.6,-64.5998
2.8,-64.4521
3,-64.3081
3.2,-64.1657
3.4,-64.0277
3.6,-63.8919
3.8,-63.7566
4,-63.6303
4.2,-63.4982
4.4,-63.3767
4.6,-63.2443
4.8,-63.1427
5,-62.995
5.2,-62.8986
5.4,-62.7631
5.6,-62.7665
5.8,-62.5379
6,-62.3816
6.2,-60.6854
6.4,-54.8733
6.6,16.7892
6.8,52.0632
7,33.0004
7.2,1.4264
7.4,-21.5428
7.6,-47.5712
7.8,-66.0751
8,-71.7885
8.2,-73.657
8.4,-74.3702
8.6,-74.6559
8.8,-74.6292
9,-74.5529
9.2,-74.3697
9.4,-74.1456
9.6,-73.8888
9.8,-73.6119
10,-73.3213
10.2,-73.0238
10.4,-72.7218
10.6,-72.419
10.8,-72.1171
11,-71.8177
11.2,-71.5217
11.4,-71.2298
11.6,-70.9426
11.8,-70.6605
12,-70.3835
12.2,-70.1119
12.4,-69.8458
12.6,-69.585
12.8,-69.3296
13,-69.0796
13.2,-68.8349
13.4,-68.5954
13.6,-68.361
13.8,-68.1316
14,-67.9071
14.2,-67.6875
14.4,-67.4726
14.6,-67.2622
14.8,-67.0564
15,-66.855
15.2,-66.6579
15.4,-66.465
15.6,-66.2761
15.8,-66.0913
16,-65.9104
16.2,-65.7333
16.4,-65.5598
16.6,-65.39
16.8,-65.2237
17,-65.0609
17.2,-64.9014
17.4,-64.7452
17.6,-64.5921
17.8,-64.4421
18,-64.2952
18.2,-64.1512
18.4,-64.0101
18.6,-63.8717
18.8,-63.7361
19,-63.6031
19.2,-63.4727
19.4,-63.3448
19.6,-63.2193
19.8,-63.0962
20,-62.9755
20.2,-62.857
20.4,-62.7406
20.6,-62.6265
20.8,-62.5143
21,-62.4043
21.2,-62.2961
21.4,-62.1899
21.6,-62.0856
21.8,-61.9831
22,-61.8823
22.2,-61.7833
22.4,-61.6859
22.6,-61.5902
22.8,-61.496
23,-61.4033
23.2,-61.3122
23.4,-61.2225
23.6,-61.1342
23.8,-61.0473
24,-60.9617
24.2,-60.8774
24.4,-60.7944
24.6,-60.7126
24.8,-60.6319
25,-60.5524
25.2,-60.4741
25.4,-60.3968
25.6,-60.3206
25.8,-60.2453
26,-60.1711
26.2,-60.0978
26.4,-60.0255
26.6,-59.954
26.8,-59.8835
27,-59.8137
27.2,-59.7448
27.4,-59.6766
27.6,-59.6092
27.8,-59.5426
28,-59.4766
28.2,-59.4113
28.4,-59.3467
28.6,-59.2827
28.8,-59.2193
29,-59.1564
29.2,-59.0942
29.4,-59.0324
29.6,-58.9712
29.8,-58.9104
30,-58.8501
30.2,-58.7902
30.4,-58.7307
30.6,-58.6717
30.8,-58.6129
31,-58.5546
31.2,-58.4965
31.4,-58.4387
31.6,-58.3812
31.8,-58.3239
32,-58.2669
32.2,-58.2101
32.4,-58.1534
32.6,-58.0968
32.8,-58.0404
33,-57.9841
33.2,-57.9279
33.4,-57.8717
33.6,-57.8155
33.8,-57.7593
34,-57.703
34.2,-57.6467
34.4,-57.5903
34.6,-57.5337
34.8,-57.477
35,-57.4201
35.2,-57.3629
35.4,-57.3055
35.6,-57.2478
35.8,-57.1897
36,-57.1312
36.2,-57.0723
36.4,-57.0129
36.6,-56.953
36.8,-56.8925
37,-56.8313
37.2,-56.7695
37.4,-56.7069
37.6,-56.6434
37.8,-56.5791
38,-56.5138
38.2,-56.4474
38.4,-56.3799
38.6,-56.3112
38.8,-56.2411
39,-56.1695
39.2,-56.0964
39.4,-56.0215
39.6,-55.9447
39.8,-55.8659
40,-55.7849
40.2,-55.7014
40.4,-55.6153
40.6,-55.5263
40.8,-55.434
41,-55.3382
41.2,-55.2385
41.4,-55.1345
41.6,-55.0256
41.8,-54.9113
42,-54.791
42.2,-54.6638
42.4,-54.5288
42.6,-54.3849
42.8,-54.2307
43,-54.0648
43.2,-53.8843
43.4,-53.6878
43.6,-53.4724
43.8,-53.228
44,-52.9586
44.2,-52.6381
44.4,-52.2697
44.6,-51.8971
44.8,-51.2958
45,-50.8649
45.2,-49.3561
45.4,-47.1221
45.6,-34.6718
45.8,49.9818
46,42.9961
46.2,11.2114
46.4,-14.3622
46.6,-36.9182
46.8,-62.3387
47,-71.1155
47.2,-73.4551
47.4,-74.2728
47.6,-74.5317
47.8,-74.559
48,-74.4494
48.2,-74.2748
48.4,-74.0495
48.6,-73.7935
48.8,-73.5169
49,-73.2264
49.2,-72.9276
49.4,-72.6243
49.6,-72.3195
49.8,-72.0153
50,-71.7132
50.2,-71.4143
50.4,-71.1194
50.6,-70.8291
50.8,-70.5438
51,-70.2637
51.2,-69.9889
51.4,-69.7196
51.6,-69.4558
51.8,-69.1974
52,-68.9444
52.2,-68.6967
52.4,-68.4543
52.6,-68.2171
52.8,-67.985
53,-67.7579
53.2,-67.5356
53.4,-67.3182
53.6,-67.1054
53.8,-66.8971
54,-66.6934
54.2,-66.494
54.4,-66.2988
54.6,-66.1078
54.8,-65.9208
55,-65.7378
55.2,-65.5586
55.4,-65.3831
55.6,-65.2113
55.8,-65.0431
56,-64.8783
56.2,-64.7169
56.4,-64.5588
56.6,-64.4039
56.8,-64.2521
57,-64.1033
57.2,-63.9575
57.4,-63.8146
57.6,-63.6745
57.8,-63.5371
58,-63.4024
58.2,-63.2703
58.4,-63.1407
58.6,-63.0135
58.8,-62.8888
59,-62.7663
59.2,-62.6461
59.4,-62.5281
59.6,-62.4122
59.8,-62.2984
60,-62.1867
60.2,-62.0769
60.4,-61.969
60.6,-61.8629
60.8,-61.7587
61,-61.6562
61.2,-61.5554
61.4,-61.4563
61.6,-61.3588
61.8,-61.2628
62,-61.1684
62.2,-61.0754
62.4,-60.9839
62.6,-60.8937
62.8,-60.8049
63,-60.7174
63.2,-60.6312
63.4,-60.5462
63.6,-60.4623
63.8,-60.3796
64,-60.2981
64.2,-60.2176
64.4,-60.1381
64.6,-60.0597
64.8,-59.9822
65,-59.9057
65.2,-59.8301
65.4,-59.7553
65.6,-59.6814
65.8,-59.6083
66,-59.536
66.2,-59.4644
66.4,-59.3935
66.6,-59.3234
66.8,-59.2538
67,-59.185
67.2,-59.1167
67.4,-59.049
67.6,-58.9818
67.8,-58.9151
68,-58.8489
68.2,-58.7832
68.4,-58.7179
68.6,-58.653
68.8,-58.5885
69,-58.5243
69.2,-58.4604
69.4,-58.3968
69.6,-58.3335
69.8,-58.2704
70,-58.2074
70.2,-58.1447
70.4,-58.082
70.6,-58.0195
70.8,-57.957
71,-57.8946
71.2,-57.8322
71.4,-57.7697
71.6,-57.7072
71.8,-57.6445
72,-57.5817
72.2,-57.5188
72.4,-57.4556
72.6,-57.3921
72.8,-57.3283
73,-57.2641
73.2,-57.1996
73.4,-57.1345
73.6,-57.069
73.8,-57.0028
74,-56.9361
74.2,-56.8686
74.4,-56.8003
74.6,-56.7312
74.8,-56.6612
75,-56.5902
75.2,-56.518
75.4,-56.4446
75.6,-56.37
75.8,-56.2938
76,-56.2162
76.2,-56.1368
76.4,-56.0555
76.6,-55.9723
76.8,-55.8868
77,-55.7988
77.2,-55.7082
77.4,-55.6147
77.6,-55.518
77.8,-55.4177
78,-55.3134
78.2,-55.2048
78.4,-55.0914
78.6,-54.9724
78.8,-54.8474
79,-54.7154
79.2,-54.5756
79.4,-54.4267
79.6,-54.2676
79.8,-54.0964
80,-53.9111
80.2,-53.7091
80.4,-53.4869
80.6,-53.2403
80.8,-52.9639
81,-52.65
81.2,-52.2856
81.4,-51.852
81.6,-51.3371
81.8,-50.7062
82,-49.7227
82.2,-48.5457
82.4,-46.774
82.6,-38.4508
82.8,38.6671
83,48.0384
83.2,17.8382
83.4,-9.2079
83.6,-30.9219
83.8,-58.3884
84,-70.284
84.2,-73.1884
84.4,-74.0881
84.6,-74.3389
84.8,-74.3536
85,-74.2474
85.2,-74.0694
85.4,-73.8459
85.6,-73.5914
85.8,-73.3161
86,-73.0268
86.2,-72.7288
86.4,-72.4259
86.6,-72.1211
86.8,-71.8165
87,-71.5138
87.2,-71.2141
87.4,-70.9182
87.6,-70.6269
87.8,-70.3404
88,-70.059
88.2,-69.783
88.4,-69.5124
88.6,-69.2473
88.8,-68.9876
89,-68.7333
89.2,-68.4844
89.4,-68.2408
89.6,-68.0024
89.8,-67.7692
90,-67.5409
90.2,-67.3176
90.4,-67.0991
90.6,-66.8852
90.8,-66.676
91,-66.4713
91.2,-66.2709
91.4,-66.0749
91.6,-65.883
91.8,-65.6951
92,-65.5113
92.2,-65.3313
92.4,-65.155
92.6,-64.9825
92.8,-64.8135
93,-64.648
93.2,-64.4859
93.4,-64.327
93.6,-64.1714
93.8,-64.019
94,-63.8695
94.2,-63.7231
94.4,-63.5795
94.6,-63.4387
94.8,-63.3006
95,-63.1652
95.2,-63.0324
95.4,-62.9021
95.6,-62.7742
95.8,-62.6487
96,-62.5255
96.2,-62.4045
96.4,-62.2858
96.6,-62.1691
96.8,-62.0545
97,-61.9419
97.2,-61.8312
97.4,-61.7224
97.6,-61.6154
97.8,-61.5102
98,-61.4068
98.2,-61.3049
98.4,-61.2048
98.6,-61.1061
98.8,-61.009
99,-60.9134
99.2,-60.8192
99.4,-60.7264
99.6,-60.6349
99.8,-60.5448
100,-60.4558
100.2,-60.3681
100.4,-60.2816
100.6,-60.1962
100.8,-60.1118
101,-60.0286
101.2,-59.9463
101.4,-59.865
101.6,-59.7847
101.8,-59.7052
102,-59.6266
102.2,-59.5489
102.4,-59.4719
102.6,-59.3957
102.8,-59.3202
103,-59.2454
103.2,-59.1713
103.4,-59.0978
103.6,-59.0249
103.8,-58.9525
104,-58.8806
104.2,-58.8093
104.4,-58.7383
104.6,-58.6678
104.8,-58.5977
105,-58.528
105.2,-58.4585
105.4,-58.3894
105.6,-58.3204
105.8,-58.2517
106,-58.1832
106.2,-58.1148
106.4,-58.0465
106.6,-57.9782
106.8,-57.91
107,-57.8418
107.2,-57.7735
107.4,-57.705
107.6,-57.6365
107.8,-57.5677
108,-57.4987
108.2,-57.4294
108.4,-57.3597
108.6,-57.2896
108.8,-57.2191
109,-57.148
109.2,-57.0763
109.4,-57.004
109.6,-56.9309
109.8,-56.857
110,-56.7822
110.2,-56.7064
110.4,-56.6295
110.6,-56.5514
110.8,-56.472
111,-56.3912
111.2,-56.3088
111.4,-56.2247
111.6,-56.1386
111.8,-56.0506
112,-55.9602
112.2,-55.8674
112.4,-55.7718
112.6,-55.6732
112.8,-55.5713
113,-55.4658
113.2,-55.3561
113.4,-55.2419
113.6,-55.1227
113.8,-54.9978
114,-54.8664
114.2,-54.7279
114.4,-54.5811
114.6,-54.4248
114.8,-54.2576
115,-54.0777
115.2,-53.8829
115.4,-53.6703
115.6,-53.4363
115.8,-53.1761
116,-52.8832
116.2,-52.5487
116.4,-52.1591
116.6,-51.6962
116.8,-51.1282
117,-50.4143
117.2,-49.4554
117.4,-47.9596
117.6,-45.0413
117.8,-36.4536
118,37.4241
118.2,47.3798
118.4,17.8765
118.6,-9.1884
118.8,-30.248
119,-57.6916
119.2,-70.2608
119.4,-73.1002
119.6,-73.8929
119.8,-74.1073
120,-74.096
120.2,-73.9749
120.4,-73.7898
120.6,-73.5629
120.8,-73.3074
121,-73.0322
121.2,-72.7437
121.4,-72.4468
121.6,-72.1452
121.8,-71.8417
122,-71.5384
122.2,-71.2369
122.4,-70.9385
122.6,-70.6438
122.8,-70.3536
123,-70.0682
123.2,-69.788
123.4,-69.513
123.6,-69.2435
123.8,-68.9794
124,-68.7208
124.2,-68.4675
124.4,-68.2197
124.6,-67.9771
124.8,-67.7397
125,-67.5074
125.2,-67.2801
125.4,-67.0577
125.6,-66.8402
125.8,-66.6273
126,-66.419
126.2,-66.2152
126.4,-66.0157
126.6,-65.8205
126.8,-65.6294
127,-65.4424
127.2,-65.2594
127.4,-65.0801
127.6,-64.9046
127.8,-64.7328
128,-64.5645
128.2,-64.3996
128.4,-64.2381
128.6,-64.0799
128.8,-63.9248
129,-63.7729
129.2,-63.6239
129.4,-63.4778
129.6,-63.3347
129.8,-63.1942
130,-63.0565
130.2,-62.9213
130.4,-62.7887
130.6,-62.6586
130.8,-62.5308
131,-62.4054
131.2,-62.2822
131.4,-62.1612
131.6,-62.0424
131.8,-61.9256
132,-61.8108
132.2,-61.698
132.4,-61.587
132.6,-61.4779
132.8,-61.3705
133,-61.2648
133.2,-61.1608
133.4,-61.0585
133.6,-60.9576
133.8,-60.8583
134,-60.7604
134.2,-60.664
134.4,-60.5689
134.6,-60.4751
134.8,-60.3826
135,-60.2913
135.2,-60.2012
135.4,-60.1122
135.6,-60.0243
135.8,-59.9375
136,-59.8517
136.2,-59.7668
136.4,-59.6829
136.6,-59.5998
136.8,-59.5176
137,-59.4362
137.2,-59.3556
137.4,-59.2757
137.6,-59.1965
137.8,-59.1179
138,-59.04
138.2,-58.9626
138.4,-58.8857
138.6,-58.8094
138.8,-58.7335
139,-58.6581
139.2,-58.583
139.4,-58.5082
139.6,-58.4338
139.8,-58.3596
140,-58.2856
140.2,-58.2118
140.4,-58.1382
140.6,-58.0646
140.8,-57.9911
141,-57.9176
141.2,-57.844
141.4,-57.7703
141.6,-57.6965
141.8,-57.6224
142,-57.5481
142.2,-57.4735
142.4,-57.3985
142.6,-57.323
142.8,-57.2471
143,-57.1705
143.2,-57.0933
143.4,-57.0154
143.6,-56.9366
143.8,-56.8569
144,-56.7762
144.2,-56.6944
144.4,-56.6113
144.6,-56.5268
144.8,-56.4409
145,-56.3533
145.2,-56.2639
145.4,-56.1725
145.6,-56.0789
145.8,-55.9829
146,-55.8843
146.2,-55.7827
146.4,-55.6779
146.6,-55.5695
146.8,-55.4572
147,-55.3404
147.2,-55.2187
147.4,-55.0914
147.6,-54.958
147.8,-54.8174
148,-54.6689
148.2,-54.5111
148.4,-54.3428
148.6,-54.1621
148.8,-53.967
149,-53.7548
149.2,-53.5221
149.4,-53.2643
149.6,-52.9755
149.8,-52.6474
150,-52.2684
150.2,-51.8211
150.4,-51.2788
150.6,-50.5945
150.8,-49.6913
151,-48.4038
151.2,-46.2633
151.4,-41.5184
151.6,-9.8389
151.8,54.9111
152,29.3985
152.2,-0.0571
152.4,-22.2321
152.6,-46.4307
152.8,-67.537
153,-72.2964
153.2,-73.4741
153.4,-73.7936
153.6,-73.8247
153.8,-73.7274
154,-73.5589
154.2,-73.345
154.4,-73.1
154.6,-72.8334
154.8,-72.5518
155,-72.2604
155.2,-71.9631
155.4,-71.6629
155.6,-71.3622
155.8,-71.0627
156,-70.7657
156.2,-70.4721
156.4,-70.1827
156.6,-69.8979
156.8,-69.6181
157,-69.3435
157.2,-69.0741
157.4,-68.8101
157.6,-68.5515
157.8,-68.2983
158,-68.0504
158.2,-67.8078
158.4,-67.5703
158.6,-67.3379
158.8,-67.1105
159,-66.888
159.2,-66.6703
159.4,-66.4573
159.6,-66.2489
159.8,-66.0449
160,-65.8452
160.2,-65.6498
160.4,-65.4586
160.6,-65.2713
160.8,-65.088
161,-64.9086
161.2,-64.7328
161.4,-64.5607
161.6,-64.3921
161.8,-64.2269
162,-64.0651
162.2,-63.9065
162.4,-63.751
162.6,-63.5987
162.8,-63.4493
163,-63.3028
163.2,-63.1591
163.4,-63.0181
163.6,-62.8799
163.8,-62.7442
164,-62.611
164.2,-62.4802
164.4,-62.3518
164.6,-62.2256
164.8,-62.1017
165,-61.98
165.2,-61.8603
165.4,-61.7427
165.6,-61.627
165.8,-61.5132
166,-61.4013
166.2,-61.2912
166.4,-61.1827
166.6,-61.076
166.8,-60.9708
167,-60.8673
167.2,-60.7652
167.4,-60.6645
167.6,-60.5653
167.8,-60.4674
168,-60.3709
168.2,-60.2756
168.4,-60.1815
168.6,-60.0885
168.8,-59.9967
169,-59.9059
169.2,-59.8161
169.4,-59.7274
169.6,-59.6395
169.8,-59.5526
170,-59.4665
170.2,-59.3812
170.4,-59.2966
170.6,-59.2128
170.8,-59.1296
171,-59.0471
171.2,-58.9651
171.4,-58.8837
171.6,-58.8028
171.8,-58.7224
172,-58.6423
172.2,-58.5626
172.4,-58.4833
172.6,-58.4042
172.8,-58.3254
173,-58.2467
173.2,-58.1681
173.4,-58.0897
173.6,-58.0113
173.8,-57.9328
174,-57.8543
174.2,-57.7756
174.4,-57.6968
174.6,-57.6177
174.8,-57.5383
175,-57.4584
175.2,-57.3782
175.4,-57.2974
175.6,-57.216
175.8,-57.1338
176,-57.0509
176.2,-56.9672
176.4,-56.8824
176.6,-56.7965
176.8,-56.7094
177,-56.621
177.2,-56.5311
177.4,-56.4396
177.6,-56.3462
177.8,-56.2508
178,-56.1533
178.2,-56.0533
178.4,-55.9507
178.6,-55.8451
178.8,-55.7362
179,-55.6237
179.2,-55.5071
179.4,-55.386
179.6,-55.2599
179.8,-55.1282
180,-54.99
180.2,-54.8446
180.4,-54.691
180.6,-54.5279
180.8,-54.3539
181,-54.1672
181.2,-53.9656
181.4,-53.7462
181.6,-53.5054
181.8,-53.2386
182,-52.9393
182.2,-52.5988
182.4,-52.2045
182.6,-51.7377
182.8,-51.1691
183,-50.4484
183.2,-49.4793
183.4,-48.0572
183.6,-45.6353
183.8,-39.8563
184,2.7844
184.2,52.7
184.4,25.8728
184.6,-2.9764
184.8,-24.3628
185,-49.2136
185.2,-68.2908
185.4,-72.2909
185.6,-73.2635
185.8,-73.5116
186,-73.5128
186.2,-73.4016
186.4,-73.2266
186.6,-73.0102
186.8,-72.765
187,-72.4996
187.2,-72.2202
187.4,-71.9316
187.6,-71.6374
187.8,-71.3407
188,-71.0435
188.2,-70.7476
188.4,-70.4541
188.6,-70.1641
188.8,-69.8782
189,-69.5969
189.2,-69.3204
189.4,-69.049
189.6,-68.7829
189.8,-68.522
190,-68.2665
190.2,-68.0162
190.4,-67.7711
190.6,-67.5313
190.8,-67.2965
191,-67.0668
191.2,-66.8419
191.4,-66.6219
191.6,-66.4065
191.8,-66.1958
192,-65.9896
192.2,-65.7877
192.4,-65.5902
192.6,-65.3967
192.8,-65.2074
193,-65.022
193.2,-64.8405
193.4,-64.6627
193.6,-64.4885
193.8,-64.3179
194,-64.1508
194.2,-63.987
194.4,-63.8265
194.6,-63.6691
194.8,-63.5149
195,-63.3636
195.2,-63.2152
195.4,-63.0697
195.6,-62.9269
195.8,-62.7868
196,-62.6492
196.2,-62.5142
196.4,-62.3816
196.6,-62.2513
196.8,-62.1233
197,-61.9976
197.2,-61.874
197.4,-61.7525
197.6,-61.633
197.8,-61.5154
198,-61.3998
198.2,-61.2859
198.4,-61.1738
198.6,-61.0635
198.8,-60.9548
199,-60.8476
199.2,-60.742
199.4,-60.6379
199.6,-60.5352
199.8,-60.4339
200,-60.3339
200.2,-60.2351
200.4,-60.1376
200.6,-60.0412
200.8,-59.946
201,-59.8518
201.2,-59.7586
201.4,-59.6664
201.6,-59.5752
201.8,-59.4848
202,-59.3952
202.2,-59.3064
202.4,-59.2183
202.6,-59.1309
202.8,-59.0442
203,-58.958
203.2,-58.8724
203.4,-58.7873
203.6,-58.7026
203.8,-58.6183
204,-58.5343
204.2,-58.4507
204.4,-58.3673
204.6,-58.284
204.8,-58.2009
205,-58.1179
205.2,-58.0349
205.4,-57.9519
205.6,-57.8688
205.8,-57.7855
206,-57.7019
206.2,-57.6181
206.4,-57.5339
206.6,-57.4492
206.8,-57.3641
207,-57.2783
207.2,-57.1917
207.4,-57.1044
207.6,-57.0162
207.8,-56.9269
208,-56.8366
208.2,-56.7449
208.4,-56.6518
208.6,-56.5572
208.8,-56.4608
209,-56.3625
209.2,-56.2621
209.4,-56.1594
209.6,-56.054
209.8,-55.9458
210,-55.8344
210.2,-55.7195
210.4,-55.6006
210.6,-55.4774
210.8,-55.3492
211,-55.2155
211.2,-55.0756
211.4,-54.9286
211.6,-54.7736
211.8,-54.6094
212,-54.4346
212.2,-54.2475
212.4,-54.0459
212.6,-53.8272
212.8,-53.5878
213,-53.3234
213.2,-53.028
213.4,-52.6934
213.6,-52.3079
213.8,-51.8545
214,-51.3065
214.2,-50.6195
214.4,-49.7134
214.6,-48.4194
214.8,-46.3267
215,-41.8714
215.2,-20.2443
215.4,56.133
215.6,33.6044
215.8,3.6062
216,-19.303
216.2,-41.2861
216.4,-65.4677
216.6,-71.5082
216.8,-72.8422
217,-73.1846
217.2,-73.222
217.4,-73.1307
217.6,-72.9698
217.8,-72.7646
218,-72.5289
218.2,-72.2716
218.4,-71.999
218.6,-71.7162
218.8,-71.4271
219,-71.1345
219.2,-70.841
219.4,-70.5482
219.6,-70.2574
219.8,-69.9698
220,-69.686
220.2,-69.4065
220.4,-69.1317
220.6,-68.8619
220.8,-68.5971
221,-68.3376
221.2,-68.0832
221.4,-67.8341
221.6,-67.5901
221.8,-67.3512
222,-67.1174
222.2,-66.8885
222.4,-66.6645
222.6,-66.4452
222.8,-66.2306
223,-66.0205
223.2,-65.8149
223.4,-65.6137
223.6,-65.4166
223.8,-65.2237
224,-65.0348
224.2,-64.8499
224.4,-64.6687
224.6,-64.4913
224.8,-64.3174
225,-64.1471
225.2,-63.9801
225.4,-63.8165
225.6,-63.6561
225.8,-63.4988
226,-63.3446
226.2,-63.1933
226.4,-63.0449
226.6,-62.8993
226.8,-62.7564
227,-62.616
227.2,-62.4783
227.4,-62.3429
227.6,-62.21
227.8,-62.0794
228,-61.951
228.2,-61.8248
228.4,-61.7007
228.6,-61.5786
228.8,-61.4584
229,-61.3402
229.2,-61.2238
229.4,-61.1092
229.6,-60.9962
229.8,-60.885
230,-60.7753
230.2,-60.6671
230.4,-60.5604
230.6,-60.4551
230.8,-60.3512
231,-60.2486
231.2,-60.1472
231.4,-60.047
231.6,-59.948
231.8,-59.8501
232,-59.7531
232.2,-59.6572
232.4,-59.5622
232.6,-59.4681
232.8,-59.3748
233,-59.2823
233.2,-59.1905
233.4,-59.0994
233.6,-59.0089
233.8,-58.9189
234,-58.8295
234.2,-58.7406
234.4,-58.652
234.6,-58.5639
234.8,-58.476
235,-58.3883
235.2,-58.3009
235.4,-58.2135
235.6,-58.1262
235.8,-58.0389
236,-57.9516
236.2,-57.8641
236.4,-57.7764
236.6,-57.6884
236.8,-57.6001
237,-57.5113
237.2,-57.4219
237.4,-57.332
237.6,-57.2413
237.8,-57.1498
238,-57.0574
238.2,-56.9639
238.4,-56.8692
238.6,-56.7731
238.8,-56.6756
239,-56.5765
239.2,-56.4755
239.4,-56.3725
239.6,-56.2672
239.8,-56.1595
240,-56.0489
240.2,-55.9353
240.4,-55.8183
240.6,-55.6975
240.8,-55.5724
241,-55.4425
241.2,-55.3073
241.4,-55.1661
241.6,-55.0181
241.8,-54.8622
242,-54.6975
242.2,-54.5226
242.4,-54.3358
242.6,-54.135
242.8,-53.9179
243,-53.681
243.2,-53.4203
243.4,-53.1302
243.6,-52.8031
243.8,-52.4285
244,-51.9908
244.2,-51.4665
244.4,-50.8169
244.6,-49.9737
244.8,-48.8012
245,-46.9784
245.2,-43.4438
245.4,-31.7063
245.6,53.3363
245.8,41.7886
246,11.5515
246.2,-13.5677
246.4,-33.8154
246.6,-60.4555
246.8,-70.3756
247,-72.3467
247.2,-72.8405
247.4,-72.9309
247.6,-72.8661
247.8,-72.7226
248,-72.5307
248.2,-72.3058
248.4,-72.0576
248.6,-71.7927
248.8,-71.5163
249,-71.2325
249.2,-70.9445
249.4,-70.6548
249.6,-70.3652
249.8,-70.0772
250,-69.792
250.2,-69.5103
250.4,-69.2326
250.6,-68.9594
250.8,-68.6911
251,-68.4276
251.2,-68.1693
251.4,-67.916
251.6,-67.6679
251.8,-67.4248
252,-67.1868
252.2,-66.9538
252.4,-66.7256
252.6,-66.5023
252.8,-66.2837
253,-66.0697
253.2,-65.8602
253.4,-65.6551
253.6,-65.4543
253.8,-65.2576
254,-65.0651
254.2,-64.8766
254.4,-64.6919
254.6,-64.511
254.8,-64.3337
255,-64.1601
255.2,-63.9899
255.4,-63.823
255.6,-63.6595
255.8,-63.4991
256,-63.3418
256.2,-63.1875
256.4,-63.0361
256.6,-62.8875
256.8,-62.7417
257,-62.5985
257.2,-62.4579
257.4,-62.3198
257.6,-62.1841
257.8,-62.0507
258,-61.9196
258.2,-61.7907
258.4,-61.6639
258.6,-61.5392
258.8,-61.4164
259,-61.2956
259.2,-61.1765
259.4,-61.0593
259.6,-60.9438
259.8,-60.8299
260,-60.7176
260.2,-60.6069
260.4,-60.4976
260.6,-60.3897
260.8,-60.2831
261,-60.1779
261.2,-60.0739
261.4,-59.971
261.6,-59.8693
261.8,-59.7686
262,-59.669
262.2,-59.5703
262.4,-59.4724
262.6,-59.3755
262.8,-59.2793
263,-59.1838
263.2,-59.089
263.4,-58.9949
263.6,-58.9012
263.8,-58.8081
264,-58.7155
264.2,-58.6232
264.4,-58.5312
264.6,-58.4395
264.8,-58.348
265,-58.2566
265.2,-58.1653
265.4,-58.074
265.6,-57.9826
265.8,-57.8911
266,-57.7993
266.2,-57.7072
266.4,-57.6148
266.6,-57.5218
266.8,-57.4283
267,-57.3341
267.2,-57.2391
267.4,-57.1431
267.6,-57.0462
267.8,-56.9481
268,-56.8486
268.2,-56.7478
268.4,-56.6452
268.6,-56.5409
268.8,-56.4345
269,-56.3258
269.2,-56.2147
269.4,-56.1008
269.6,-55.9837
269.8,-55.8632
270,-55.7388
270.2,-55.6101
270.4,-55.4766
270.6,-55.3376
270.8,-55.1925
271,-55.0404
271.2,-54.8804
271.4,-54.7112
271.6,-54.5316
271.8,-54.3397
272,-54.1335
272.2,-53.9103
272.4,-53.6667
272.6,-53.3984
272.8,-53.0995
273,-52.762
273.2,-52.3746
273.4,-51.9207
273.6,-51.3746
273.8,-50.6941
274,-49.8033
274.2,-48.5472
274.4,-46.5438
274.6,-42.4732
274.8,-26.3955
275,56.4174
275.2,37.2796
275.4,7.1148
275.6,-16.6384
275.8,-37.2242
276,-62.8846
276.2,-70.6179
276.4,-72.1912
276.6,-72.5831
276.8,-72.6383
277,-72.5586
277.2,-72.4082
277.4,-72.2134
277.6,-71.9879
277.8,-71.7404
278,-71.4773
278.2,-71.2035
278.4,-70.9228
278.6,-70.6381
278.8,-70.352
279,-70.0661
279.2,-69.7819
279.4,-69.5004
279.6,-69.2224
279.8,-68.9484
280,-68.6789
280.2,-68.4141
280.4,-68.1541
280.6,-67.8991
280.8,-67.6491
281,-67.4042
281.2,-67.1642
281.4,-66.9292
281.6,-66.6991
281.8,-66.4737
282,-66.2531
282.2,-66.0371
282.4,-65.8256
282.6,-65.6186
282.8,-65.4158
283,-65.2173
283.2,-65.0228
283.4,-64.8324
283.6,-64.6458
283.8,-64.463
284,-64.2839
284.2,-64.1084
284.4,-63.9364
284.6,-63.7678
284.8,-63.6024
285,-63.4403
285.2,-63.2812
285.4,-63.1251
285.6,-62.972
285.8,-62.8217
286,-62.6741
286.2,-62.5292
286.4,-62.3868
286.6,-62.247
286.8,-62.1095
287,-61.9744
287.2,-61.8416
287.4,-61.7109
287.6,-61.5823
287.8,-61.4558
288,-61.3313
288.2,-61.2086
288.4,-61.0877
288.6,-60.9687
288.8,-60.8513
289,-60.7355
289.2,-60.6213
289.4,-60.5086
289.6,-60.3973
289.8,-60.2875
290,-60.1789
290.2,-60.0715
290.4,-59.9654
290.6,-59.8604
290.8,-59.7565
291,-59.6535
291.2,-59.5516
291.4,-59.4505
291.6,-59.3502
291.8,-59.2508
292,-59.152
292.2,-59.0539
292.4,-58.9564
292.6,-58.8594
292.8,-58.7629
293,-58.6668
293.2,-58.571
293.4,-58.4755
293.6,-58.3802
293.8,-58.2851
294,-58.19
294.2,-58.0949
294.4,-57.9997
294.6,-57.9043
294.8,-57.8087
295,-57.7127
295.2,-57.6163
295.4,-57.5193
295.6,-57.4217
295.8,-57.3234
296,-57.2242
296.2,-57.1239
296.4,-57.0226
296.6,-56.9199
296.8,-56.8158
297,-56.7101
297.2,-56.6026
297.4,-56.493
297.6,-56.3811
297.8,-56.2668
298,-56.1496
298.2,-56.0293
298.4,-55.9055
298.6,-55.7778
298.8,-55.6457
299,-55.5087
299.2,-55.3662
299.4,-55.2174
299.6,-55.0615
299.8,-54.8974
300,-54.7241
300.2,-54.54
300.4,-54.3433
300.6,-54.132
300.8,-53.9031
301,-53.6532
301.2,-53.3777
301.4,-53.0704
301.6,-52.7229
301.8,-52.3232
302,-51.8535
302.2,-51.2862
302.4,-50.5752
302.6,-49.6362
302.8,-48.2937
303,-46.0981
303.2,-41.3763
303.4,-18.7206
303.6,55.8883
303.8,32.8196
304,3.093
304.2,-19.4194
304.4,-40.6701
304.6,-64.6476
304.8,-70.7347
305,-72.0105
305.2,-72.3244
305.4,-72.3522
305.6,-72.2609
305.8,-72.1053
306,-71.9084
306.2,-71.6828
306.4,-71.4365
306.6,-71.1754
306.8,-70.9041
307,-70.6264
307.2,-70.3451
307.4,-70.0624
307.6,-69.7801
307.8,-69.4995
308,-69.2217
308.2,-68.9473
308.4,-68.6769
308.6,-68.4108
308.8,-68.1494
309,-67.8928
309.2,-67.641
309.4,-67.3942
309.6,-67.1522
309.8,-66.9152
310,-66.6831
310.2,-66.4557
310.4,-66.2331
310.6,-66.015
310.8,-65.8015
311,-65.5924
311.2,-65.3876
311.4,-65.1871
311.6,-64.9907
311.8,-64.7983
312,-64.6098
312.2,-64.4251
312.4,-64.2441
312.6,-64.0667
312.8,-63.8929
313,-63.7224
313.2,-63.5552
313.4,-63.3912
313.6,-63.2303
313.8,-63.0725
314,-62.9175
314.2,-62.7654
314.4,-62.6161
314.6,-62.4694
314.8,-62.3253
315,-62.1836
315.2,-62.0444
315.4,-61.9075
315.6,-61.7729
315.8,-61.6405
316,-61.5101
316.2,-61.3818
316.4,-61.2554
316.6,-61.1309
316.8,-61.0082
317,-60.8873
317.2,-60.768
317.4,-60.6504
317.6,-60.5343
317.8,-60.4196
318,-60.3063
318.2,-60.1944
318.4,-60.0838
318.6,-59.9744
318.8,-59.8661
319,-59.759
319.2,-59.6528
319.4,-59.5476
319.6,-59.4433
319.8,-59.3398
320,-59.2371
320.2,-59.1352
320.4,-59.0338
320.6,-58.933
320.8,-58.8328
321,-58.733
321.2,-58.6335
321.4,-58.5344
321.6,-58.4355
321.8,-58.3367
322,-58.238
322.2,-58.1394
322.4,-58.0406
322.6,-57.9417
322.8,-57.8425
323,-57.7429
323.2,-57.6429
323.4,-57.5423
323.6,-57.4411
323.8,-57.339
324,-57.2361
324.2,-57.132
324.4,-57.0268
324.6,-56.9202
324.8,-56.8121
325,-56.7022
325.2,-56.5903
325.4,-56.4764
325.6,-56.3599
325.8,-56.2408
326,-56.1186
326.2,-55.9931
326.4,-55.8637
326.6,-55.7302
326.8,-55.5918
327,-55.4481
327.2,-55.2983
327.4,-55.1416
327.6,-54.977
327.8,-54.8034
328,-54.6193
328.2,-54.4232
328.4,-54.2129
328.6,-53.9857
328.8,-53.7383
329,-53.4664
329.2,-53.1643
329.4,-52.824
329.6,-52.4345
329.8,-51.9797
330,-51.4344
330.2,-50.758
330.4,-49.8775
330.6,-48.6462
330.8,-46.7095
331,-42.8877
331.2,-29.1743
331.4,55.7102
331.6,39.6739
331.8,9.5806
332,-14.7562
332.2,-34.6273
332.4,-60.4904
332.6,-69.7803
332.8,-71.578
333,-72.0166
333.2,-72.0886
333.4,-72.0197
333.6,-71.8789
333.8,-71.6934
334,-71.4771
334.2,-71.2386
334.4,-70.9843
334.6,-70.7188
334.8,-70.446
335,-70.1688
335.2,-69.8898
335.4,-69.6106
335.6,-69.3327
335.8,-69.0573
336,-68.785
336.2,-68.5164
336.4,-68.2521
336.6,-67.9922
336.8,-67.737
337,-67.4865
337.2,-67.2408
337.4,-67
337.6,-66.7641
337.8,-66.5329
338,-66.3064
338.2,-66.0845
338.4,-65.8673
338.6,-65.6545
338.8,-65.446
339,-65.2419
339.2,-65.0419
339.4,-64.846
339.6,-64.6541
339.8,-64.466
340,-64.2817
340.2,-64.101
340.4,-63.9239
340.6,-63.7503
340.8,-63.58
341,-63.413
341.2,-63.2491
341.4,-63.0883
341.6,-62.9304
341.8,-62.7754
342,-62.6233
342.2,-62.4738
342.4,-62.3269
342.6,-62.1826
342.8,-62.0407
343,-61.9011
343.2,-61.7639
343.4,-61.6288
343.6,-61.4959
343.8,-61.365
344,-61.2361
344.2,-61.1091
344.4,-60.9839
344.6,-60.8604
344.8,-60.7387
345,-60.6185
345.2,-60.4999
345.4,-60.3828
345.6,-60.267
345.8,-60.1526
346,-60.0395
346.2,-59.9275
346.4,-59.8167
346.6,-59.707
346.8,-59.5983
347,-59.4905
347.2,-59.3835
347.4,-59.2774
347.6,-59.172
347.8,-59.0673
348,-58.9631
348.2,-58.8595
348.4,-58.7563
348.6,-58.6536
348.8,-58.5511
349,-58.4488
349.2,-58.3467
349.4,-58.2446
349.6,-58.1425
349.8,-58.0403
350,-57.938
350.2,-57.8352
350.4,-57.7321
350.6,-57.6285
350.8,-57.5243
351,-57.4193
351.2,-57.3134
351.4,-57.2065
351.6,-57.0984
351.8,-56.989
352,-56.878
352.2,-56.7654
352.4,-56.6508
352.6,-56.5341
352.8,-56.4149
353,-56.2931
353.2,-56.1682
353.4,-56.0399
353.6,-55.9079
353.8,-55.7716
354,-55.6304
354.2,-55.4839
354.4,-55.3313
354.6,-55.1717
354.8,-55.0041
355,-54.8274
355.2,-54.6402
355.4,-54.4408
355.6,-54.2269
355.8,-53.996
356,-53.7445
356.2,-53.4682
356.4,-53.161
356.6,-52.815
356.8,-52.4186
357,-51.9553
357.2,-51.3991
357.4,-50.7075
357.6,-49.8039
357.8,-48.533
358,-46.5121
358.2,-42.4276
358.4,-26.6316
358.6,56.4322
358.8,37.6421
359,7.6516
359.2,-16.047
359.4,-35.9702
359.6,-61.3598
359.8,-69.7325
360,-71.3681
360.2,-71.7668
360.4,-71.826
360.6,-71.7526
360.8,-71.6107
361,-71.4258
361.2,-71.2112
361.4,-70.9751
361.6,-70.7234
361.8,-70.4609
362,-70.1913
362.2,-69.9174
362.4,-69.6416
362.6,-69.3657
362.8,-69.091
363,-68.8187
363.2,-68.5496
363.4,-68.284
363.6,-68.0226
363.8,-67.7656
364,-67.5131
364.2,-67.2653
364.4,-67.0222
364.6,-66.7839
364.8,-66.5503
365,-66.3215
365.2,-66.0972
365.4,-65.8775
365.6,-65.6623
365.8,-65.4515
366,-65.245
366.2,-65.0426
366.4,-64.8444
366.6,-64.6502
366.8,-64.4598
367,-64.2733
367.2,-64.0904
367.4,-63.9111
367.6,-63.7353
367.8,-63.5628
368,-63.3937
368.2,-63.2277
368.4,-63.0648
368.6,-62.9049
368.8,-62.7479
369,-62.5937
369.2,-62.4422
369.4,-62.2933
369.6,-62.147
369.8,-62.0031
370,-61.8616
370.2,-61.7224
370.4,-61.5854
370.6,-61.4505
370.8,-61.3176
371,-61.1868
371.2,-61.0578
371.4,-60.9306
371.6,-60.8052
371.8,-60.6814
372,-60.5593
372.2,-60.4387
372.4,-60.3195
372.6,-60.2017
372.8,-60.0852
373,-59.9699
373.2,-59.8558
373.4,-59.7429
373.6,-59.6309
373.8,-59.5199
374,-59.4098
374.2,-59.3005
374.4,-59.192
374.6,-59.0841
374.8,-58.9769
375,-58.8701
375.2,-58.7639
375.4,-58.6579
375.6,-58.5523
375.8,-58.4469
376,-58.3416
376.2,-58.2363
376.4,-58.131
376.6,-58.0255
376.8,-57.9198
377,-57.8137
377.2,-57.7072
377.4,-57.6
377.6,-57.4922
377.8,-57.3835
378,-57.2738
378.2,-57.1629
378.4,-57.0508
378.6,-56.9371
378.8,-56.8218
379,-56.7045
379.2,-56.5851
379.4,-56.4633
379.6,-56.3388
379.8,-56.2112
380,-56.0803
380.2,-55.9455
380.4,-55.8064
380.6,-55.6626
380.8,-55.5132
381,-55.3577
381.2,-55.1951
381.4,-55.0244
381.6,-54.8446
381.8,-54.654
382,-54.451
382.2,-54.2333
382.4,-53.9982
382.6,-53.7423
382.8,-53.4608
383,-53.1478
383.2,-52.7949
383.4,-52.3902
383.6,-51.9163
383.8,-51.3461
384,-50.6345
384.2,-49.6999
384.4,-48.3737
384.6,-46.2307
384.8,-41.7413
385,-22.1951
385.2,56.3243
385.4,34.7563
385.6,5.0165
385.8,-17.8343
386,-38.0118
386.2,-62.5693
386.4,-69.7484
386.6,-71.1802
386.8,-71.5289
387,-71.5717
387.2,-71.492
387.4,-71.3479
387.6,-71.1628
387.8,-70.9491
388,-70.7147
388.2,-70.4653
388.4,-70.2055
388.6,-69.9387
388.8,-69.6679
389,-69.3952
389.2,-69.1225
389.4,-68.851
389.6,-68.5818
389.8,-68.3157
390,-68.0532
390.2,-67.7948
390.4,-67.5406
390.6,-67.2909
390.8,-67.0458
391,-66.8053
391.2,-66.5695
391.4,-66.3384
391.6,-66.1118
391.8,-65.8898
392,-65.6723
392.2,-65.4592
392.4,-65.2504
392.6,-65.0458
392.8,-64.8453
393,-64.6489
393.2,-64.4563
393.4,-64.2676
393.6,-64.0826
393.8,-63.9011
394,-63.7232
394.2,-63.5487
394.4,-63.3775
394.6,-63.2095
394.8,-63.0445
395,-62.8826
395.2,-62.7236
395.4,-62.5675
395.6,-62.414
395.8,-62.2632
396,-62.115
396.2,-61.9692
396.4,-61.8258
396.6,-61.6847
396.8,-61.5457
397,-61.409
397.2,-61.2742
397.4,-61.1414
397.6,-61.0106
397.8,-60.8815
398,-60.7541
398.2,-60.6284
398.4,-60.5043
398.6,-60.3817
398.8,-60.2606
399,-60.1407
399.2,-60.0222
399.4,-59.9049
399.6,-59.7887
399.8,-59.6736
400,-59.5595
400.2,-59.4463
400.4,-59.334
400.6,-59.2224
400.8,-59.1115
401,-59.0012
401.2,-58.8914
401.4,-58.7822
401.6,-58.6732
401.8,-58.5646
402,-58.4562
402.2,-58.3479
402.4,-58.2396
402.6,-58.1312
402.8,-58.0226
403,-57.9137
403.2,-57.8045
403.4,-57.6947
403.6,-57.5842
403.8,-57.473
404,-57.3609
404.2,-57.2476
404.4,-57.1331
404.6,-57.0172
404.8,-56.8997
405,-56.7803
405.2,-56.6588
405.4,-56.5349
405.6,-56.4085
405.8,-56.279
406,-56.1462
406.2,-56.0097
406.4,-55.869
406.6,-55.7235
406.8,-55.5727
407,-55.4157
407.2,-55.2519
407.4,-55.0801
407.6,-54.8992
407.8,-54.7078
408,-54.5042
408.2,-54.2862
408.4,-54.0511
408.6,-53.7955
408.8,-53.515
409,-53.2037
409.2,-52.8535
409.4,-52.453
409.6,-51.9856
409.8,-51.4254
410,-50.7301
410.2,-49.8236
410.4,-48.5514
410.6,-46.5352
410.8,-42.4854
411,-27.1453
411.2,56.3394
411.4,38.0963
411.6,8.2201
411.8,-15.5187
412,-35.0676
412.2,-60.2237
412.4,-69.1395
412.6,-70.8518
412.8,-71.2662
413,-71.3323
413.2,-71.2649
413.4,-71.1293
413.6,-70.9511
413.8,-70.7435
414,-70.5145
414.2,-70.27
414.4,-70.0145
414.6,-69.7517
414.8,-69.4844
415,-69.215
415.2,-68.9451
415.4,-68.6764
415.6,-68.4097
415.8,-68.1458
416,-67.8854
416.2,-67.6289
416.4,-67.3766
416.6,-67.1286
416.8,-66.8852
417,-66.6462
417.2,-66.4119
417.4,-66.1821
417.6,-65.9569
417.8,-65.7361
418,-65.5198
418.2,-65.3078
418.4,-65.1
418.6,-64.8964
418.8,-64.6968
419,-64.5012
419.2,-64.3095
419.4,-64.1215
419.6,-63.9372
419.8,-63.7564
420,-63.579
420.2,-63.405
420.4,-63.2343
420.6,-63.0667
420.8,-62.9021
421,-62.7405
421.2,-62.5818
421.4,-62.4258
421.6,-62.2725
421.8,-62.1218
422,-61.9736
422.2,-61.8277
422.4,-61.6842
422.6,-61.5429
422.8,-61.4038
423,-61.2667
423.2,-61.1317
423.4,-60.9985
423.6,-60.8671
423.8,-60.7375
424,-60.6095
424.2,-60.4832
424.4,-60.3583
424.6,-60.2349
424.8,-60.1128
425,-59.992
425.2,-59.8724
425.4,-59.7539
425.6,-59.6365
425.8,-59.5201
426,-59.4045
426.2,-59.2898
426.4,-59.1758
426.6,-59.0624
426.8,-58.9496
427,-58.8373
427.2,-58.7255
427.4,-58.6139
427.6,-58.5025
427.8,-58.3913
428,-58.2801
428.2,-58.1689
428.4,-58.0575
428.6,-57.9457
428.8,-57.8336
429,-57.7209
429.2,-57.6076
429.4,-57.4935
429.6,-57.3784
429.8,-57.2622
430,-57.1447
430.2,-57.0257
430.4,-56.905
430.6,-56.7824
430.8,-56.6577
431,-56.5305
431.2,-56.4005
431.4,-56.2674
431.6,-56.1308
431.8,-55.9903
432,-55.8454
432.2,-55.6954
432.4,-55.5398
432.6,-55.3777
432.8,-55.2083
433,-55.0305
433.2,-54.8429
433.4,-54.644
433.6,-54.432
433.8,-54.2044
434,-53.9582
434.2,-53.6896
434.4,-53.3935
434.6,-53.0631
434.8,-52.689
435,-52.2576
435.2,-51.7486
435.4,-51.1297
435.6,-50.3459
435.8,-49.2932
436,-47.7436
436.2,-45.0624
436.4,-38.447
436.6,9.8564
436.8,51.3906
437,24.0886
437.2,-3.8413
437.4,-24.16
437.6,-46.5185
437.8,-65.9501
438,-69.9941
438.2,-70.8787
438.4,-71.0866
438.6,-71.0798
438.8,-70.9784
439,-70.8237
439.2,-70.6337
439.4,-70.4185
439.6,-70.1849
439.8,-69.938
440,-69.682
440.2,-69.4199
440.4,-69.1544
440.6,-68.8875
440.8,-68.6209
441,-68.3557
441.2,-68.0928
441.4,-67.8331
441.6,-67.5768
441.8,-67.3246
442,-67.0764
442.2,-66.8327
442.4,-66.5934
442.6,-66.3585
442.8,-66.1282
443,-65.9023
443.2,-65.6809
443.4,-65.4638
443.6,-65.2511
443.8,-65.0425
444,-64.8381
444.2,-64.6378
444.4,-64.4413
444.6,-64.2488
444.8,-64.0599
445,-63.8747
445.2,-63.693
445.4,-63.5148
445.6,-63.3399
445.8,-63.1683
446,-62.9997
446.2,-62.8343
446.4,-62.6717
446.6,-62.512
446.8,-62.355
447,-62.2007
447.2,-62.049
447.4,-61.8997
447.6,-61.7528
447.8,-61.6083
448,-61.4659
448.2,-61.3256
448.4,-61.1874
448.6,-61.0511
448.8,-60.9167
449,-60.7841
449.2,-60.6532
449.4,-60.5239
449.6,-60.3962
449.8,-60.2699
450,-60.1451
450.2,-60.0215
450.4,-59.8992
450.6,-59.778
450.8,-59.6578
451,-59.5387
451.2,-59.4205
451.4,-59.3031
451.6,-59.1864
451.8,-59.0704
452,-58.955
452.2,-58.8401
452.4,-58.7255
452.6,-58.6113
452.8,-58.4972
453,-58.3833
453.2,-58.2693
453.4,-58.1553
453.6,-58.041
453.8,-57.9264
454,-57.8114
454.2,-57.6957
454.4,-57.5793
454.6,-57.462
454.8,-57.3437
455,-57.2241
455.2,-57.1031
455.4,-56.9805
455.6,-56.856
455.8,-56.7294
456,-56.6005
456.2,-56.4688
456.4,-56.3342
456.6,-56.1961
456.8,-56.0542
457,-55.9079
457.2,-55.7568
457.4,-55.6
457.6,-55.437
457.8,-55.2668
458,-55.0883
458.2,-54.9003
458.4,-54.7012
458.6,-54.4893
458.8,-54.2621
459,-54.0168
459.2,-53.7497
459.4,-53.4559
459.6,-53.1289
459.8,-52.7597
460,-52.3353
460.2,-51.8366
460.4,-51.2336
460.6,-50.4753
460.8,-49.4673
461,-48.0077
461.2,-45.5576
461.4,-39.9427
461.6,-6.8748
461.8,53.8394
462,28.4366
462.2,-0.2831
462.4,-21.4218
462.6,-42.3633
462.8,-64.2614
463,-69.4918
463.2,-70.585
463.4,-70.8486
463.6,-70.8639
463.8,-70.775
464,-70.6292
464.2,-70.4463
464.4,-70.2373
464.6,-70.0091
464.8,-69.767
465,-69.5152


==> csv/sol_k4.csv <==
t,v
0,-67
0.202118762196822,-66.632
0.404237524393644,-66.4423
0.606356286590466,-66.2568
0.808475048787287,-66.0752
1.01059381098411,-65.8974
1.21271257318093,-65.7233
1.41483133537775,-65.5528
1.61695009757457,-65.3859
1.8190688597714,-65.2226
2.02118762196822,-65.0626
2.22330638416504,-64.9059
2.42542514636186,-64.7526
2.62754390855868,-64.6024
2.82966267075551,-64.4551
3.03178143295233,-64.3115
3.23390019514915,-64.1696
3.43601895734597,-64.0321
3.63813771954279,-63.8967
3.84025648173962,-63.762
4.04237524393644,-63.6363
4.24449400613326,-63.5047
4.44661276833008,-63.3838
4.6487315305269,-63.2521
4.85085029272372,-63.1511
5.05296905492055,-63.0041
5.25508781711737,-62.9087
5.45720657931419,-62.7735
5.65932534151101,-62.7773
5.86144410370783,-62.5508
6.06356286590466,-62.3901
6.26568162810148,-60.7133
6.4678003902983,-54.9193
6.66991915249512,16.5564
6.87203791469194,52.0815
7.07415667688876,33.0618
7.27627543908559,1.4388
7.47839420128241,-21.5572
7.68051296347923,-47.6808
7.88263172567605,-66.1885
8.08475048787287,-71.9023
8.2868692500697,-73.7721
8.48898801226652,-74.4874
8.69110677446334,-74.7742
8.89322553666016,-74.7477
9.09534429885698,-74.6716
9.29746306105381,-74.488
9.49958182325063,-74.2634
9.70170058544745,-74.0057
9.90381934764427,-73.728
10.1059381098411,-73.4364
10.3080568720379,-73.138
10.5101756342347,-72.8351
10.7122943964316,-72.5315
10.9144131586284,-72.2287
11.1165319208252,-71.9284
11.318650683022,-71.6317
11.5207694452188,-71.3391
11.7228882074157,-71.0512
11.9250069696125,-70.7685
12.1271257318093,-70.491
12.3292444940061,-70.2189
12.531363256203,-69.9522
12.7334820183998,-69.6911
12.9356007805966,-69.4353
13.1377195427934,-69.185
13.3398383049902,-68.94
13.5419570671871,-68.7003
13.7440758293839,-68.4657
13.9461945915807,-68.2361
14.1483133537775,-68.0116
14.3504321159744,-67.7919
14.5525508781712,-67.5769
14.754669640368,-67.3666
14.9567884025648,-67.1609
15.1589071647616,-66.9596
15.3610259269585,-66.7626
15.5631446891553,-66.5698
15.7652634513521,-66.3812
15.9673822135489,-66.1967
16.1695009757457,-66.016
16.3716197379426,-65.8392
16.5737385001394,-65.6662
16.7758572623362,-65.4968
16.977976024533,-65.331
17.1800947867299,-65.1686
17.3822135489267,-65.0096
17.5843323111235,-64.854
17.7864510733203,-64.7015
17.9885698355171,-64.5522
18.190688597714,-64.4059
18.3928073599108,-64.2626
18.5949261221076,-64.1222
18.7970448843044,-63.9847
18.9991636465013,-63.8499
19.2012824086981,-63.7177
19.4034011708949,-63.5882
19.6055199330917,-63.4613
19.8076386952885,-63.3368
20.0097574574854,-63.2147
20.2118762196822,-63.095
20.413994981879,-62.9776
20.6161137440758,-62.8624
20.8182325062727,-62.7494
21.0203512684695,-62.6385
21.2224700306663,-62.5297
21.4245887928631,-62.4229
21.6267075550599,-62.318
21.8288263172568,-62.215
22.0309450794536,-62.1139
22.2330638416504,-62.0147
22.4351826038472,-61.9171
22.637301366044,-61.8213
22.8394201282409,-61.7272
23.0415388904377,-61.6346
23.2436576526345,-61.5437
23.4457764148313,-61.4543
23.6478951770282,-61.3664
23.850013939225,-61.28
24.0521327014218,-61.1949
24.2542514636186,-61.1113
24.4563702258154,-61.029
24.6584889880123,-60.948
24.8606077502091,-60.8683
25.0627265124059,-60.7898
25.2648452746027,-60.7126
25.4669640367996,-60.6365
25.6690827989964,-60.5615
25.8712015611932,-60.4877
26.07332032339,-60.4149
26.2754390855868,-60.3432
26.4775578477837,-60.2725
26.6796766099805,-60.2028
26.8817953721773,-60.1341
27.0839141343741,-60.0663
27.286032896571,-59.9994
27.4881516587678,-59.9334
27.6902704209646,-59.8682
27.8923891831614,-59.8039
28.0945079453582,-59.7404
28.2966267075551,-59.6776
28.4987454697519,-59.6157
28.7008642319487,-59.5544
28.9029829941455,-59.4939
29.1051017563423,-59.4341
29.3072205185392,-59.3749
29.509339280736,-59.3164
29.7114580429328,-59.2585
29.9135768051296,-59.2012
30.1156955673265,-59.1445
30.3178143295233,-59.0884
30.5199330917201,-59.0328
30.7220518539169,-58.9777
30.9241706161137,-58.9232
31.1262893783106,-58.8691
31.3284081405074,-58.8155
31.5305269027042,-58.7623
31.732645664901,-58.7096
31.9347644270979,-58.6573
32.1368831892947,-58.6053
32.3390019514915,-58.5537
32.5411207136883,-58.5025
32.7432394758851,-58.4517
32.945358238082,-58.4011
33.1474770002788,-58.3508
33.3495957624756,-58.3009
33.5517145246724,-58.2512
33.7538332868693,-58.2017
33.9559520490661,-58.1524
34.1580708112629,-58.1034
34.3601895734597,-58.0546
34.5623083356565,-58.0059
34.7644270978534,-57.9574
34.9665458600502,-57.909
35.168664622247,-57.8607
35.3707833844438,-57.8125
35.5729021466406,-57.7644
35.7750209088375,-57.7164
35.9771396710343,-57.6684
36.1792584332311,-57.6204
36.3813771954279,-57.5724
36.5834959576248,-57.5243
36.7856147198216,-57.4763
36.9877334820184,-57.4281
37.1898522442152,-57.3798
37.391971006412,-57.3315
37.5940897686089,-57.2829
37.7962085308057,-57.2342
37.9983272930025,-57.1853
38.2004460551993,-57.1362
38.4025648173962,-57.0868
38.604683579593,-57.0371
38.8068023417898,-56.987
39.0089211039866,-56.9367
39.2110398661834,-56.8859
39.4131586283803,-56.8347
39.6152773905771,-56.783
39.8173961527739,-56.7309
40.0195149149707,-56.6781
40.2216336771676,-56.6248
40.4237524393644,-56.5708
40.6258712015612,-56.5161
40.827989963758,-56.4606
41.0301087259548,-56.4044
41.2322274881517,-56.3472
41.4343462503485,-56.2891
41.6364650125453,-56.2299
41.8385837747421,-56.1696
42.0407025369389,-56.1081
42.2428212991358,-56.0454
42.4449400613326,-55.9812
42.6470588235294,-55.9155
42.8491775857262,-55.8481
43.0512963479231,-55.779
43.2534151101199,-55.708
43.4555338723167,-55.6348
43.6576526345135,-55.5593
43.8597713967103,-55.4814
44.0618901589072,-55.4007
44.264008921104,-55.317
44.4661276833008,-55.2301
44.6682464454976,-55.1395
44.8703652076945,-55.0449
45.0724839698913,-54.9458
45.2746027320881,-54.8418
45.4767214942849,-54.7322
45.6788402564817,-54.6164
45.8809590186786,-54.4935
46.0830777808754,-54.3624
46.2851965430722,-54.2225
46.487315305269,-54.0712
46.6894340674658,-53.908
46.8915528296627,-53.7309
47.0936715918595,-53.5317
47.2957903540563,-53.3167
47.4979091162531,-53.0676
47.70002787845,-52.8082
47.9021466406468,-52.5219
48.1042654028436,-52.0442
48.3063841650404,-51.7186
48.5085029272372,-50.8656
48.7106216894341,-51.2009
48.9127404516309,-45.9071
49.1148592138277,-4.6832
49.3169779760245,51.7285
49.5190967382214,31.4285
49.7212155004182,1.6584
49.923334262615,-22.1057
50.1254530248118,-48.467
50.3275717870086,-67.4183
50.5296905492055,-72.804
50.7318093114023,-74.4705
50.9339280735991,-75.0679
51.1360468357959,-75.1968
51.3381655979927,-75.1903
51.5402843601896,-75.0459
51.7424031223864,-74.8488
51.9445218845832,-74.6048
52.14664064678,-74.334
52.3487594089769,-74.0448
52.5508781711737,-73.7435
52.7529969333705,-73.4357
52.9551156955673,-73.1248
53.1572344577641,-72.8133
53.359353219961,-72.5033
53.5614719821578,-72.1961
53.7635907443546,-71.8928
53.9657095065514,-71.5939
54.1678282687483,-71.3001
54.3699470309451,-71.0115
54.5720657931419,-70.7284
54.7741845553387,-70.4509
54.9763033175355,-70.1791
55.1784220797324,-69.9129
55.3805408419292,-69.6523
55.582659604126,-69.3974
55.7847783663228,-69.1479
55.9868971285197,-68.9038
56.1890158907165,-68.665
56.3911346529133,-68.4314
56.5932534151101,-68.2029
56.7953721773069,-67.9795
56.9974909395038,-67.7609
57.1996097017006,-67.5471
57.4017284638974,-67.338
57.6038472260942,-67.1334
57.805965988291,-66.9333
58.0080847504879,-66.7376
58.2102035126847,-66.5461
58.4123222748815,-66.3587
58.6144410370783,-66.1754
58.8165597992752,-65.996
59.018678561472,-65.8205
59.2207973236688,-65.6487
59.4229160858656,-65.4805
59.6250348480624,-65.316
59.8271536102593,-65.1549
60.0292723724561,-64.9971
60.2313911346529,-64.8427
60.4335098968497,-64.6915
60.6356286590466,-64.5434
60.8377474212434,-64.3984
61.0398661834402,-64.2564
61.241984945637,-64.1173
61.4441037078338,-63.9809
61.6462224700307,-63.8474
61.8483412322275,-63.7165
62.0504599944243,-63.5883
62.2525787566211,-63.4625
62.454697518818,-63.3393
62.6568162810148,-63.2185
62.8589350432116,-63.1
63.0610538054084,-62.9839
63.2631725676052,-62.87
63.4652913298021,-62.7582
63.6674100919989,-62.6486
63.8695288541957,-62.541
64.0716476163925,-62.4355
64.2737663785894,-62.3319
64.4758851407862,-62.2303
64.678003902983,-62.1304
64.8801226651798,-62.0324
65.0822414273766,-61.9362
65.2843601895735,-61.8417
65.4864789517703,-61.7489
65.6885977139671,-61.6577
65.8907164761639,-61.5681
66.0928352383607,-61.48
66.2949540005576,-61.3934
66.4970727627544,-61.3083
66.6991915249512,-61.2247
66.901310287148,-61.1424
67.1034290493449,-61.0615
67.3055478115417,-60.9819
67.5076665737385,-60.9036
67.7097853359353,-60.8265
67.9119040981321,-60.7507
68.114022860329,-60.676
68.3161416225258,-60.6025
68.5182603847226,-60.5301
68.7203791469194,-60.4588
68.9224979091163,-60.3886
69.1246166713131,-60.3194
69.3267354335099,-60.2512
69.5288541957067,-60.184
69.7309729579035,-60.1177
69.9330917201004,-60.0524
70.1352104822972,-59.9879
70.337329244494,-59.9243
70.5394480066908,-59.8616
70.7415667688877,-59.7997
70.9436855310845,-59.7386
71.1458042932813,-59.6783
71.3479230554781,-59.6187
71.5500418176749,-59.5599
71.7521605798718,-59.5018
71.9542793420686,-59.4444
72.1563981042654,-59.3876
72.3585168664622,-59.3315
72.560635628659,-59.276
72.7627543908559,-59.2212
72.9648731530527,-59.1669
73.1669919152495,-59.1132
73.3691106774463,-59.06
73.5712294396432,-59.0074
73.77334820184,-58.9553
73.9754669640368,-58.9036
74.1775857262336,-58.8525
74.3797044884304,-58.8018
74.5818232506273,-58.7516
74.7839420128241,-58.7018
74.9860607750209,-58.6524
75.1881795372177,-58.6034
75.3902982994146,-58.5547
75.5924170616114,-58.5065
75.7945358238082,-58.4585
75.996654586005,-58.4109
76.1987733482018,-58.3636
76.4008921103987,-58.3166
76.6030108725955,-58.2699
76.8051296347923,-58.2234
77.0072483969891,-58.1772
77.2093671591859,-58.1312
77.4114859213828,-58.0855
77.6136046835796,-58.0399
77.8157234457764,-57.9945
78.0178422079732,-57.9492
78.2199609701701,-57.9042
78.4220797323669,-57.8592
78.6241984945637,-57.8144
78.8263172567605,-57.7696
79.0284360189574,-57.725
79.2305547811542,-57.6804
79.432673543351,-57.6358
79.6347923055478,-57.5913
79.8369110677446,-57.5467
80.0390298299415,-57.5022
80.2411485921383,-57.4576
80.4432673543351,-57.413
80.6453861165319,-57.3683
80.8475048787287,-57.3236
81.0496236409256,-57.2787
81.2517424031224,-57.2337
81.4538611653192,-57.1885
81.655979927516,-57.1431
81.8580986897128,-57.0975
82.0602174519097,-57.0517
82.2623362141065,-57.0057
82.4644549763033,-56.9593
82.6665737385001,-56.9126
82.868692500697,-56.8656
83.0708112628938,-56.8182
83.2729300250906,-56.7704
83.4750487872874,-56.7221
83.6771675494843,-56.6734
83.8792863116811,-56.6241
84.0814050738779,-56.5743
84.2835238360747,-56.5238
84.4856425982715,-56.4727
84.6877613604684,-56.4209
84.8898801226652,-56.3683
85.091998884862,-56.3149
85.2941176470588,-56.2606
85.4962364092556,-56.2053
85.6983551714525,-56.1491
85.9004739336493,-56.0917
86.1025926958461,-56.0331
86.3047114580429,-55.9733
86.5068302202397,-55.9121
86.7089489824366,-55.8494
86.9110677446334,-55.7851
87.1131865068302,-55.719
87.315305269027,-55.6511
87.5174240312239,-55.5811
87.7195427934207,-55.509
87.9216615556175,-55.4344
88.1237803178143,-55.3572
88.3258990800112,-55.2771
88.528017842208,-55.1938
88.7301366044048,-55.1071
88.9322553666016,-55.0165
89.1343741287984,-54.9217
89.3364928909953,-54.8222
89.5386116531921,-54.7174
89.7407304153889,-54.6068
89.9428491775857,-54.4895
90.1449679397825,-54.3647
90.3470867019794,-54.2312
90.5492054641762,-54.0879
90.751324226373,-53.9332
90.9534429885698,-53.7651
91.1555617507667,-53.5808
91.3576805129635,-53.3786
91.5597992751603,-53.1529
91.7619180373571,-52.8956
91.9640367995539,-52.6041
92.1661555617508,-52.2633
92.3682743239476,-51.8511
92.5703930861444,-51.4319
92.7725118483412,-50.7245
92.9746306105381,-50.1341
93.1767493727349,-48.5772
93.3788681349317,-44.8379
93.5809868971285,-23.5484
93.7831056593253,52.4816
93.9852244215222,36.1305
94.187343183719,5.7516
94.3894619459158,-18.6489
94.5915807081126,-43.9512
94.7936994703094,-66.4915
94.9958182325063,-72.8691
95.1979369947031,-74.7524
95.4000557568999,-75.3941
95.6021745190967,-75.5318
95.8042932812936,-75.509
96.0064120434904,-75.369
96.2085308056872,-75.1643
96.410649567884,-74.917
96.6127683300809,-74.6416
96.8148870922777,-74.3475
97.0170058544745,-74.0414
97.2191246166713,-73.7284
97.4212433788681,-73.4121
97.623362141065,-73.0954
97.8254809032618,-72.78
98.0275996654586,-72.4675
98.2297184276554,-72.1589
98.4318371898522,-71.8548
98.6339559520491,-71.5559
98.8360747142459,-71.2623
99.0381934764427,-70.9743
99.2403122386395,-70.6921
99.4424310008364,-70.4156
99.6445497630332,-70.1449
99.84666852523,-69.8799
100.048787287427,-69.6207
100.250906049624,-69.367
100.45302481182,-69.1188
100.655143574017,-68.8761
100.857262336214,-68.6387
101.059381098411,-68.4065
101.261499860608,-68.1794
101.463618622805,-67.9573
101.665737385001,-67.7401
101.867856147198,-67.5277
102.069974909395,-67.3199
102.272093671592,-67.1167
102.474212433789,-66.918
102.676331195985,-66.7236
102.878449958182,-66.5334
103.080568720379,-66.3473
103.282687482576,-66.1653
103.484806244773,-65.9873
103.68692500697,-65.813
103.889043769166,-65.6425
104.091162531363,-65.4757
104.29328129356,-65.3124
104.495400055757,-65.1526
104.697518817954,-64.9961
104.899637580151,-64.843
105.101756342347,-64.6931
105.303875104544,-64.5463
105.505993866741,-64.4025
105.708112628938,-64.2618
105.910231391135,-64.1239
106.112350153331,-63.9889
106.314468915528,-63.8566
106.516587677725,-63.727
106.718706439922,-63.6
106.920825202119,-63.4756
107.122943964316,-63.3537
107.325062726512,-63.2342
107.527181488709,-63.117
107.729300250906,-63.0022
107.931419013103,-62.8896
108.1335377753,-62.7791
108.335656537497,-62.6709
108.537775299693,-62.5646
108.73989406189,-62.4604
108.942012824087,-62.3582
109.144131586284,-62.2579
109.346250348481,-62.1594
109.548369110677,-62.0628
109.750487872874,-61.9679
109.952606635071,-61.8748
110.154725397268,-61.7834
110.356844159465,-61.6936
110.558962921662,-61.6054
110.761081683858,-61.5187
110.963200446055,-61.4336
111.165319208252,-61.3499
111.367437970449,-61.2677
111.569556732646,-61.1869
111.771675494842,-61.1075
111.973794257039,-61.0293
112.175913019236,-60.9525
112.378031781433,-60.8769
112.58015054363,-60.8026
112.782269305827,-60.7295
112.984388068023,-60.6575
113.18650683022,-60.5867
113.388625592417,-60.5169
113.590744354614,-60.4483
113.792863116811,-60.3806
113.994981879008,-60.314
114.197100641204,-60.2484
114.399219403401,-60.1838
114.601338165598,-60.1201
114.803456927795,-60.0573
115.005575689992,-59.9954
115.207694452188,-59.9344
115.409813214385,-59.8742
115.611931976582,-59.8148
115.814050738779,-59.7563
116.016169500976,-59.6985
116.218288263173,-59.6414
116.420407025369,-59.5851
116.622525787566,-59.5295
116.824644549763,-59.4746
117.02676331196,-59.4204
117.228882074157,-59.3668
117.431000836354,-59.3138
117.63311959855,-59.2615
117.835238360747,-59.2097
118.037357122944,-59.1586
118.239475885141,-59.108
118.441594647338,-59.0579
118.643713409534,-59.0084
118.845832171731,-58.9593
119.047950933928,-58.9108
119.250069696125,-58.8627
119.452188458322,-58.8151
119.654307220519,-58.768
119.856425982715,-58.7212
120.058544744912,-58.6749
120.260663507109,-58.629
120.462782269306,-58.5835
120.664901031503,-58.5383
120.867019793699,-58.4935
121.069138555896,-58.449
121.271257318093,-58.4048
121.47337608029,-58.361
121.675494842487,-58.3175
121.877613604684,-58.2742
122.07973236688,-58.2312
122.281851129077,-58.1885
122.483969891274,-58.146
122.686088653471,-58.1037
122.888207415668,-58.0616
123.090326177865,-58.0198
123.292444940061,-57.9781
123.494563702258,-57.9366
123.696682464455,-57.8953
123.898801226652,-57.8541
124.100919988849,-57.813
124.303038751045,-57.772
124.505157513242,-57.7312
124.707276275439,-57.6904
124.909395037636,-57.6497
125.111513799833,-57.609
125.31363256203,-57.5684
125.515751324226,-57.5278
125.717870086423,-57.4873
125.91998884862,-57.4467
126.122107610817,-57.4061
126.324226373014,-57.3654
126.52634513521,-57.3247
126.728463897407,-57.284
126.930582659604,-57.2431
127.132701421801,-57.2021
127.334820183998,-57.161
127.536938946195,-57.1198
127.739057708391,-57.0783
127.941176470588,-57.0367
128.143295232785,-56.9949
128.345413994982,-56.9528
128.547532757179,-56.9105
128.749651519376,-56.8679
128.951770281572,-56.825
129.153889043769,-56.7817
129.356007805966,-56.7381
129.558126568163,-56.694
129.76024533036,-56.6496
129.962364092556,-56.6047
130.164482854753,-56.5593
130.36660161695,-56.5133
130.568720379147,-56.4668
130.770839141344,-56.4197
130.972957903541,-56.3719
131.175076665737,-56.3233
131.377195427934,-56.2741
131.579314190131,-56.224
131.781432952328,-56.1731
131.983551714525,-56.1212
132.185670476721,-56.0683
132.387789238918,-56.0143
132.589908001115,-55.9592
132.792026763312,-55.9029
132.994145525509,-55.8452
133.196264287706,-55.7861
133.398383049902,-55.7254
133.600501812099,-55.6631
133.802620574296,-55.599
134.004739336493,-55.5329
134.20685809869,-55.4647
134.408976860887,-55.3942
134.611095623083,-55.3212
134.81321438528,-55.2455
135.015333147477,-55.1668
135.217451909674,-55.0849
135.419570671871,-54.9993
135.621689434067,-54.9098
135.823808196264,-54.8159
136.025926958461,-54.7171
136.228045720658,-54.6129
136.430164482855,-54.5025
136.632283245052,-54.3852
136.834402007248,-54.2601
137.036520769445,-54.126
137.238639531642,-53.9817
137.440758293839,-53.8253
137.642877056036,-53.6549
137.844995818233,-53.4677
138.047114580429,-53.2607
138.249233342626,-53.03
138.451352104823,-52.7677
138.65347086702,-52.4655
138.855589629217,-52.1132
139.057708391413,-51.6973
139.25982715361,-51.1563
139.461945915807,-50.5337
139.664064678004,-49.6371
139.866183440201,-48.1571
140.068302202398,-46.7373
140.270420964594,-37.6293
140.472539726791,45.7947
140.674658488988,44.749
140.876777251185,13.9255
141.078896013382,-12.4131
141.281014775578,-35.2462
141.483133537775,-63.0084
141.685252299972,-72.4547
141.887371062169,-74.8981
142.089489824366,-75.6739
142.291608586563,-75.8845
142.493727348759,-75.8669
142.695846110956,-75.7348
142.897964873153,-75.5324
143.10008363535,-75.2852
143.302202397547,-75.0077
143.504321159744,-74.7102
143.70643992194,-74.3997
143.908558684137,-74.0816
144.110677446334,-73.7596
144.312796208531,-73.4368
144.514914970728,-73.1151
144.717033732924,-72.7962
144.919152495121,-72.4811
145.121271257318,-72.1706
145.323390019515,-71.8653
145.525508781712,-71.5655
145.727627543909,-71.2714
145.929746306105,-70.9831
146.131865068302,-70.7008
146.333983830499,-70.4244
146.536102592696,-70.1538
146.738221354893,-69.8892
146.940340117089,-69.6303
147.142458879286,-69.3771
147.344577641483,-69.1295
147.54669640368,-68.8873
147.748815165877,-68.6506
147.950933928074,-68.4191
148.15305269027,-68.1928
148.355171452467,-67.9714
148.557290214664,-67.7551
148.759408976861,-67.5435
148.961527739058,-67.3366
149.163646501255,-67.1343
149.365765263451,-66.9365
149.567884025648,-66.743
149.770002787845,-66.5538
149.972121550042,-66.3688
150.174240312239,-66.1878
150.376359074435,-66.0108
150.578477836632,-65.8376
150.780596598829,-65.6682
150.982715361026,-65.5025
151.184834123223,-65.3403
151.38695288542,-65.1816
151.589071647616,-65.0263
151.791190409813,-64.8744
151.99330917201,-64.7256
152.195427934207,-64.58
152.397546696404,-64.4375
152.5996654586,-64.298
152.801784220797,-64.1613
153.003902982994,-64.0276
153.206021745191,-63.8965
153.408140507388,-63.7682
153.610259269585,-63.6425
153.812378031781,-63.5194
154.014496793978,-63.3987
154.216615556175,-63.2805
154.418734318372,-63.1647
154.620853080569,-63.0512
154.822971842766,-62.9399
155.025090604962,-62.8308
155.227209367159,-62.7238
155.429328129356,-62.619
155.631446891553,-62.5161
155.83356565375,-62.4153
156.035684415946,-62.3163
156.237803178143,-62.2193
156.43992194034,-62.124
156.642040702537,-62.0306
156.844159464734,-61.9389
157.046278226931,-61.8488
157.248396989127,-61.7605
157.450515751324,-61.6737
157.652634513521,-61.5885
157.854753275718,-61.5048
158.056872037915,-61.4226
158.258990800112,-61.3419
158.461109562308,-61.2625
158.663228324505,-61.1846
158.865347086702,-61.108
159.067465848899,-61.0327
159.269584611096,-60.9586
159.471703373292,-60.8858
159.673822135489,-60.8142
159.875940897686,-60.7438
160.078059659883,-60.6745
160.28017842208,-60.6064
160.482297184277,-60.5393
160.684415946473,-60.4733
160.88653470867,-60.4084
161.088653470867,-60.3444
161.290772233064,-60.2814
161.492890995261,-60.2194
161.695009757457,-60.1583
161.897128519654,-60.0981
162.099247281851,-60.0388
162.301366044048,-59.9803
162.503484806245,-59.9227
162.705603568442,-59.8659
162.907722330638,-59.8099
163.109841092835,-59.7547
163.311959855032,-59.7002
163.514078617229,-59.6465
163.716197379426,-59.5934
163.918316141623,-59.5411
164.120434903819,-59.4894
164.322553666016,-59.4384
164.524672428213,-59.388
164.72679119041,-59.3383
164.928909952607,-59.2891
165.131028714803,-59.2406
165.333147477,-59.1926
165.535266239197,-59.1451
165.737385001394,-59.0982
165.939503763591,-59.0519
166.141622525788,-59.006
166.343741287984,-58.9606
166.545860050181,-58.9157
166.747978812378,-58.8713
166.950097574575,-58.8273
167.152216336772,-58.7838
167.354335098969,-58.7406
167.556453861165,-58.6979
167.758572623362,-58.6556
167.960691385559,-58.6137
168.162810147756,-58.5721
168.364928909953,-58.5309
168.567047672149,-58.49
168.769166434346,-58.4495
168.971285196543,-58.4093
169.17340395874,-58.3694
169.375522720937,-58.3298
169.577641483134,-58.2904
169.77976024533,-58.2514
169.981879007527,-58.2126
170.183997769724,-58.174
170.386116531921,-58.1357
170.588235294118,-58.0977
170.790354056314,-58.0598
170.992472818511,-58.0221
171.194591580708,-57.9847
171.396710342905,-57.9474
171.598829105102,-57.9102
171.800947867299,-57.8733
172.003066629495,-57.8365
172.205185391692,-57.7998
172.407304153889,-57.7632
172.609422916086,-57.7268
172.811541678283,-57.6904
173.013660440479,-57.6542
173.215779202676,-57.618
173.417897964873,-57.5819
173.62001672707,-57.5458
173.822135489267,-57.5098
174.024254251464,-57.4738
174.22637301366,-57.4378
174.428491775857,-57.4019
174.630610538054,-57.3659
174.832729300251,-57.3299
175.034848062448,-57.2939
175.236966824645,-57.2578
175.439085586841,-57.2216
175.641204349038,-57.1854
175.843323111235,-57.1491
176.045441873432,-57.1127
176.247560635629,-57.0762
176.449679397825,-57.0395
176.651798160022,-57.0026
176.853916922219,-56.9656
177.056035684416,-56.9284
177.258154446613,-56.891
177.46027320881,-56.8534
177.662391971006,-56.8155
177.864510733203,-56.7773
178.0666294954,-56.7388
178.268748257597,-56.7001
178.470867019794,-56.661
178.672985781991,-56.6215
178.875104544187,-56.5816
179.077223306384,-56.5413
179.279342068581,-56.5006
179.481460830778,-56.4594
179.683579592975,-56.4176
179.885698355171,-56.3753
180.087817117368,-56.3325
180.289935879565,-56.289
180.492054641762,-56.2448
180.694173403959,-56.2
180.896292166156,-56.1543
181.098410928352,-56.1079
181.300529690549,-56.0606
181.502648452746,-56.0123
181.704767214943,-55.9631
181.90688597714,-55.9128
182.109004739336,-55.8614
182.311123501533,-55.8088
182.51324226373,-55.7549
182.715361025927,-55.6996
182.917479788124,-55.6428
183.119598550321,-55.5843
183.321717312517,-55.5242
183.523836074714,-55.4621
183.725954836911,-55.398
183.928073599108,-55.3318
184.130192361305,-55.2631
184.332311123502,-55.1918
184.534429885698,-55.1177
184.736548647895,-55.0405
184.938667410092,-54.9599
185.140786172289,-54.8755
185.342904934486,-54.787
185.545023696682,-54.6939
185.747142458879,-54.5957
185.949261221076,-54.4917
186.151379983273,-54.3814
186.35349874547,-54.2638
186.555617507667,-54.1379
186.757736269863,-54.0026
186.95985503206,-53.8563
187.161973794257,-53.6974
187.364092556454,-53.5234
187.566211318651,-53.3317
187.768330080848,-53.1182
187.970448843044,-52.8784
188.172567605241,-52.6062
188.374686367438,-52.2923
188.576805129635,-51.9238
188.778923891832,-51.4731
188.981042654028,-50.9294
189.183161416225,-50.2428
189.385280178422,-49.1564
189.587398940619,-47.6971
189.789517702816,-45.3028
189.991636465013,-33.864
190.193755227209,50.5539
190.395873989406,40.6184
190.597992751603,10.2663
190.8001115138,-15.2689
191.002230275997,-38.5196
191.204349038193,-65.5853
191.40646780039,-73.5006
191.608586562587,-75.5212
191.810705324784,-76.1119
192.012824086981,-76.2551
192.214942849178,-76.2005
192.417061611374,-76.0428
192.619180373571,-75.8228
192.821299135768,-75.562
193.023417897965,-75.2737
193.225536660162,-74.9671
193.427655422359,-74.6489
193.629774184555,-74.3239
193.831892946752,-73.9959
194.034011708949,-73.6676
194.236130471146,-73.3409
194.438249233343,-73.0174
194.640367995539,-72.698
194.842486757736,-72.3835
195.044605519933,-72.0744
195.24672428213,-71.771
195.448843044327,-71.4735
195.650961806524,-71.1821
195.85308056872,-70.8967
196.055199330917,-70.6175
196.257318093114,-70.3442
196.459436855311,-70.077
196.661555617508,-69.8156
196.863674379704,-69.56
197.065793141901,-69.3102
197.267911904098,-69.0659
197.470030666295,-68.8271
197.672149428492,-68.5936
197.874268190689,-68.3654
198.076386952885,-68.1424
198.278505715082,-67.9243
198.480624477279,-67.7111
198.682743239476,-67.5027
198.884862001673,-67.299
199.08698076387,-67.0998
199.289099526066,-66.905
199.491218288263,-66.7146
199.69333705046,-66.5284
199.895455812657,-66.3464
200.097574574854,-66.1683
200.29969333705,-65.9942
200.501812099247,-65.8238
200.703930861444,-65.6573
200.906049623641,-65.4943
201.108168385838,-65.3349
201.310287148035,-65.1789
201.512405910231,-65.0263
201.714524672428,-64.877
201.916643434625,-64.7309
202.118762196822,-64.5879
202.320880959019,-64.4479
202.522999721216,-64.3109
202.725118483412,-64.1767
202.927237245609,-64.0454
203.129356007806,-63.9169
203.331474770003,-63.7909
203.5335935322,-63.6676
203.735712294396,-63.5469
203.937831056593,-63.4286
204.13994981879,-63.3127
204.342068580987,-63.1991
204.544187343184,-63.0879
204.746306105381,-62.9789
204.948424867577,-62.872
205.150543629774,-62.7673
205.352662391971,-62.6646
205.554781154168,-62.564
205.756899916365,-62.4653
205.959018678561,-62.3685
206.161137440758,-62.2735
206.363256202955,-62.1804
206.565374965152,-62.0891
206.767493727349,-61.9995
206.969612489546,-61.9116
207.171731251742,-61.8253
207.373850013939,-61.7406
207.575968776136,-61.6574
207.778087538333,-61.5758
207.98020630053,-61.4957
208.182325062727,-61.4169
208.384443824923,-61.3397
208.58656258712,-61.2637
208.788681349317,-61.1891
208.990800111514,-61.1158
209.192918873711,-61.0438
209.395037635907,-60.9731
209.597156398104,-60.9035
209.799275160301,-60.8351
210.001393922498,-60.7678
210.203512684695,-60.7017
210.405631446892,-60.6367
210.607750209088,-60.5727
210.809868971285,-60.5098
211.011987733482,-60.4478
211.214106495679,-60.3869
211.416225257876,-60.3269
211.618344020072,-60.2679
211.820462782269,-60.2097
212.022581544466,-60.1525
212.224700306663,-60.0961
212.42681906886,-60.0406
212.628937831057,-59.9859
212.831056593253,-59.932
213.03317535545,-59.8789
213.235294117647,-59.8265
213.437412879844,-59.7749
213.639531642041,-59.7241
213.841650404238,-59.6739
214.043769166434,-59.6244
214.245887928631,-59.5756
214.448006690828,-59.5275
214.650125453025,-59.48
214.852244215222,-59.4331
215.054362977418,-59.3868
215.256481739615,-59.3412
215.458600501812,-59.296
215.660719264009,-59.2515
215.862838026206,-59.2075
216.064956788403,-59.164
216.267075550599,-59.1211
216.469194312796,-59.0787
216.671313074993,-59.0367
216.87343183719,-58.9953
217.075550599387,-58.9543
217.277669361583,-58.9137
217.47978812378,-58.8736
217.681906885977,-58.8339
217.884025648174,-58.7947
218.086144410371,-58.7558
218.288263172568,-58.7174
218.490381934764,-58.6793
218.692500696961,-58.6416
218.894619459158,-58.6042
219.096738221355,-58.5673
219.298856983552,-58.5306
219.500975745749,-58.4943
219.703094507945,-58.4583
219.905213270142,-58.4226
220.107332032339,-58.3872
220.309450794536,-58.3521
220.511569556733,-58.3173
220.713688318929,-58.2827
220.915807081126,-58.2484
221.117925843323,-58.2144
221.32004460552,-58.1806
221.522163367717,-58.1471
221.724282129914,-58.1137
221.92640089211,-58.0806
222.128519654307,-58.0477
222.330638416504,-58.015
222.532757178701,-57.9825
222.734875940898,-57.9502
222.936994703095,-57.918
223.139113465291,-57.886
223.341232227488,-57.8542
223.543350989685,-57.8225
223.745469751882,-57.7909
223.947588514079,-57.7595
224.149707276275,-57.7282
224.351826038472,-57.6971
224.553944800669,-57.666
224.756063562866,-57.635
224.958182325063,-57.6041
225.16030108726,-57.5733
225.362419849456,-57.5426
225.564538611653,-57.5119
225.76665737385,-57.4813
225.968776136047,-57.4507
226.170894898244,-57.4202
226.37301366044,-57.3897
226.575132422637,-57.3592
226.777251184834,-57.3287
226.979369947031,-57.2982
227.181488709228,-57.2678
227.383607471425,-57.2372
227.585726233621,-57.2067
227.787844995818,-57.1761
227.989963758015,-57.1455
228.192082520212,-57.1148
228.394201282409,-57.0841
228.596320044606,-57.0532
228.798438806802,-57.0223
229.000557568999,-56.9912
229.202676331196,-56.9601
229.404795093393,-56.9288
229.60691385559,-56.8974
229.809032617786,-56.8658
230.011151379983,-56.834
230.21327014218,-56.8021
230.415388904377,-56.7699
230.617507666574,-56.7376
230.819626428771,-56.705
231.021745190967,-56.6722
231.223863953164,-56.6391
231.425982715361,-56.6057
231.628101477558,-56.572
231.830220239755,-56.538
232.032339001951,-56.5036
232.234457764148,-56.4689
232.436576526345,-56.4338
232.638695288542,-56.3983
232.840814050739,-56.3624
233.042932812936,-56.3259
233.245051575132,-56.289
233.447170337329,-56.2516
233.649289099526,-56.2136
233.851407861723,-56.175
234.05352662392,-56.1358
234.255645386117,-56.0959
234.457764148313,-56.0554
234.65988291051,-56.014
234.862001672707,-55.9719
235.064120434904,-55.9289
235.266239197101,-55.885
235.468357959297,-55.8402
235.670476721494,-55.7943
235.872595483691,-55.7473
236.074714245888,-55.6992
236.276833008085,-55.6498
236.478951770282,-55.5991
236.681070532478,-55.5469
236.883189294675,-55.4932
237.085308056872,-55.4378
237.287426819069,-55.3807
237.489545581266,-55.3216
237.691664343462,-55.2605
237.893783105659,-55.1971
238.095901867856,-55.1312
238.298020630053,-55.0627
238.50013939225,-54.9913
238.702258154447,-54.9167
238.904376916643,-54.8387
239.10649567884,-54.7568
239.308614441037,-54.6707
239.510733203234,-54.5799
239.712851965431,-54.4839
239.914970727628,-54.3821
240.117089489824,-54.2737
240.319208252021,-54.1578
240.521327014218,-54.0335
240.723445776415,-53.8995
240.925564538612,-53.7543
241.127683300808,-53.5959
241.329802063005,-53.4222
241.531920825202,-53.23
241.734039587399,-53.0156
241.936158349596,-52.7738
242.138277111793,-52.4974
242.340395873989,-52.1767
242.542514636186,-51.7984
242.744633398383,-51.34
242.94675216058,-50.7693
243.148870922777,-49.9953
243.350989684974,-48.9144
243.55310844717,-47.4634
243.755227209367,-44.2826
243.957345971564,-31.742
244.159464733761,52.035
244.361583495958,39.4944
244.563702258154,9.0506
244.765821020351,-16.2979
244.967939782548,-39.9924
245.170058544745,-66.9135
245.372177306942,-74.2087
245.574296069139,-76.0199
245.776414831335,-76.5367
245.978533593532,-76.6385
246.180652355729,-76.5614
246.382771117926,-76.3886
246.584889880123,-76.1572
246.787008642319,-75.887
246.989127404516,-75.5906
247.191246166713,-75.2769
247.39336492891,-74.9522
247.595483691107,-74.6214
247.797602453304,-74.2879
247.9997212155,-73.9545
248.201839977697,-73.6231
248.403958739894,-73.2952
248.606077502091,-72.9716
248.808196264288,-72.6531
249.010315026485,-72.3402
249.212433788681,-72.0332
249.414552550878,-71.7323
249.616671313075,-71.4376
249.818790075272,-71.149
250.020908837469,-70.8667
250.223027599665,-70.5906
250.425146361862,-70.3205
250.627265124059,-70.0564
250.829383886256,-69.7983
251.031502648453,-69.5459
251.23362141065,-69.2992
251.435740172846,-69.0581
251.637858935043,-68.8224
251.83997769724,-68.5921
252.042096459437,-68.367
252.244215221634,-68.1469
252.44633398383,-67.9319
252.648452746027,-67.7216
252.850571508224,-67.5161
253.052690270421,-67.3153
253.254809032618,-67.1189
253.456927794815,-66.927
253.659046557011,-66.7393
253.861165319208,-66.5558
254.063284081405,-66.3765
254.265402843602,-66.201
254.467521605799,-66.0295
254.669640367996,-65.8618
254.871759130192,-65.6977
255.073877892389,-65.5373
255.275996654586,-65.3803
255.478115416783,-65.2268
255.68023417898,-65.0766
255.882352941176,-64.9296
256.084471703373,-64.7859
256.28659046557,-64.6452
256.488709227767,-64.5075
256.690827989964,-64.3727
256.892946752161,-64.2409
257.095065514357,-64.1118
257.297184276554,-63.9854
257.499303038751,-63.8616
257.701421800948,-63.7405
257.903540563145,-63.6218
258.105659325341,-63.5057
258.307778087538,-63.3919
258.509896849735,-63.2804
258.712015611932,-63.1712
258.914134374129,-63.0642
259.116253136326,-62.9594
259.318371898522,-62.8567
259.520490660719,-62.756
259.722609422916,-62.6574
259.924728185113,-62.5607
260.12684694731,-62.4659
260.328965709507,-62.3729
260.531084471703,-62.2818
260.7332032339,-62.1924
260.935321996097,-62.1047
261.137440758294,-62.0187
261.339559520491,-61.9344
261.541678282687,-61.8516
261.743797044884,-61.7704
261.945915807081,-61.6907
262.148034569278,-61.6125
262.350153331475,-61.5357
262.552272093672,-61.4603
262.754390855868,-61.3863
262.956509618065,-61.3137
263.158628380262,-61.2423
263.360747142459,-61.1722
263.562865904656,-61.1034
263.764984666853,-61.0358
263.967103429049,-60.9693
264.169222191246,-60.904
264.371340953443,-60.8398
264.57345971564,-60.7768
264.775578477837,-60.7148
264.977697240033,-60.6538
265.17981600223,-60.5939
265.381934764427,-60.5349
265.584053526624,-60.4769
265.786172288821,-60.4199
265.988291051018,-60.3638
266.190409813214,-60.3086
266.392528575411,-60.2543
266.594647337608,-60.2008
266.796766099805,-60.1482
266.998884862002,-60.0964
267.201003624199,-60.0454
267.403122386395,-59.9952
267.605241148592,-59.9457
267.807359910789,-59.897
268.009478672986,-59.849
268.211597435183,-59.8018
268.413716197379,-59.7552
268.615834959576,-59.7093
268.817953721773,-59.664
269.02007248397,-59.6194
269.222191246167,-59.5754
269.424310008364,-59.5321
269.62642877056,-59.4893
269.828547532757,-59.4471
270.030666294954,-59.4055
270.232785057151,-59.3645
270.434903819348,-59.324
270.637022581544,-59.284
270.839141343741,-59.2446
271.041260105938,-59.2056
271.243378868135,-59.1672
271.445497630332,-59.1292
271.647616392529,-59.0917
271.849735154725,-59.0547
272.051853916922,-59.0181
272.253972679119,-58.982
272.456091441316,-58.9462
272.658210203513,-58.9109
272.86032896571,-58.8761
273.062447727906,-58.8416
273.264566490103,-58.8075
273.4666852523,-58.7737
273.668804014497,-58.7404
273.870922776694,-58.7074
274.07304153889,-58.6748
274.275160301087,-58.6425
274.477279063284,-58.6105
274.679397825481,-58.5789
274.881516587678,-58.5476
275.083635349875,-58.5166
275.285754112071,-58.4859
275.487872874268,-58.4555
275.689991636465,-58.4254
275.892110398662,-58.3955
276.094229160859,-58.366
276.296347923055,-58.3367
276.498466685252,-58.3076
276.700585447449,-58.2788
276.902704209646,-58.2503
277.104822971843,-58.222
277.30694173404,-58.1939
277.509060496236,-58.1661
277.711179258433,-58.1384
277.91329802063,-58.111
278.115416782827,-58.0838
278.317535545024,-58.0568
278.51965430722,-58.03
278.721773069417,-58.0034
278.923891831614,-57.9769
279.126010593811,-57.9506
279.328129356008,-57.9245
279.530248118205,-57.8986
279.732366880401,-57.8728
279.934485642598,-57.8472
280.136604404795,-57.8217
280.338723166992,-57.7964
280.540841929189,-57.7712
280.742960691386,-57.7461
280.945079453582,-57.7212
281.147198215779,-57.6963
281.349316977976,-57.6716
281.551435740173,-57.647
281.75355450237,-57.6225
281.955673264566,-57.5981
282.157792026763,-57.5738
282.35991078896,-57.5496
282.562029551157,-57.5255
282.764148313354,-57.5014
282.966267075551,-57.4774
283.168385837747,-57.4535
283.370504599944,-57.4297
283.572623362141,-57.4059
283.774742124338,-57.3821
283.976860886535,-57.3584
284.178979648732,-57.3348
284.381098410928,-57.3112
284.583217173125,-57.2876
284.785335935322,-57.264
284.987454697519,-57.2404
285.189573459716,-57.2169
285.391692221912,-57.1934
285.593810984109,-57.1698
285.795929746306,-57.1463
285.998048508503,-57.1227
286.2001672707,-57.0992
286.402286032897,-57.0756
286.604404795093,-57.0519
286.80652355729,-57.0283
287.008642319487,-57.0046
287.210761081684,-56.9808
287.412879843881,-56.957
287.614998606078,-56.9332
287.817117368274,-56.9092
288.019236130471,-56.8852
288.221354892668,-56.8611
288.423473654865,-56.8369
288.625592417062,-56.8126
288.827711179258,-56.7882
289.029829941455,-56.7636
289.231948703652,-56.739
289.434067465849,-56.7142
289.636186228046,-56.6893
289.838304990243,-56.6642
290.040423752439,-56.6389
290.242542514636,-56.6135
290.444661276833,-56.5879
290.64678003903,-56.562
290.848898801227,-56.536
291.051017563423,-56.5098
291.25313632562,-56.4833
291.455255087817,-56.4566
291.657373850014,-56.4296
291.859492612211,-56.4023
292.061611374408,-56.3748
292.263730136604,-56.3469
292.465848898801,-56.3187
292.667967660998,-56.2902
292.870086423195,-56.2613
293.072205185392,-56.232
293.274323947589,-56.2024
293.476442709785,-56.1723
293.678561471982,-56.1418
293.880680234179,-56.1108
294.082798996376,-56.0793
294.284917758573,-56.0473
294.487036520769,-56.0148
294.689155282966,-55.9817
294.891274045163,-55.9479
295.09339280736,-55.9136
295.295511569557,-55.8785
295.497630331754,-55.8427
295.69974909395,-55.8062
295.901867856147,-55.7689
296.103986618344,-55.7307
296.306105380541,-55.6915
296.508224142738,-55.6515
296.710342904934,-55.6104
296.912461667131,-55.5682
297.114580429328,-55.5248
297.316699191525,-55.4803
297.518817953722,-55.4344
297.720936715919,-55.387
297.923055478115,-55.3382
298.125174240312,-55.2877
298.327293002509,-55.2355
298.529411764706,-55.1814
298.731530526903,-55.1253
298.9336492891,-55.067
299.135768051296,-55.0063
299.337886813493,-54.943
299.54000557569,-54.877
299.742124337887,-54.8078
299.944243100084,-54.7353
300.14636186228,-54.6591
300.348480624477,-54.5788
300.550599386674,-54.4941
300.752718148871,-54.4043
300.954836911068,-54.3089
301.156955673265,-54.2073
301.359074435461,-54.0986
301.561193197658,-53.9818
301.763311959855,-53.8558
301.965430722052,-53.7193
302.167549484249,-53.5704
302.369668246445,-53.4071
302.571787008642,-53.2266
302.773905770839,-53.0254
302.976024533036,-52.799
303.178143295233,-52.5414
303.38026205743,-52.2437
303.582380819626,-51.8931
303.784499581823,-51.4721
303.98661834402,-50.948
304.188737106217,-50.295
304.390855868414,-49.4037
304.592974630611,-47.9877
304.795093392807,-45.5591
304.997212155004,-39.6119
305.199330917201,15.7376
305.401449679398,50.8257
305.603568441595,22.1379
305.805687203791,-6.5679
306.007805965988,-28.8409
306.209924728185,-58.579
306.412043490382,-72.8838
306.614162252579,-76.0094
306.816281014776,-76.8576
307.018399776972,-77.0737
307.220518539169,-77.0462
307.422637301366,-76.8987
307.624756063563,-76.681
307.82687482576,-76.418
308.028993587957,-76.1244
308.231112350153,-75.8104
308.43323111235,-75.4833
308.635349874547,-75.1484
308.837468636744,-74.8099
309.039587398941,-74.4706
309.241706161137,-74.1328
309.443824923334,-73.798
309.645943685531,-73.4676
309.848062447728,-73.1422
310.050181209925,-72.8223
310.252299972122,-72.5084
310.454418734318,-72.2007
310.656537496515,-71.8993
310.858656258712,-71.6043
311.060775020909,-71.3155
311.262893783106,-71.0331
311.465012545302,-70.757
311.667131307499,-70.487
311.869250069696,-70.2231
312.071368831893,-69.9651
312.27348759409,-69.713
312.475606356287,-69.4666
312.677725118483,-69.2257
312.87984388068,-68.9904
313.081962642877,-68.7604
313.284081405074,-68.5356
313.486200167271,-68.316
313.688318929468,-68.1013
313.890437691664,-67.8916
314.092556453861,-67.6865
314.294675216058,-67.4861
314.496793978255,-67.2902
314.698912740452,-67.0988
314.901031502648,-66.9116
315.103150264845,-66.7287
315.305269027042,-66.5498
315.507387789239,-66.375
315.709506551436,-66.204
315.911625313633,-66.0369
316.113744075829,-65.8734
316.315862838026,-65.7136
316.517981600223,-65.5573
316.72010036242,-65.4044
316.922219124617,-65.2549
317.124337886814,-65.1086
317.32645664901,-64.9655
317.528575411207,-64.8255
317.730694173404,-64.6886
317.932812935601,-64.5546
318.134931697798,-64.4235
318.337050459994,-64.2951
318.539169222191,-64.1695
318.741287984388,-64.0466
318.943406746585,-63.9263
319.145525508782,-63.8085
319.347644270979,-63.6932
319.549763033175,-63.5803
319.751881795372,-63.4697
319.954000557569,-63.3614
320.156119319766,-63.2554
320.358238081963,-63.1515
320.560356844159,-63.0498
320.762475606356,-62.9501
320.964594368553,-62.8525
321.16671313075,-62.7568
321.368831892947,-62.663
321.570950655144,-62.5711
321.77306941734,-62.4811
321.975188179537,-62.3928
322.177306941734,-62.3063
322.379425703931,-62.2214
322.581544466128,-62.1382
322.783663228324,-62.0567
322.985781990521,-61.9767
323.187900752718,-61.8982
323.390019514915,-61.8212
323.592138277112,-61.7457
323.794257039309,-61.6717
323.996375801505,-61.599
324.198494563702,-61.5277
324.400613325899,-61.4577
324.602732088096,-61.389
324.804850850293,-61.3215
325.00696961249,-61.2553
325.209088374686,-61.1904
325.411207136883,-61.1265
325.61332589908,-61.0639
325.815444661277,-61.0023
326.017563423474,-60.9419
326.21968218567,-60.8825
326.421800947867,-60.8241
326.623919710064,-60.7668
326.826038472261,-60.7105
327.028157234458,-60.6551
327.230275996655,-60.6007
327.432394758851,-60.5473
327.634513521048,-60.4947
327.836632283245,-60.443
328.038751045442,-60.3922
328.240869807639,-60.3422
328.442988569836,-60.2931
328.645107332032,-60.2447
328.847226094229,-60.1972
329.049344856426,-60.1504
329.251463618623,-60.1044
329.45358238082,-60.0591
329.655701143016,-60.0145
329.857819905213,-59.9706
330.05993866741,-59.9275
330.262057429607,-59.885
330.464176191804,-59.8431
330.666294954001,-59.8019
330.868413716197,-59.7613
331.070532478394,-59.7214
331.272651240591,-59.682
331.474770002788,-59.6433
331.676888764985,-59.6051
331.879007527181,-59.5675
332.081126289378,-59.5304
332.283245051575,-59.4939
332.485363813772,-59.4578
332.687482575969,-59.4224
332.889601338166,-59.3874
333.091720100362,-59.3529
333.293838862559,-59.3189
333.495957624756,-59.2853
333.698076386953,-59.2523
333.90019514915,-59.2196
334.102313911347,-59.1875
334.304432673543,-59.1557
334.50655143574,-59.1244
334.708670197937,-59.0935
334.910788960134,-59.063
335.112907722331,-59.033
335.315026484527,-59.0033
335.517145246724,-58.974
335.719264008921,-58.945
335.921382771118,-58.9164
336.123501533315,-58.8882
336.325620295512,-58.8604
336.527739057708,-58.8329
336.729857819905,-58.8057
336.931976582102,-58.7789
337.134095344299,-58.7523
337.336214106496,-58.7261
337.538332868693,-58.7002
337.740451630889,-58.6747
337.942570393086,-58.6494
338.144689155283,-58.6244
338.34680791748,-58.5997
338.548926679677,-58.5753
338.751045441873,-58.5511
338.95316420407,-58.5273
339.155282966267,-58.5036
339.357401728464,-58.4803
339.559520490661,-58.4572
339.761639252858,-58.4344
339.963758015054,-58.4118
340.165876777251,-58.3894
340.367995539448,-58.3673
340.570114301645,-58.3454
340.772233063842,-58.3237
340.974351826038,-58.3023
341.176470588235,-58.281
341.378589350432,-58.26
341.580708112629,-58.2392
341.782826874826,-58.2186
341.984945637023,-58.1982
342.187064399219,-58.178
342.389183161416,-58.158
342.591301923613,-58.1381
342.79342068581,-58.1185
342.995539448007,-58.099
343.197658210203,-58.0798
343.3997769724,-58.0607
343.601895734597,-58.0417
343.804014496794,-58.023
344.006133258991,-58.0044
344.208252021188,-57.9859
344.410370783384,-57.9676
344.612489545581,-57.9495
344.814608307778,-57.9315
345.016727069975,-57.9137
345.218845832172,-57.896
345.420964594369,-57.8785
345.623083356565,-57.8611
345.825202118762,-57.8438
346.027320880959,-57.8267
346.229439643156,-57.8097
346.431558405353,-57.7928
346.633677167549,-57.7761
346.835795929746,-57.7594
347.037914691943,-57.7429
347.24003345414,-57.7266
347.442152216337,-57.7103
347.644270978534,-57.6941
347.84638974073,-57.6781
348.048508502927,-57.6622
348.250627265124,-57.6463
348.452746027321,-57.6306
348.654864789518,-57.615
348.856983551715,-57.5995
349.059102313911,-57.5841
349.261221076108,-57.5687
349.463339838305,-57.5535
349.665458600502,-57.5384
349.867577362699,-57.5233
350.069696124895,-57.5084
350.271814887092,-57.4935
350.473933649289,-57.4787
350.676052411486,-57.464
350.878171173683,-57.4493
351.08028993588,-57.4348
351.282408698076,-57.4203
351.484527460273,-57.4059
351.68664622247,-57.3915
351.888764984667,-57.3772
352.090883746864,-57.363
352.29300250906,-57.3489
352.495121271257,-57.3348
352.697240033454,-57.3208
352.899358795651,-57.3068
353.101477557848,-57.2929
353.303596320045,-57.2791
353.505715082241,-57.2653
353.707833844438,-57.2516
353.909952606635,-57.2379
354.112071368832,-57.2242
354.314190131029,-57.2106
354.516308893226,-57.1971
354.718427655422,-57.1836
354.920546417619,-57.1701
355.122665179816,-57.1567
355.324783942013,-57.1433
355.52690270421,-57.13
355.729021466406,-57.1167
355.931140228603,-57.1034
356.1332589908,-57.0901
356.335377752997,-57.0769
356.537496515194,-57.0637
356.739615277391,-57.0506
356.941734039587,-57.0374
357.143852801784,-57.0243
357.345971563981,-57.0112
357.548090326178,-56.9981
357.750209088375,-56.9851
357.952327850572,-56.972
358.154446612768,-56.959
358.356565374965,-56.946
358.558684137162,-56.9329
358.760802899359,-56.9199
358.962921661556,-56.9069
359.165040423752,-56.8939
359.367159185949,-56.8809
359.569277948146,-56.868
359.771396710343,-56.855
359.97351547254,-56.842
360.175634234737,-56.8289
360.377752996933,-56.8159
360.57987175913,-56.8029
360.781990521327,-56.7899
360.984109283524,-56.7768
361.186228045721,-56.7637
361.388346807917,-56.7506
361.590465570114,-56.7375
361.792584332311,-56.7244
361.994703094508,-56.7112
362.196821856705,-56.6981
362.398940618902,-56.6848
362.601059381098,-56.6716
362.803178143295,-56.6583
363.005296905492,-56.645
363.207415667689,-56.6316
363.409534429886,-56.6182
363.611653192083,-56.6047
363.813771954279,-56.5912
364.015890716476,-56.5776
364.218009478673,-56.564
364.42012824087,-56.5504
364.622247003067,-56.5366
364.824365765263,-56.5228
365.02648452746,-56.5089
365.228603289657,-56.495
365.430722051854,-56.481
365.632840814051,-56.4669
365.834959576248,-56.4527
366.037078338444,-56.4385
366.239197100641,-56.4241
366.441315862838,-56.4097
366.643434625035,-56.3951
366.845553387232,-56.3805
367.047672149428,-56.3657
367.249790911625,-56.3508
367.451909673822,-56.3359
367.654028436019,-56.3207
367.856147198216,-56.3055
368.058265960413,-56.2902
368.260384722609,-56.2747
368.462503484806,-56.259
368.664622247003,-56.2432
368.8667410092,-56.2273
369.068859771397,-56.2112
369.270978533594,-56.1949
369.47309729579,-56.1784
369.675216057987,-56.1618
369.877334820184,-56.145
370.079453582381,-56.128
370.281572344578,-56.1107
370.483691106774,-56.0933
370.685809868971,-56.0756
370.887928631168,-56.0577
371.090047393365,-56.0396
371.292166155562,-56.0212
371.494284917759,-56.0025
371.696403679955,-55.9836
371.898522442152,-55.9644
372.100641204349,-55.9449
372.302759966546,-55.9251
372.504878728743,-55.9049
372.70699749094,-55.8844
372.909116253136,-55.8636
373.111235015333,-55.8424
373.31335377753,-55.8208
373.515472539727,-55.7988
373.717591301924,-55.7764
373.91971006412,-55.7535
374.121828826317,-55.7302
374.323947588514,-55.7063
374.526066350711,-55.682
374.728185112908,-55.6571
374.930303875105,-55.6317
375.132422637301,-55.6057
375.334541399498,-55.579
375.536660161695,-55.5517
375.738778923892,-55.5237
375.940897686089,-55.495
376.143016448285,-55.4655
376.345135210482,-55.4352
376.547253972679,-55.4041
376.749372734876,-55.372
376.951491497073,-55.339
377.15361025927,-55.305
377.355729021466,-55.2699
377.557847783663,-55.2336
377.75996654586,-55.1961
377.962085308057,-55.1573
378.164204070254,-55.1171
378.366322832451,-55.0755
378.568441594647,-55.0322
378.770560356844,-54.9872
378.972679119041,-54.9403
379.174797881238,-54.8915
379.376916643435,-54.8405
379.579035405631,-54.7872
379.781154167828,-54.7314
379.983272930025,-54.6729
380.185391692222,-54.6113
380.387510454419,-54.5465
380.589629216616,-54.478
380.791747978812,-54.4056
380.993866741009,-54.3288
381.195985503206,-54.2471
381.398104265403,-54.16
381.6002230276,-54.0668
381.802341789797,-53.9667
382.004460551993,-53.8588
382.20657931419,-53.7419
382.408698076387,-53.6147
382.610816838584,-53.4755
382.812935600781,-53.3226
383.015054362977,-53.1521
383.217173125174,-52.9627
383.419291887371,-52.7487
383.621410649568,-52.5009
383.823529411765,-52.2178
384.025648173962,-51.8883
384.227766936158,-51.4852
384.429885698355,-51.0245
384.632004460552,-50.2615
384.834123222749,-49.6074
385.036241984946,-47.8902
385.238360747142,-46.1108
385.440479509339,-35.4986
385.642598271536,49.4221
385.844717033733,40.8648
386.04683579593,9.9449
386.248954558127,-15.8361
386.451073320323,-40.5192
386.65319208252,-67.1191
386.855310844717,-74.687
387.057429606914,-76.7471
387.259548369111,-77.3841
387.461667131307,-77.5478
387.663785893504,-77.4947
387.865904655701,-77.3298
388.068023417898,-77.0976
388.270142180095,-76.8218
388.472260942292,-76.5171
388.674379704488,-76.1937
388.876498466685,-75.8587
389.078617228882,-75.5174
389.280735991079,-75.1736
389.482854753276,-74.8301
389.684973515473,-74.4889
389.887092277669,-74.1514
390.089211039866,-73.8186
390.291329802063,-73.4913
390.49344856426,-73.1698
390.695567326457,-72.8545
390.897686088653,-72.5456
391.09980485085,-72.2431
391.301923613047,-71.947
391.504042375244,-71.6574
391.706161137441,-71.3742
391.908279899638,-71.0973
392.110398661834,-70.8266
392.312517424031,-70.562
392.514636186228,-70.3034
392.716754948425,-70.0507
392.918873710622,-69.8037
393.120992472819,-69.5624
393.323111235015,-69.3266
393.525229997212,-69.0961
393.727348759409,-68.8709
393.929467521606,-68.6509
394.131586283803,-68.4359
394.333705045999,-68.2258
394.535823808196,-68.0204
394.737942570393,-67.8198
394.94006133259,-67.6237
395.142180094787,-67.432
395.344298856984,-67.2447
395.54641761918,-67.0616
395.748536381377,-66.8827
395.950655143574,-66.7077
396.152773905771,-66.5367
396.354892667968,-66.3696
396.557011430164,-66.2061
396.759130192361,-66.0464
396.961248954558,-65.8901
397.163367716755,-65.7374
397.365486478952,-65.588
397.567605241149,-65.442
397.769724003345,-65.2991
397.971842765542,-65.1594
398.173961527739,-65.0228
398.376080289936,-64.8891
398.578199052133,-64.7583
398.78031781433,-64.6304
398.982436576526,-64.5053
399.184555338723,-64.3828
399.38667410092,-64.263
399.588792863117,-64.1458
399.790911625314,-64.0311
399.99303038751,-63.9188
400.195149149707,-63.8089
400.397267911904,-63.7013
400.599386674101,-63.596
400.801505436298,-63.493
401.003624198495,-63.392
401.205742960691,-63.2932
401.407861722888,-63.1965
401.609980485085,-63.1017
401.812099247282,-63.0089
402.014218009479,-62.9181
402.216336771676,-62.829
402.418455533872,-62.7418
402.620574296069,-62.6564
402.822693058266,-62.5727
403.024811820463,-62.4907
403.22693058266,-62.4104
403.429049344856,-62.3317
403.631168107053,-62.2545
403.83328686925,-62.1789
404.035405631447,-62.1048
404.237524393644,-62.0321
404.439643155841,-61.9609
404.641761918037,-61.8911
404.843880680234,-61.8226
405.045999442431,-61.7555
405.248118204628,-61.6896
405.450236966825,-61.6251
405.652355729021,-61.5618
405.854474491218,-61.4997
406.056593253415,-61.4387
406.258712015612,-61.379
406.460830777809,-61.3203
406.662949540006,-61.2628
406.865068302202,-61.2064
407.067187064399,-61.151
407.269305826596,-61.0966
407.471424588793,-61.0433
407.67354335099,-60.9909
407.875662113186,-60.9395
408.077780875383,-60.889
408.27989963758,-60.8395
408.482018399777,-60.7909
408.684137161974,-60.7431
408.886255924171,-60.6962
409.088374686367,-60.6502
409.290493448564,-60.6049
409.492612210761,-60.5605
409.694730972958,-60.5169
409.896849735155,-60.474
410.098968497352,-60.4319
410.301087259548,-60.3905
410.503206021745,-60.3499
410.705324783942,-60.31
410.907443546139,-60.2707
411.109562308336,-60.2322
411.311681070532,-60.1943
411.513799832729,-60.157
411.715918594926,-60.1204
411.918037357123,-60.0844
412.12015611932,-60.0491
412.322274881517,-60.0143
412.524393643713,-59.9801
412.72651240591,-59.9465
412.928631168107,-59.9134
413.130749930304,-59.8809
413.332868692501,-59.8489
413.534987454698,-59.8175
413.737106216894,-59.7866
413.939224979091,-59.7562
414.141343741288,-59.7263
414.343462503485,-59.6968
414.545581265682,-59.6679
414.747700027878,-59.6394
414.949818790075,-59.6114
415.151937552272,-59.5838
415.354056314469,-59.5567
415.556175076666,-59.53
415.758293838863,-59.5038
415.960412601059,-59.4779
416.162531363256,-59.4525
416.364650125453,-59.4274
416.56676888765,-59.4028
416.768887649847,-59.3786
416.971006412043,-59.3547
417.17312517424,-59.3312
417.375243936437,-59.3081
417.577362698634,-59.2853
417.779481460831,-59.2629
417.981600223028,-59.2408
418.183718985224,-59.2191
418.385837747421,-59.1977
418.587956509618,-59.1766
418.790075271815,-59.1559
418.992194034012,-59.1355
419.194312796209,-59.1153
419.396431558405,-59.0955
419.598550320602,-59.076
419.800669082799,-59.0568
420.002787844996,-59.0379
420.204906607193,-59.0193
420.407025369389,-59.0009
420.609144131586,-58.9828
420.811262893783,-58.965
421.01338165598,-58.9475
421.215500418177,-58.9302
421.417619180374,-58.9132
421.61973794257,-58.8964
421.821856704767,-58.8799
422.023975466964,-58.8637
422.226094229161,-58.8476
422.428212991358,-58.8318
422.630331753555,-58.8163
422.832450515751,-58.801
423.034569277948,-58.7859
423.236688040145,-58.771
423.438806802342,-58.7564
423.640925564539,-58.7419
423.843044326735,-58.7277
424.045163088932,-58.7137
424.247281851129,-58.6999
424.449400613326,-58.6863
424.651519375523,-58.6729
424.85363813772,-58.6597
425.055756899916,-58.6467
425.257875662113,-58.6339
425.45999442431,-58.6213
425.662113186507,-58.6089
425.864231948704,-58.5966
426.0663507109,-58.5846
426.268469473097,-58.5727
426.470588235294,-58.561
426.672706997491,-58.5494
426.874825759688,-58.5381
427.076944521885,-58.5269
427.279063284081,-58.5158
427.481182046278,-58.505
427.683300808475,-58.4943
427.885419570672,-58.4837
428.087538332869,-58.4734
428.289657095066,-58.4631
428.491775857262,-58.4531
428.693894619459,-58.4431
428.896013381656,-58.4334
429.098132143853,-58.4238
429.30025090605,-58.4143
429.502369668246,-58.405
429.704488430443,-58.3958
429.90660719264,-58.3867
430.108725954837,-58.3778
430.310844717034,-58.3691
430.512963479231,-58.3604
430.715082241427,-58.3519
430.917201003624,-58.3436
431.119319765821,-58.3354
431.321438528018,-58.3273
431.523557290215,-58.3193
431.725676052411,-58.3114
431.927794814608,-58.3037
432.129913576805,-58.2961
432.332032339002,-58.2886
432.534151101199,-58.2813
432.736269863396,-58.2741
432.938388625592,-58.2669
433.140507387789,-58.26
433.342626149986,-58.2531
433.544744912183,-58.2463
433.74686367438,-58.2397
433.948982436577,-58.2331
434.151101198773,-58.2267
434.35321996097,-58.2204
434.555338723167,-58.2141
434.757457485364,-58.208
434.959576247561,-58.202
435.161695009757,-58.1962
435.363813771954,-58.1904
435.565932534151,-58.1847
435.768051296348,-58.1791
435.970170058545,-58.1736
436.172288820742,-58.1682
436.374407582938,-58.163
436.576526345135,-58.1578
436.778645107332,-58.1527
436.980763869529,-58.1477
437.182882631726,-58.1428
437.385001393922,-58.138
437.587120156119,-58.1333
437.789238918316,-58.1287
437.991357680513,-58.1241
438.19347644271,-58.1197
438.395595204907,-58.1154
438.597713967103,-58.1111
438.7998327293,-58.107
439.001951491497,-58.1029
439.204070253694,-58.0989
439.406189015891,-58.095
439.608307778088,-58.0912
439.810426540284,-58.0874
440.012545302481,-58.0838
440.214664064678,-58.0802
440.416782826875,-58.0767
440.618901589072,-58.0733
440.821020351268,-58.07
441.023139113465,-58.0668
441.225257875662,-58.0636
441.427376637859,-58.0605
441.629495400056,-58.0575
441.831614162253,-58.0546
442.033732924449,-58.0518
442.235851686646,-58.049
442.437970448843,-58.0463
442.64008921104,-58.0437
442.842207973237,-58.0411
443.044326735434,-58.0387
443.24644549763,-58.0363
443.448564259827,-58.0339
443.650683022024,-58.0317
443.852801784221,-58.0295
444.054920546418,-58.0274
444.257039308614,-58.0253
444.459158070811,-58.0234
444.661276833008,-58.0215
444.863395595205,-58.0196
445.065514357402,-58.0179
445.267633119599,-58.0162
445.469751881795,-58.0145
445.671870643992,-58.013
445.873989406189,-58.0115
446.076108168386,-58.01
446.278226930583,-58.0087
446.48034569278,-58.0074
446.682464454976,-58.0061
446.884583217173,-58.005
447.08670197937,-58.0038
447.288820741567,-58.0028
447.490939503764,-58.0018
447.69305826596,-58.0009
447.895177028157,-58
448.097295790354,-57.9992
448.299414552551,-57.9985
448.501533314748,-57.9978
448.703652076945,-57.9971
448.905770839141,-57.9966
449.107889601338,-57.9961
449.310008363535,-57.9956
449.512127125732,-57.9952
449.714245887929,-57.9949
449.916364650125,-57.9946
450.118483412322,-57.9944
450.320602174519,-57.9942
450.522720936716,-57.9941
450.724839698913,-57.994
450.92695846111,-57.994
451.129077223306,-57.9941
451.331195985503,-57.9942
451.5333147477,-57.9943
451.735433509897,-57.9945
451.937552272094,-57.9948
452.13967103429,-57.9951
452.341789796487,-57.9954
452.543908558684,-57.9958
452.746027320881,-57.9963
452.948146083078,-57.9968
453.150264845275,-57.9974
453.352383607471,-57.998
453.554502369668,-57.9986
453.756621131865,-57.9993
453.958739894062,-58.0001
454.160858656259,-58.0009
454.362977418456,-58.0017
454.565096180652,-58.0026
454.767214942849,-58.0036
454.969333705046,-58.0046
455.171452467243,-58.0056
455.37357122944,-58.0067
455.575689991636,-58.0078
455.777808753833,-58.009
455.97992751603,-58.0102
456.182046278227,-58.0114
456.384165040424,-58.0127
456.586283802621,-58.0141
456.788402564817,-58.0154
456.990521327014,-58.0169
457.192640089211,-58.0183
457.394758851408,-58.0198
457.596877613605,-58.0214
457.798996375801,-58.023
458.001115137998,-58.0246
458.203233900195,-58.0263
458.405352662392,-58.028
458.607471424589,-58.0297
458.809590186786,-58.0315
459.011708948982,-58.0333
459.213827711179,-58.0352
459.415946473376,-58.0371
459.618065235573,-58.039
459.82018399777,-58.041
460.022302759967,-58.043
460.224421522163,-58.045
460.42654028436,-58.0471
460.628659046557,-58.0492
460.830777808754,-58.0514
461.032896570951,-58.0535
461.235015333147,-58.0558
461.437134095344,-58.058
461.639252857541,-58.0603
461.841371619738,-58.0626
462.043490381935,-58.065
462.245609144132,-58.0673
462.447727906328,-58.0698
462.649846668525,-58.0722
462.851965430722,-58.0747
463.054084192919,-58.0772
463.256202955116,-58.0797
463.458321717313,-58.0823
463.660440479509,-58.0849
463.862559241706,-58.0875
464.064678003903,-58.0902
464.2667967661,-58.0928
464.468915528297,-58.0956
464.671034290493,-58.0983
464.87315305269,-58.1011
465.075271814887,-58.1039
465.277390577084,-58.1067
465.479509339281,-58.1095
465.681628101478,-58.1124
465.883746863674,-58.1153
466.085865625871,-58.1182
466.287984388068,-58.1212
466.490103150265,-58.1242
466.692221912462,-58.1272
466.894340674659,-58.1302
467.096459436855,-58.1332
467.298578199052,-58.1363
467.500696961249,-58.1394
467.702815723446,-58.1425
467.904934485643,-58.1457
468.107053247839,-58.1489
468.309172010036,-58.152
468.511290772233,-58.1552
468.71340953443,-58.1585
468.915528296627,-58.1617
469.117647058824,-58.165
469.31976582102,-58.1683
469.521884583217,-58.1716
469.724003345414,-58.1749
469.926122107611,-58.1783
470.128240869808,-58.1817
470.330359632004,-58.1851
470.532478394201,-58.1885
470.734597156398,-58.1919
470.936715918595,-58.1953
471.138834680792,-58.1988
471.340953442989,-58.2023
471.543072205185,-58.2058
471.745190967382,-58.2093
471.947309729579,-58.2128
472.149428491776,-58.2164
472.351547253973,-58.2199
472.553666016169,-58.2235
472.755784778366,-58.2271
472.957903540563,-58.2307
473.16002230276,-58.2344
473.362141064957,-58.238
473.564259827154,-58.2417
473.76637858935,-58.2453
473.968497351547,-58.249
474.170616113744,-58.2527
474.372734875941,-58.2564
474.574853638138,-58.2601
474.776972400335,-58.2639
474.979091162531,-58.2676
475.181209924728,-58.2714
475.383328686925,-58.2751
475.585447449122,-58.2789
475.787566211319,-58.2827
475.989684973515,-58.2865
476.191803735712,-58.2903
476.393922497909,-58.2942
476.596041260106,-58.298
476.798160022303,-58.3019
477.0002787845,-58.3057
477.202397546696,-58.3096
477.404516308893,-58.3135
477.60663507109,-58.3173
477.808753833287,-58.3212
478.010872595484,-58.3251
478.21299135768,-58.329
478.415110119877,-58.333
478.617228882074,-58.3369
478.819347644271,-58.3408
479.021466406468,-58.3448
479.223585168665,-58.3487
479.425703930861,-58.3527
479.627822693058,-58.3566
479.829941455255,-58.3606
480.032060217452,-58.3646
480.234178979649,-58.3686
480.436297741846,-58.3726
480.638416504042,-58.3766
480.840535266239,-58.3806
481.042654028436,-58.3846
481.244772790633,-58.3886
481.44689155283,-58.3926
481.649010315026,-58.3966
481.851129077223,-58.4006
482.05324783942,-58.4047
482.255366601617,-58.4087
482.457485363814,-58.4128
482.659604126011,-58.4168
482.861722888207,-58.4208
483.063841650404,-58.4249
483.265960412601,-58.4289
483.468079174798,-58.433
483.670197936995,-58.4371
483.872316699192,-58.4411
484.074435461388,-58.4452
484.276554223585,-58.4493
484.478672985782,-58.4533
484.680791747979,-58.4574
484.882910510176,-58.4615
485.085029272372,-58.4656
485.287148034569,-58.4696
485.489266796766,-58.4737
485.691385558963,-58.4778
485.89350432116,-58.4819
486.095623083357,-58.486
486.297741845553,-58.49
486.49986060775,-58.4941
486.701979369947,-58.4982
486.904098132144,-58.5023
487.106216894341,-58.5064
487.308335656538,-58.5105
487.510454418734,-58.5146
487.712573180931,-58.5186
487.914691943128,-58.5227
488.116810705325,-58.5268
488.318929467522,-58.5309
488.521048229718,-58.535
488.723166991915,-58.5391
488.925285754112,-58.5432
489.127404516309,-58.5472
489.329523278506,-58.5513
489.531642040703,-58.5554
489.733760802899,-58.5595
489.935879565096,-58.5636
490.137998327293,-58.5676
490.34011708949,-58.5717
490.542235851687,-58.5758
490.744354613883,-58.5799
490.94647337608,-58.5839
491.148592138277,-58.588
491.350710900474,-58.5921
491.552829662671,-58.5961
491.754948424868,-58.6002
491.957067187064,-58.6042
492.159185949261,-58.6083
492.361304711458,-58.6124
492.563423473655,-58.6164
492.765542235852,-58.6204
492.967660998049,-58.6245
493.169779760245,-58.6285
493.371898522442,-58.6326
493.574017284639,-58.6366
493.776136046836,-58.6406
493.978254809033,-58.6447
494.180373571229,-58.6487
494.382492333426,-58.6527
494.584611095623,-58.6567
494.78672985782,-58.6607
494.988848620017,-58.6648
495.190967382214,-58.6688
495.39308614441,-58.6728
495.595204906607,-58.6768
495.797323668804,-58.6808
495.999442431001,-58.6847
496.201561193198,-58.6887
496.403679955394,-58.6927
496.605798717591,-58.6967
496.807917479788,-58.7007
497.010036241985,-58.7046
497.212155004182,-58.7086
497.414273766379,-58.7126
497.616392528575,-58.7165
497.818511290772,-58.7205
498.020630052969,-58.7244
498.222748815166,-58.7284
498.424867577363,-58.7323
498.626986339559,-58.7362
498.829105101756,-58.7402
499.031223863953,-58.7441
499.23334262615,-58.748
499.435461388347,-58.7519
499.637580150544,-58.7558
499.83969891274,-58.7597
500.041817674937,-58.7636
500.243936437134,-58.7675
500.446055199331,-58.7714
500.648173961528,-58.7753
500.850292723725,-58.7792
501.052411485921,-58.783
501.254530248118,-58.7869
501.456649010315,-58.7907
501.658767772512,-58.7946
501.860886534709,-58.7985
502.063005296905,-58.8023
502.265124059102,-58.8061
502.467242821299,-58.81
502.669361583496,-58.8138
502.871480345693,-58.8176
503.07359910789,-58.8214
503.275717870086,-58.8252
503.477836632283,-58.829
503.67995539448,-58.8328
503.882074156677,-58.8366
504.084192918874,-58.8404
504.286311681071,-58.8442
504.488430443267,-58.848
504.690549205464,-58.8518
504.892667967661,-58.8555
505.094786729858,-58.8593
505.296905492055,-58.863
505.499024254251,-58.8668
505.701143016448,-58.8705
505.903261778645,-58.8743
506.105380540842,-58.878
506.307499303039,-58.8817
506.509618065236,-58.8854
506.711736827432,-58.8891
506.913855589629,-58.8928
507.115974351826,-58.8965
507.318093114023,-58.9002
507.52021187622,-58.9039
507.722330638417,-58.9076
507.924449400613,-58.9113
508.12656816281,-58.915
508.328686925007,-58.9186
508.530805687204,-58.9223
508.732924449401,-58.9259
508.935043211597,-58.9296
509.137161973794,-58.9332
509.339280735991,-58.9368
509.541399498188,-58.9405
509.743518260385,-58.9441
509.945637022582,-58.9477
510.147755784778,-58.9513
510.349874546975,-58.9549
510.551993309172,-58.9585
510.754112071369,-58.9621
510.956230833566,-58.9657
511.158349595763,-58.9693
511.360468357959,-58.9728
511.562587120156,-58.9764
511.764705882353,-58.98
511.96682464455,-58.9835
512.168943406747,-58.9871
512.371062168943,-58.9906
512.57318093114,-58.9942
512.775299693337,-58.9977
512.977418455534,-59.0012
513.179537217731,-59.0047
513.381655979927,-59.0082
513.583774742124,-59.0118
513.785893504321,-59.0153
513.988012266518,-59.0187
514.190131028715,-59.0222
514.392249790912,-59.0257
514.594368553108,-59.0292
514.796487315305,-59.0327
514.998606077502,-59.0361
515.200724839699,-59.0396
515.402843601896,-59.043
515.604962364093,-59.0465
515.807081126289,-59.0499
516.009199888486,-59.0534
516.211318650683,-59.0568
516.41343741288,-59.0602
516.615556175077,-59.0636
516.817674937274,-59.0671
517.01979369947,-59.0705
517.221912461667,-59.0739
517.424031223864,-59.0773
517.626149986061,-59.0806
517.828268748258,-59.084
518.030387510454,-59.0874
518.232506272651,-59.0908
518.434625034848,-59.0941
518.636743797045,-59.0975
518.838862559242,-59.1009
519.040981321438,-59.1042
519.243100083635,-59.1075
519.445218845832,-59.1109
519.647337608029,-59.1142
519.849456370226,-59.1175
520.051575132423,-59.1209
520.253693894619,-59.1242
520.455812656816,-59.1275
520.657931419013,-59.1308
520.86005018121,-59.1341
521.062168943407,-59.1374
521.264287705604,-59.1407
521.4664064678,-59.1439
521.668525229997,-59.1472
521.870643992194,-59.1505
522.072762754391,-59.1537
522.274881516588,-59.157
522.477000278785,-59.1603
522.679119040981,-59.1635
522.881237803178,-59.1667
523.083356565375,-59.17
523.285475327572,-59.1732
523.487594089769,-59.1764
523.689712851965,-59.1797
523.891831614162,-59.1829
524.093950376359,-59.1861
524.296069138556,-59.1893
524.498187900753,-59.1925
524.70030666295,-59.1957
524.902425425146,-59.1989
525.104544187343,-59.2021
525.30666294954,-59.2052
525.508781711737,-59.2084
525.710900473934,-59.2116
525.91301923613,-59.2147
526.115137998327,-59.2179
526.317256760524,-59.221
526.519375522721,-59.2242
526.721494284918,-59.2273
526.923613047115,-59.2305
527.125731809311,-59.2336
527.327850571508,-59.2367
527.529969333705,-59.2398
527.732088095902,-59.243
527.934206858099,-59.2461
528.136325620296,-59.2492
528.338444382492,-59.2523
528.540563144689,-59.2554
528.742681906886,-59.2585
528.944800669083,-59.2616
529.14691943128,-59.2646
529.349038193476,-59.2677
529.551156955673,-59.2708
529.75327571787,-59.2739
529.955394480067,-59.2769
530.157513242264,-59.28
530.359632004461,-59.283
530.561750766657,-59.2861
530.763869528854,-59.2891
530.965988291051,-59.2922
531.168107053248,-59.2952
531.370225815445,-59.2982
531.572344577642,-59.3012
531.774463339838,-59.3043
531.976582102035,-59.3073
532.178700864232,-59.3103
532.380819626429,-59.3133
532.582938388626,-59.3163
532.785057150822,-59.3193
532.987175913019,-59.3223
533.189294675216,-59.3253
533.391413437413,-59.3283
533.59353219961,-59.3312
533.795650961806,-59.3342
533.997769724003,-59.3372
534.1998884862,-59.3401
534.402007248397,-59.3431
534.604126010594,-59.3461
534.806244772791,-59.349
535.008363534987,-59.3519
535.210482297184,-59.3549
535.412601059381,-59.3578
535.614719821578,-59.3608
535.816838583775,-59.3637
536.018957345972,-59.3666
536.221076108168,-59.3695
536.423194870365,-59.3725
536.625313632562,-59.3754
536.827432394759,-59.3783
537.029551156956,-59.3812
537.231669919153,-59.3841
537.433788681349,-59.387
537.635907443546,-59.3899
537.838026205743,-59.3927
538.04014496794,-59.3956
538.242263730137,-59.3985
538.444382492333,-59.4014
538.64650125453,-59.4043
538.848620016727,-59.4071
539.050738778924,-59.41
539.252857541121,-59.4128
539.454976303317,-59.4157
539.657095065514,-59.4185
539.859213827711,-59.4214
540.061332589908,-59.4242
540.263451352105,-59.4271
540.465570114302,-59.4299
540.667688876498,-59.4327
540.869807638695,-59.4356
541.071926400892,-59.4384
541.274045163089,-59.4412
541.476163925286,-59.444
541.678282687483,-59.4468
541.880401449679,-59.4496
542.082520211876,-59.4524
542.284638974073,-59.4552
542.48675773627,-59.458
542.688876498467,-59.4608
542.890995260664,-59.4636
543.09311402286,-59.4664
543.295232785057,-59.4692
543.497351547254,-59.4719
543.699470309451,-59.4747
543.901589071648,-59.4775
544.103707833844,-59.4803
544.305826596041,-59.483
544.507945358238,-59.4858
544.710064120435,-59.4885
544.912182882632,-59.4913
545.114301644829,-59.494
545.316420407025,-59.4968
545.518539169222,-59.4995
545.720657931419,-59.5022
545.922776693616,-59.505
546.124895455813,-59.5077
546.327014218009,-59.5104
546.529132980206,-59.5131
546.731251742403,-59.5159
546.9333705046,-59.5186
547.135489266797,-59.5213
547.337608028994,-59.524
547.53972679119,-59.5267
547.741845553387,-59.5294
547.943964315584,-59.5321
548.146083077781,-59.5348
548.348201839978,-59.5375
548.550320602175,-59.5402
548.752439364371,-59.5429
548.954558126568,-59.5455
549.156676888765,-59.5482
549.358795650962,-59.5509
549.560914413159,-59.5536
549.763033175355,-59.5562
549.965151937552,-59.5589
550.167270699749,-59.5616
550.369389461946,-59.5642
550.571508224143,-59.5669
550.77362698634,-59.5695
550.975745748536,-59.5722
551.177864510733,-59.5748
551.37998327293,-59.5774
551.582102035127,-59.5801
551.784220797324,-59.5827
551.986339559521,-59.5854
552.188458321717,-59.588
552.390577083914,-59.5906
552.592695846111,-59.5932
552.794814608308,-59.5958
552.996933370505,-59.5985
553.199052132701,-59.6011
553.401170894898,-59.6037
553.603289657095,-59.6063
553.805408419292,-59.6089
554.007527181489,-59.6115
554.209645943686,-59.6141
554.411764705882,-59.6167
554.613883468079,-59.6193
554.816002230276,-59.6219
555.018120992473,-59.6244
555.22023975467,-59.627
555.422358516866,-59.6296
555.624477279063,-59.6322
555.82659604126,-59.6348
556.028714803457,-59.6373
556.230833565654,-59.6399
556.432952327851,-59.6425
556.635071090047,-59.645
556.837189852244,-59.6476
557.039308614441,-59.6501
557.241427376638,-59.6527
557.443546138835,-59.6552
557.645664901032,-59.6578
557.847783663228,-59.6603
558.049902425425,-59.6629
558.252021187622,-59.6654
558.454139949819,-59.6679
558.656258712016,-59.6705
558.858377474212,-59.673
559.060496236409,-59.6755
559.262614998606,-59.6781
559.464733760803,-59.6806
559.666852523,-59.6831
559.868971285196,-59.6856
560.071090047393,-59.6881
560.27320880959,-59.6906
560.475327571787,-59.6931
560.677446333984,-59.6957
560.879565096181,-59.6982
561.081683858377,-59.7007
561.283802620574,-59.7032
561.485921382771,-59.7056
561.688040144968,-59.7081
561.890158907165,-59.7106
562.092277669362,-59.7131
562.294396431558,-59.7156
562.496515193755,-59.7181
562.698633955952,-59.7206
562.900752718149,-59.723
563.102871480346,-59.7255
563.304990242543,-59.728
563.507109004739,-59.7304
563.709227766936,-59.7329
563.911346529133,-59.7354
564.11346529133,-59.7378
564.315584053527,-59.7403
564.517702815723,-59.7427
564.71982157792,-59.7452
564.921940340117,-59.7476
565.124059102314,-59.7501
565.326177864511,-59.7525
565.528296626708,-59.755
565.730415388904,-59.7574
565.932534151101,-59.7599
566.134652913298,-59.7623
566.336771675495,-59.7647
566.538890437692,-59.7672
566.741009199888,-59.7696
566.943127962085,-59.772
567.145246724282,-59.7744
567.347365486479,-59.7769
567.549484248676,-59.7793
567.751603010873,-59.7817
567.953721773069,-59.7841
568.155840535266,-59.7865
568.357959297463,-59.7889
568.56007805966,-59.7913
568.762196821857,-59.7937
568.964315584054,-59.7961
569.16643434625,-59.7985
569.368553108447,-59.8009
569.570671870644,-59.8033
569.772790632841,-59.8057
569.974909395038,-59.8081
570.177028157234,-59.8105
570.379146919431,-59.8129
570.581265681628,-59.8153
570.783384443825,-59.8176
570.985503206022,-59.82
571.187621968219,-59.8224
571.389740730415,-59.8248
571.591859492612,-59.8271
571.793978254809,-59.8295
571.996097017006,-59.8319
572.198215779203,-59.8342
572.4003345414,-59.8366
572.602453303596,-59.839
572.804572065793,-59.8413
573.00669082799,-59.8437
573.208809590187,-59.846
573.410928352384,-59.8484
573.61304711458,-59.8507
573.815165876777,-59.8531
574.017284638974,-59.8554
574.219403401171,-59.8578
574.421522163368,-59.8601
574.623640925565,-59.8624
574.825759687761,-59.8648
575.027878449958,-59.8671
575.229997212155,-59.8694
575.432115974352,-59.8718
575.634234736549,-59.8741
575.836353498745,-59.8764
576.038472260942,-59.8787
576.240591023139,-59.8811
576.442709785336,-59.8834
576.644828547533,-59.8857
576.84694730973,-59.888
577.049066071926,-59.8903
577.251184834123,-59.8926
577.45330359632,-59.8949
577.655422358517,-59.8972
577.857541120714,-59.8995
578.059659882911,-59.9018
578.261778645107,-59.9041
578.463897407304,-59.9064
578.666016169501,-59.9087
578.868134931698,-59.911
579.070253693895,-59.9133
579.272372456091,-59.9156
579.474491218288,-59.9179
579.676609980485,-59.9202
579.878728742682,-59.9225
580.080847504879,-59.9247
580.282966267075,-59.927
580.485085029272,-59.9293
580.687203791469,-59.9316
580.889322553666,-59.9339
581.091441315863,-59.9361
581.29356007806,-59.9384
581.495678840256,-59.9407
581.697797602453,-59.9429
581.89991636465,-59.9452
582.102035126847,-59.9475
582.304153889044,-59.9497
582.506272651241,-59.952
582.708391413437,-59.9542
582.910510175634,-59.9565
583.112628937831,-59.9587
583.314747700028,-59.961
583.516866462225,-59.9632
583.718985224422,-59.9655
583.921103986618,-59.9677
584.123222748815,-59.97
584.325341511012,-59.9722
584.527460273209,-59.9744
584.729579035406,-59.9767
584.931697797603,-59.9789
585.133816559799,-59.9811
585.335935321996,-59.9834
585.538054084193,-59.9856
585.74017284639,-59.9878
585.942291608587,-59.9901
586.144410370783,-59.9923
586.34652913298,-59.9945
586.548647895177,-59.9967
586.750766657374,-59.9989
586.952885419571,-60.0012
587.155004181767,-60.0034
587.357122943964,-60.0056
587.559241706161,-60.0078
587.761360468358,-60.01
587.963479230555,-60.0122
588.165597992752,-60.0144
588.367716754948,-60.0166
588.569835517145,-60.0188
588.771954279342,-60.021
588.974073041539,-60.0232
589.176191803736,-60.0254
589.378310565933,-60.0276
589.580429328129,-60.0298
589.782548090326,-60.032
589.984666852523,-60.0342
590.18678561472,-60.0364
590.388904376917,-60.0385
590.591023139113,-60.0407
590.79314190131,-60.0429
590.995260663507,-60.0451
591.197379425704,-60.0473
591.399498187901,-60.0494
591.601616950098,-60.0516
591.803735712294,-60.0538
592.005854474491,-60.056
592.207973236688,-60.0581
592.410091998885,-60.0603
592.612210761082,-60.0625
592.814329523279,-60.0646
593.016448285475,-60.0668
593.218567047672,-60.069
593.420685809869,-60.0711
593.622804572066,-60.0733
593.824923334263,-60.0754
594.027042096459,-60.0776
594.229160858656,-60.0797
594.431279620853,-60.0819
594.63339838305,-60.084
594.835517145247,-60.0862
595.037635907444,-60.0883
595.23975466964,-60.0905
595.441873431837,-60.0926
595.643992194034,-60.0948
595.846110956231,-60.0969
596.048229718428,-60.099
596.250348480624,-60.1012
596.452467242821,-60.1033
596.654586005018,-60.1054
596.856704767215,-60.1076
597.058823529412,-60.1097
597.260942291609,-60.1118
597.463061053805,-60.114
597.665179816002,-60.1161
597.867298578199,-60.1182
598.069417340396,-60.1203
598.271536102593,-60.1225
598.47365486479,-60.1246
598.675773626986,-60.1267
598.877892389183,-60.1288
599.08001115138,-60.1309
599.282129913577,-60.133
599.484248675774,-60.1351
599.68636743797,-60.1373
599.888486200167,-60.1394
600.090604962364,-60.1415
600.292723724561,-60.1436
600.494842486758,-60.1457
600.696961248955,-60.1478
600.899080011151,-60.1499
601.101198773348,-60.152
601.303317535545,-60.1541
601.505436297742,-60.1562
601.707555059939,-60.1583
601.909673822135,-60.1603
602.111792584332,-60.1624
602.313911346529,-60.1645
602.516030108726,-60.1666
602.718148870923,-60.1687
602.92026763312,-60.1708
603.122386395316,-60.1729
603.324505157513,-60.1749
603.52662391971,-60.177
603.728742681907,-60.1791
603.930861444104,-60.1812
604.132980206301,-60.1833
604.335098968497,-60.1853
604.537217730694,-60.1874
604.739336492891,-60.1895
604.941455255088,-60.1915
605.143574017285,-60.1936
605.345692779482,-60.1957
605.547811541678,-60.1977
605.749930303875,-60.1998
605.952049066072,-60.2019
606.154167828269,-60.2039
606.356286590466,-60.206
606.558405352662,-60.208
606.760524114859,-60.2101
606.962642877056,-60.2122
607.164761639253,-60.2142
607.36688040145,-60.2163
607.568999163646,-60.2183
607.771117925843,-60.2204
607.97323668804,-60.2224
608.175355450237,-60.2244
608.377474212434,-60.2265
608.579592974631,-60.2285
608.781711736827,-60.2306
608.983830499024,-60.2326
609.185949261221,-60.2347
609.388068023418,-60.2367
609.590186785615,-60.2387
609.792305547812,-60.2408
609.994424310008,-60.2428
610.196543072205,-60.2448
610.398661834402,-60.2469
610.600780596599,-60.2489
610.802899358796,-60.2509
611.005018120992,-60.2529
611.207136883189,-60.255
611.409255645386,-60.257
611.611374407583,-60.259
611.81349316978,-60.261
612.015611931977,-60.263
612.217730694173,-60.2651
612.41984945637,-60.2671
612.621968218567,-60.2691
612.824086980764,-60.2711
613.026205742961,-60.2731
613.228324505158,-60.2751
613.430443267354,-60.2771
613.632562029551,-60.2791
613.834680791748,-60.2812
614.036799553945,-60.2832
614.238918316142,-60.2852
614.441037078338,-60.2872
614.643155840535,-60.2892
614.845274602732,-60.2912
615.047393364929,-60.2932
615.249512127126,-60.2952
615.451630889323,-60.2972
615.653749651519,-60.2992
615.855868413716,-60.3011
616.057987175913,-60.3031
616.26010593811,-60.3051
616.462224700307,-60.3071
616.664343462503,-60.3091
616.8664622247,-60.3111
617.068580986897,-60.3131
617.270699749094,-60.3151
617.472818511291,-60.317
617.674937273488,-60.319
617.877056035684,-60.321
618.079174797881,-60.323
618.281293560078,-60.325
618.483412322275,-60.3269
618.685531084472,-60.3289
618.887649846669,-60.3309
619.089768608865,-60.3329
619.291887371062,-60.3348
619.494006133259,-60.3368
619.696124895456,-60.3388
619.898243657653,-60.3407
620.100362419849,-60.3427
620.302481182046,-60.3447
620.504599944243,-60.3466
620.70671870644,-60.3486
620.908837468637,-60.3505
621.110956230834,-60.3525
621.31307499303,-60.3545
621.515193755227,-60.3564
621.717312517424,-60.3584
621.919431279621,-60.3603
622.121550041818,-60.3623
622.323668804014,-60.3642
622.525787566211,-60.3662
622.727906328408,-60.3681
622.930025090605,-60.3701
623.132143852802,-60.372
623.334262614999,-60.374
623.536381377195,-60.3759
623.738500139392,-60.3779
623.940618901589,-60.3798
624.142737663786,-60.3817
624.344856425983,-60.3837
624.54697518818,-60.3856
624.749093950376,-60.3875
624.951212712573,-60.3895
625.15333147477,-60.3914
625.355450236967,-60.3934
625.557568999164,-60.3953
625.759687761361,-60.3972
625.961806523557,-60.3991
626.163925285754,-60.4011
626.366044047951,-60.403
626.568162810148,-60.4049
626.770281572345,-60.4068
626.972400334541,-60.4088
627.174519096738,-60.4107
627.376637858935,-60.4126
627.578756621132,-60.4145
627.780875383329,-60.4165
627.982994145525,-60.4184
628.185112907722,-60.4203
628.387231669919,-60.4222
628.589350432116,-60.4241
628.791469194313,-60.426
628.99358795651,-60.4279
629.195706718706,-60.4298
629.397825480903,-60.4318
629.5999442431,-60.4337
629.802063005297,-60.4356
630.004181767494,-60.4375
630.206300529691,-60.4394
630.408419291887,-60.4413
630.610538054084,-60.4432
630.812656816281,-60.4451
631.014775578478,-60.447
631.216894340675,-60.4489
631.419013102872,-60.4508
631.621131865068,-60.4527
631.823250627265,-60.4546
632.025369389462,-60.4565
632.227488151659,-60.4584
632.429606913856,-60.4602
632.631725676052,-60.4621
632.833844438249,-60.464
633.035963200446,-60.4659
633.238081962643,-60.4678
633.44020072484,-60.4697
633.642319487037,-60.4716
633.844438249233,-60.4735
634.04655701143,-60.4753
634.248675773627,-60.4772
634.450794535824,-60.4791
634.652913298021,-60.481
634.855032060217,-60.4829
635.057150822414,-60.4847
635.259269584611,-60.4866
635.461388346808,-60.4885
635.663507109005,-60.4904
635.865625871202,-60.4922
636.067744633398,-60.4941
636.269863395595,-60.496
636.471982157792,-60.4978
636.674100919989,-60.4997
636.876219682186,-60.5016
637.078338444382,-60.5034
637.280457206579,-60.5053
637.482575968776,-60.5072
637.684694730973,-60.509
637.88681349317,-60.5109
638.088932255367,-60.5127
638.291051017563,-60.5146
638.49316977976,-60.5165
638.695288541957,-60.5183
638.897407304154,-60.5202
639.099526066351,-60.522
639.301644828548,-60.5239
639.503763590744,-60.5257
639.705882352941,-60.5276
639.908001115138,-60.5294
640.110119877335,-60.5313
640.312238639532,-60.5331
640.514357401728,-60.535
640.716476163925,-60.5368
640.918594926122,-60.5387
641.120713688319,-60.5405
641.322832450516,-60.5423
641.524951212713,-60.5442
641.727069974909,-60.546
641.929188737106,-60.5479
642.131307499303,-60.5497
642.3334262615,-60.5515
642.535545023697,-60.5534
642.737663785893,-60.5552
642.93978254809,-60.557
643.141901310287,-60.5589
643.344020072484,-60.5607
643.546138834681,-60.5625
643.748257596878,-60.5644
643.950376359074,-60.5662
644.152495121271,-60.568
644.354613883468,-60.5699
644.556732645665,-60.5717
644.758851407862,-60.5735
644.960970170059,-60.5753
645.163088932255,-60.5771
645.365207694452,-60.579
645.567326456649,-60.5808
645.769445218846,-60.5826
645.971563981043,-60.5844
646.17368274324,-60.5862
646.375801505436,-60.5881
646.577920267633,-60.5899
646.78003902983,-60.5917
646.982157792027,-60.5935
647.184276554224,-60.5953
647.38639531642,-60.5971
647.588514078617,-60.5989
647.790632840814,-60.6007
647.992751603011,-60.6025
648.194870365208,-60.6044
648.396989127404,-60.6062
648.599107889601,-60.608
648.801226651798,-60.6098
649.003345413995,-60.6116
649.205464176192,-60.6134
649.407582938389,-60.6152
649.609701700585,-60.617
649.811820462782,-60.6188
650.013939224979,-60.6206
650.216057987176,-60.6224
650.418176749373,-60.6242
650.62029551157,-60.626
650.822414273766,-60.6277
651.024533035963,-60.6295
651.22665179816,-60.6313
651.428770560357,-60.6331
651.630889322554,-60.6349
651.833008084751,-60.6367
652.035126846947,-60.6385
652.237245609144,-60.6403
652.439364371341,-60.6421
652.641483133538,-60.6438
652.843601895735,-60.6456
653.045720657931,-60.6474
653.247839420128,-60.6492
653.449958182325,-60.651
653.652076944522,-60.6528
653.854195706719,-60.6545
654.056314468916,-60.6563
654.258433231112,-60.6581
654.460551993309,-60.6599
654.662670755506,-60.6616
654.864789517703,-60.6634
655.0669082799,-60.6652
655.269027042096,-60.667
655.471145804293,-60.6687
655.67326456649,-60.6705
655.875383328687,-60.6723
656.077502090884,-60.674
656.279620853081,-60.6758
656.481739615277,-60.6776
656.683858377474,-60.6793
656.885977139671,-60.6811
657.088095901868,-60.6829
657.290214664065,-60.6846
657.492333426262,-60.6864
657.694452188458,-60.6881
657.896570950655,-60.6899
658.098689712852,-60.6917
658.300808475049,-60.6934
658.502927237246,-60.6952
658.705045999442,-60.6969
658.907164761639,-60.6987
659.109283523836,-60.7004
659.311402286033,-60.7022
659.51352104823,-60.7039
659.715639810427,-60.7057
659.917758572623,-60.7074
660.11987733482,-60.7092
660.321996097017,-60.7109
660.524114859214,-60.7127
660.726233621411,-60.7144
660.928352383607,-60.7162
661.130471145804,-60.7179
661.332589908001,-60.7197
661.534708670198,-60.7214
661.736827432395,-60.7231
661.938946194592,-60.7249
662.141064956788,-60.7266
662.343183718985,-60.7284
662.545302481182,-60.7301
662.747421243379,-60.7318
662.949540005576,-60.7336
663.151658767772,-60.7353
663.353777529969,-60.737
663.555896292166,-60.7388
663.758015054363,-60.7405
663.96013381656,-60.7422
664.162252578757,-60.744
664.364371340953,-60.7457
664.56649010315,-60.7474
664.768608865347,-60.7492
664.970727627544,-60.7509
665.172846389741,-60.7526
665.374965151938,-60.7543
665.577083914134,-60.7561
665.779202676331,-60.7578
665.981321438528,-60.7595
666.183440200725,-60.7612
666.385558962922,-60.7629
666.587677725119,-60.7647
666.789796487315,-60.7664
666.991915249512,-60.7681
667.194034011709,-60.7698
667.396152773906,-60.7715
667.598271536103,-60.7732
667.800390298299,-60.775
668.002509060496,-60.7767
668.204627822693,-60.7784
668.40674658489,-60.7801
668.608865347087,-60.7818
668.810984109283,-60.7835
669.01310287148,-60.7852
669.215221633677,-60.7869
669.417340395874,-60.7886
669.619459158071,-60.7903
669.821577920268,-60.7921
670.023696682464,-60.7938
670.225815444661,-60.7955
670.427934206858,-60.7972
670.630052969055,-60.7989
670.832171731252,-60.8006
671.034290493449,-60.8023
671.236409255645,-60.804
671.438528017842,-60.8057
671.640646780039,-60.8074
671.842765542236,-60.8091
672.044884304433,-60.8108
672.24700306663,-60.8124
672.449121828826,-60.8141
672.651240591023,-60.8158
672.85335935322,-60.8175
673.055478115417,-60.8192
673.257596877614,-60.8209
673.45971563981,-60.8226
673.661834402007,-60.8243
673.863953164204,-60.826
674.066071926401,-60.8277
674.268190688598,-60.8293
674.470309450795,-60.831
674.672428212991,-60.8327
674.874546975188,-60.8344
675.076665737385,-60.8361
675.278784499582,-60.8378
675.480903261779,-60.8394
675.683022023975,-60.8411
675.885140786172,-60.8428
676.087259548369,-60.8445
676.289378310566,-60.8462
676.491497072763,-60.8478
676.69361583496,-60.8495
676.895734597156,-60.8512
677.097853359353,-60.8529
677.29997212155,-60.8545
677.502090883747,-60.8562
677.704209645944,-60.8579
677.906328408141,-60.8596
678.108447170337,-60.8612
678.310565932534,-60.8629
678.512684694731,-60.8646
678.714803456928,-60.8662
678.916922219125,-60.8679
679.119040981321,-60.8696
679.321159743518,-60.8712
679.523278505715,-60.8729
679.725397267912,-60.8746
679.927516030109,-60.8762
680.129634792306,-60.8779
680.331753554502,-60.8795
680.533872316699,-60.8812
680.735991078896,-60.8829
680.938109841093,-60.8845
681.14022860329,-60.8862
681.342347365486,-60.8878
681.544466127683,-60.8895
681.74658488988,-60.8911
681.948703652077,-60.8928
682.150822414274,-60.8944
682.352941176471,-60.8961
682.555059938667,-60.8978
682.757178700864,-60.8994
682.959297463061,-60.9011
683.161416225258,-60.9027
683.363534987455,-60.9044
683.565653749652,-60.906
683.767772511848,-60.9076
683.969891274045,-60.9093
684.172010036242,-60.9109
684.374128798439,-60.9126
684.576247560636,-60.9142
684.778366322832,-60.9159
684.980485085029,-60.9175
685.182603847226,-60.9192
685.384722609423,-60.9208
685.58684137162,-60.9224
685.788960133817,-60.9241
685.991078896013,-60.9257
686.19319765821,-60.9273
686.395316420407,-60.929
686.597435182604,-60.9306
686.799553944801,-60.9323
687.001672706998,-60.9339
687.203791469194,-60.9355
687.405910231391,-60.9372
687.608028993588,-60.9388
687.810147755785,-60.9404
688.012266517982,-60.942
688.214385280178,-60.9437
688.416504042375,-60.9453
688.618622804572,-60.9469
688.820741566769,-60.9486
689.022860328966,-60.9502
689.224979091162,-60.9518
689.427097853359,-60.9534
689.629216615556,-60.9551
689.831335377753,-60.9567
690.03345413995,-60.9583
690.235572902147,-60.9599
690.437691664343,-60.9615
690.63981042654,-60.9632
690.841929188737,-60.9648
691.044047950934,-60.9664
691.246166713131,-60.968
691.448285475328,-60.9696
691.650404237524,-60.9713
691.852522999721,-60.9729
692.054641761918,-60.9745
692.256760524115,-60.9761
692.458879286312,-60.9777
692.660998048509,-60.9793
692.863116810705,-60.9809
693.065235572902,-60.9825
693.267354335099,-60.9842
693.469473097296,-60.9858
693.671591859493,-60.9874
693.873710621689,-60.989
694.075829383886,-60.9906
694.277948146083,-60.9922
694.48006690828,-60.9938
694.682185670477,-60.9954
694.884304432674,-60.997
695.08642319487,-60.9986
695.288541957067,-61.0002
695.490660719264,-61.0018
695.692779481461,-61.0034
695.894898243658,-61.005
696.097017005854,-61.0066
696.299135768051,-61.0082
696.501254530248,-61.0098
696.703373292445,-61.0114
696.905492054642,-61.013
697.107610816839,-61.0146
697.309729579035,-61.0162
697.511848341232,-61.0178
697.713967103429,-61.0194
697.916085865626,-61.021
698.118204627823,-61.0226
698.32032339002,-61.0242
698.522442152216,-61.0257
698.724560914413,-61.0273
698.92667967661,-61.0289
699.128798438807,-61.0305
699.330917201004,-61.0321
699.5330359632,-61.0337
699.735154725397,-61.0353
699.937273487594,-61.0369
700.139392249791,-61.0384
700.341511011988,-61.04
700.543629774185,-61.0416
700.745748536381,-61.0432
700.947867298578,-61.0448
701.149986060775,-61.0464
701.352104822972,-61.0479
701.554223585169,-61.0495
701.756342347365,-61.0511
701.958461109562,-61.0527
702.160579871759,-61.0542
702.362698633956,-61.0558
702.564817396153,-61.0574
702.76693615835,-61.059
702.969054920546,-61.0605
703.171173682743,-61.0621
703.37329244494,-61.0637
703.575411207137,-61.0653
703.777529969334,-61.0668
703.979648731531,-61.0684
704.181767493727,-61.07
704.383886255924,-61.0715
704.586005018121,-61.0731
704.788123780318,-61.0747
704.990242542515,-61.0762
705.192361304711,-61.0778
705.394480066908,-61.0794
705.596598829105,-61.0809
705.798717591302,-61.0825
706.000836353499,-61.0841
706.202955115696,-61.0856
706.405073877892,-61.0872
706.607192640089,-61.0888
706.809311402286,-61.0903
707.011430164483,-61.0919
707.21354892668,-61.0934
707.415667688877,-61.095
707.617786451073,-61.0966
707.81990521327,-61.0981
708.022023975467,-61.0997
708.224142737664,-61.1012
708.426261499861,-61.1028
708.628380262057,-61.1043
708.830499024254,-61.1059
709.032617786451,-61.1074
709.234736548648,-61.109
709.436855310845,-61.1105
709.638974073042,-61.1121
709.841092835238,-61.1136
710.043211597435,-61.1152
710.245330359632,-61.1167
710.447449121829,-61.1183
710.649567884026,-61.1198
710.851686646222,-61.1214
711.053805408419,-61.1229
711.255924170616,-61.1245
711.458042932813,-61.126
711.66016169501,-61.1276
711.862280457207,-61.1291
712.064399219403,-61.1306
712.2665179816,-61.1322
712.468636743797,-61.1337
712.670755505994,-61.1353
712.872874268191,-61.1368
713.074993030388,-61.1383
713.277111792584,-61.1399
713.479230554781,-61.1414
713.681349316978,-61.143
713.883468079175,-61.1445
714.085586841372,-61.146
714.287705603568,-61.1476
714.489824365765,-61.1491
714.691943127962,-61.1506
714.894061890159,-61.1522
715.096180652356,-61.1537
715.298299414553,-61.1552
715.500418176749,-61.1568
715.702536938946,-61.1583
715.904655701143,-61.1598
716.10677446334,-61.1613
716.308893225537,-61.1629
716.511011987733,-61.1644
716.71313074993,-61.1659
716.915249512127,-61.1674
717.117368274324,-61.169
717.319487036521,-61.1705
717.521605798718,-61.172
717.723724560914,-61.1735
717.925843323111,-61.1751
718.127962085308,-61.1766
718.330080847505,-61.1781
718.532199609702,-61.1796
718.734318371899,-61.1811
718.936437134095,-61.1827
719.138555896292,-61.1842
719.340674658489,-61.1857
719.542793420686,-61.1872
719.744912182883,-61.1887
719.947030945079,-61.1902
720.149149707276,-61.1918
720.351268469473,-61.1933
720.55338723167,-61.1948
720.755505993867,-61.1963
720.957624756064,-61.1978
721.15974351826,-61.1993
721.361862280457,-61.2008
721.563981042654,-61.2023
721.766099804851,-61.2039
721.968218567048,-61.2054
722.170337329244,-61.2069
722.372456091441,-61.2084
722.574574853638,-61.2099
722.776693615835,-61.2114
722.978812378032,-61.2129
723.180931140229,-61.2144
723.383049902425,-61.2159
723.585168664622,-61.2174
723.787287426819,-61.2189
723.989406189016,-61.2204
724.191524951213,-61.2219
724.39364371341,-61.2234
724.595762475606,-61.2249
724.797881237803,-61.2264
725,-61.2279


==> csv/wm_gm_16_1.csv <==
Field 2,arc_length
-64.028,0
-64.028,0.00141421
-64.028,0.00282843
-64.028,0.00424264
-64.028,0.00565685
-64.028,0.00707107
-64.028,0.00848528
-64.028,0.0098995
-64.028,0.0113137
-64.028,0.0127279
-64.028,0.0141421
-64.028,0.0155563
-64.028,0.0169706
-64.028,0.0183848
-64.028,0.019799
-64.028,0.0212132
-64.028,0.0226274
-64.028,0.0240416
-64.028,0.0254558
-64.028,0.0268701
-64.028,0.0282843
-64.028,0.0296985
-64.028,0.0311127
-64.028,0.0325269
-64.028,0.0339411
-64.028,0.0353553
-64.028,0.0367696
-64.028,0.0381838
-64.028,0.039598
-64.028,0.0410122
-64.028,0.0424264
-64.028,0.0438406
-64.028,0.0452548
-64.028,0.046669
-64.028,0.0480833
-64.028,0.0494975
-64.028,0.0509117
-64.028,0.0523259
-64.028,0.0537401
-64.028,0.0551543
-64.028,0.0565685
-64.028,0.0579828
-64.028,0.059397
-64.028,0.0608112
-64.028,0.0622254
-64.028,0.0636396
-64.028,0.0650538
-64.028,0.066468
-64.028,0.0678823
-64.028,0.0692965
-64.028,0.0707107
-64.028,0.0721249
-64.028,0.0735391
-64.028,0.0749533
-64.028,0.0763675
-64.028,0.0777817
-64.028,0.079196
-64.028,0.0806102
-64.028,0.0820244
-64.028,0.0834386
-64.028,0.0848528
-64.028,0.086267
-64.028,0.0876812
-64.028,0.0890955
-64.028,0.0905097
-64.028,0.0919239
-64.028,0.0933381
-64.028,0.0947523
-64.028,0.0961665
-64.028,0.0975807
-64.028,0.0989949
-64.028,0.100409
-64.028,0.101823
-64.028,0.103238
-64.028,0.104652
-64.028,0.106066
-64.028,0.10748
-64.028,0.108894
-64.028,0.110309
-64.028,0.111723
-64.028,0.113137
-64.028,0.114551
-64.028,0.115966
-64.028,0.11738
-64.028,0.118794
-64.028,0.120208
-64.028,0.121622
-64.028,0.123037
-64.028,0.124451
-64.028,0.125865
-64.028,0.127279
-64.028,0.128693
-64.028,0.130108
-64.028,0.131522
-64.028,0.132936
-64.028,0.13435
-64.028,0.135765
-64.028,0.137179
-64.028,0.138593
-64.028,0.140007
-64.028,0.141421
-64.028,0.142836
-64.028,0.14425
-64.028,0.145664
-64.028,0.147078
-64.028,0.148492
-64.028,0.149907
-64.028,0.151321
-64.028,0.152735
-64.028,0.154149
-64.028,0.155563
-64.028,0.156978
-64.028,0.158392
-64.028,0.159806
-64.028,0.16122
-64.028,0.162635
-64.028,0.164049
-64.028,0.165463
-64.028,0.166877
-64.028,0.168291
-64.028,0.169706
-64.028,0.17112
-64.028,0.172534
-64.028,0.173948
-64.028,0.175362
-64.028,0.176777
-64.028,0.178191
-64.028,0.179605
-64.028,0.181019
-64.028,0.182434
-64.028,0.183848
-64.028,0.185262
-64.028,0.186676
-64.028,0.18809
-64.028,0.189505
-64.028,0.190919
-64.028,0.192333
-64.028,0.193747
-64.028,0.195161
-64.028,0.196576
-64.028,0.19799
-64.028,0.199404
-64.028,0.200818
-64.028,0.202233
-64.028,0.203647
-64.028,0.205061
-64.028,0.206475
-64.028,0.207889
-64.028,0.209304
-64.028,0.210718
-64.028,0.212132
-64.028,0.213546
-64.028,0.21496
-64.028,0.216375
-64.028,0.217789
-64.0279,0.219203
-64.0279,0.220617
-64.0278,0.222032
-64.0277,0.223446
-64.0276,0.22486
-64.0274,0.226274
-64.0273,0.227688
-64.0273,0.229103
-64.0273,0.230517
-64.0274,0.231931
-64.0276,0.233345
-64.0277,0.234759
-64.0279,0.236174
-64.0281,0.237588
-64.0284,0.239002
-64.0286,0.240416
-64.0289,0.241831
-64.0291,0.243245
-64.0292,0.244659
-64.0292,0.246073
-64.0291,0.247487
-64.029,0.248902
-64.0288,0.250316
-64.0285,0.25173
-64.028,0.253144
-64.0276,0.254558
-64.0269,0.255973
-64.0263,0.257387
-64.0258,0.258801
-64.0254,0.260215
-64.0254,0.26163
-64.0254,0.263044
-64.0256,0.264458
-64.0259,0.265872
-64.0265,0.267286
-64.0272,0.268701
-64.028,0.270115
-64.0291,0.271529
-64.03,0.272943
-64.0308,0.274357
-64.0313,0.275772
-64.0316,0.277186
-64.0314,0.2786
-64.0313,0.280014
-64.0311,0.281428
-64.0309,0.282843
-64.0307,0.284257
-64.0306,0.285671
-64.0303,0.287085
-64.0301,0.2885
-64.0296,0.289914
-64.0291,0.291328
-64.0278,0.292742
-64.0263,0.294156
-64.024,0.295571
-64.0217,0.296985
-64.0203,0.298399
-64.0193,0.299813
-64.021,0.301227
-64.0225,0.302642
-64.0257,0.304056
-64.0282,0.30547
-64.0314,0.306884
-64.0342,0.308299
-64.0368,0.309713
-64.0395,0.311127
-64.041,0.312541
-64.0424,0.313955
-64.0413,0.31537
-64.04,0.316784
-64.0355,0.318198
-64.0313,0.319612
-64.0223,0.321026
-64.0147,0.322441
-64.0084,0.323855
-64.0039,0.325269
-64.0049,0.326683
-64.0084,0.328098
-64.0174,0.329512
-64.0276,0.330926
-64.039,0.33234
-64.0503,0.333754
-64.06,0.335169
-64.0691,0.336583
-64.0777,0.337997
-64.0854,0.339411
-64.0896,0.340825
-64.0922,0.34224
-64.0816,0.343654
-64.0667,0.345068
-64.0338,0.346482
-63.9979,0.347897
-63.9686,0.349311
-63.9413,0.350725
-63.9338,0.352139
-63.9242,0.353553
-63.9289,0.354968
-63.9286,0.356382
-63.9481,0.357796
-63.9657,0.35921
-63.9989,0.360624
-64.032,0.362039
-64.0721,0.363453
-64.1153,0.364867
-64.1623,0.366281
-64.2161,0.367696
-64.2707,0.36911
-64.3341,0.370524
-64.3837,0.371938
-64.435,0.373352
-64.4513,0.374767
-64.475,0.376181
-64.4653,0.377595
-64.4692,0.379009
-64.4352,0.380423
-64.4197,0.381838
-64.3682,0.383252
-64.3364,0.384666
-64.2832,0.38608
-64.2504,0.387495
-64.2227,0.388909
-64.2248,0.390323
-64.2488,0.391737
-64.3082,0.393151
-64.3834,0.394566
-64.4874,0.39598
-64.5661,0.397394
-64.6567,0.398808
-64.7184,0.400222
-64.7809,0.401637
-64.8038,0.403051
-64.8043,0.404465
-64.6984,0.405879
-64.5315,0.407293
-64.2044,0.408708
-63.7935,0.410122
-63.3113,0.411536
-62.7444,0.41295
-62.1962,0.414365
-61.5893,0.415779
-61.133,0.417193
-60.6797,0.418607
-60.4929,0.420021
-60.3159,0.421436
-60.3881,0.42285
-60.472,0.424264
-60.7946,0.425678
-61.1504,0.427092
-61.8543,0.428507
-62.6965,0.429921
-63.7791,0.431335
-64.8579,0.432749
-65.5934,0.434164
-66.2114,0.435578
-66.5136,0.436992
-66.7606,0.438406
-66.734,0.43982
-66.6284,0.441235
-65.5182,0.442649
-63.9352,0.444063
-58.4571,0.445477
-51.3911,0.446892
-39.3343,0.448306
-26.5022,0.44972
-16.0317,0.451134
-6.05115,0.452548
1.9992,0.453963
10.3525,0.455377
18.6732,0.456791
27.5226,0.458205
35.8325,0.459619
43.8799,0.461034
49.3368,0.462448
53.6153,0.463862
54.1347,0.465276
53.8724,0.46669
50.9996,0.468105
46.7849,0.469519
42.1701,0.470933
37.4542,0.472347
34.5395,0.473762
31.8895,0.475176
30.283,0.47659
28.7848,0.478004
27.3186,0.479418
25.7941,0.480833
23.382,0.482247
20.7418,0.483661
16.591,0.485075
12.2374,0.486489
7.06916,0.487904
1.9524,0.489318
-1.7083,0.490732
-5.12323,0.492146
-8.0325,0.493561
-11.044,0.494975
-13.9435,0.496389
-17.015,0.497803
-20.0571,0.499217
-23.4647,0.500632
-26.5737,0.502046
-29.8386,0.50346
-33.0239,0.504874
-36.3969,0.506288
-40.5564,0.507703
-44.9448,0.509117
-48.9792,0.510531
-52.7899,0.511945
-55.2012,0.51336
-57.3149,0.514774
-58.6631,0.516188
-59.9868,0.517602
-61.353,0.519016
-62.863,0.520431
-64.7338,0.521845
-66.7631,0.523259
-68.754,0.524673
-70.7877,0.526087
-71.9916,0.527502
-73.0714,0.528916
-73.84,0.53033
-74.4777,0.531744
-74.8023,0.533159
-75.0437,0.534573
-75.0356,0.535987
-74.9638,0.537401
-74.7462,0.538815
-74.4962,0.54023
-74.1887,0.541644
-73.866,0.543058
-73.6168,0.544472
-73.3871,0.545886
-73.3031,0.547301
-73.2454,0.548715
-73.2806,0.550129
-73.3241,0.551543
-73.4207,0.552958
-73.5229,0.554372
-73.7235,0.555786
-73.9437,0.5572
-74.3934,0.558614
-74.8875,0.560029
-75.5731,0.561443
-76.2566,0.562857
-76.7439,0.564271
-77.1356,0.565685
-77.3529,0.5671
-77.5415,0.568514
-77.5823,0.569928
-77.612,0.571342
-77.4757,0.572756
-77.3467,0.574171
-77.1204,0.575585
-76.8979,0.576999
-76.6058,0.578413
-76.2834,0.579828
-75.9851,0.581242
-75.7002,0.582656
-75.5223,0.58407
-75.3769,0.585484
-75.315,0.586899
-75.2636,0.588313
-75.2378,0.589727
-75.2112,0.591141
-75.1855,0.592555
-75.156,0.59397
-75.1206,0.595384
-75.0847,0.596798
-75.0544,0.598212
-75.0291,0.599627
-75.0208,0.601041
-75.0159,0.602455
-75.007,0.603869
-75.0026,0.605283
-74.9944,0.606698
-74.9928,0.608112
-74.9807,0.609526
-74.974,0.61094
-74.9601,0.612354
-74.9482,0.613769
-74.9299,0.615183
-74.9104,0.616597
-74.8916,0.618011
-74.8732,0.619426
-74.8597,0.62084
-74.8469,0.622254
-74.8378,0.623668
-74.8288,0.625082
-74.8206,0.626497
-74.8121,0.627911
-74.8032,0.629325
-74.7943,0.630739
-74.788,0.632153
-74.7831,0.633568
-74.7858,0.634982
-74.7903,0.636396
-74.8034,0.63781
-74.8161,0.639225
-74.8298,0.640639
-74.8418,0.642053
-74.8509,0.643467
-74.8583,0.644881
-74.861,0.646296
-74.8627,0.64771
-74.8579,0.649124
-74.852,0.650538
-74.8388,0.651952
-74.8243,0.653367
-74.8086,0.654781
-74.7927,0.656195
-74.782,0.657609
-74.7715,0.659024
-74.7669,0.660438
-74.7624,0.661852
-74.7623,0.663266
-74.7623,0.66468
-74.7654,0.666095
-74.7683,0.667509
-74.7725,0.668923
-74.7766,0.670337
-74.7805,0.671751
-74.7845,0.673166
-74.7877,0.67458
-74.791,0.675994
-74.7928,0.677408
-74.7946,0.678823
-74.7946,0.680237
-74.7946,0.681651
-74.7937,0.683065
-74.7928,0.684479
-74.7921,0.685894
-74.7915,0.687308
-74.7918,0.688722
-74.7922,0.690136
-74.7929,0.69155
-74.7936,0.692965
-74.7943,0.694379
-74.7949,0.695793
-74.7956,0.697207
-74.7961,0.698622
-74.7966,0.700036
-74.7968,0.70145
-74.7965,0.702864
-74.7959,0.704278
-74.7946,0.705693
-74.793,0.707107
-74.7903,0.708521
-74.7877,0.709935
-74.7852,0.711349
-74.7828,0.712764
-74.7812,0.714178
-74.7798,0.715592
-74.7785,0.717006
-74.7773,0.718421
-74.7758,0.719835
-74.7741,0.721249
-74.7716,0.722663
-74.7689,0.724077
-74.7649,0.725492
-74.7607,0.726906
-74.7562,0.72832
-74.7519,0.729734
-74.7472,0.731148
-74.7426,0.732563
-74.7373,0.733977
-74.7323,0.735391
-74.7263,0.736805
-74.7202,0.738219
-74.7142,0.739634
-74.708,0.741048
-74.7022,0.742462
-74.6965,0.743876
-74.6914,0.745291
-74.6863,0.746705
-74.6814,0.748119
-74.6766,0.749533
-74.6722,0.750947
-74.6682,0.752362
-74.6643,0.753776
-74.6606,0.75519
-74.6565,0.756604
-74.6524,0.758018
-74.6473,0.759433
-74.6419,0.760847
-74.6353,0.762261
-74.6284,0.763675
-74.6229,0.76509
-74.6177,0.766504
-74.6135,0.767918
-74.6096,0.769332
-74.6058,0.770746
-74.602,0.772161
-74.5977,0.773575
-74.5933,0.774989
-74.5887,0.776403
-74.5844,0.777817
-74.5811,0.779232
-74.5779,0.780646
-74.5751,0.78206
-74.5722,0.783474
-74.568,0.784889
-74.5634,0.786303
-74.5588,0.787717
-74.5543,0.789131
-74.5513,0.790545
-74.5484,0.79196
-74.5466,0.793374
-74.5448,0.794788
-74.543,0.796202
-74.5412,0.797616
-74.5388,0.799031
-74.5363,0.800445
-74.5335,0.801859
-74.5305,0.803273
-74.5277,0.804688
-74.5249,0.806102
-74.5226,0.807516
-74.5203,0.80893
-74.5187,0.810344
-74.517,0.811759
-74.5154,0.813173
-74.5136,0.814587
-74.5102,0.816001
-74.5061,0.817415
-74.4983,0.81883
-74.4894,0.820244
-74.4753,0.821658
-74.4613,0.823072
-74.4411,0.824486
-74.4221,0.825901
-74.4005,0.827315
-74.3791,0.828729
-74.3553,0.830143
-74.3301,0.831558
-74.3009,0.832972
-74.2686,0.834386
-74.2344,0.8358
-74.1962,0.837214
-74.147,0.838629
-74.0905,0.840043
-74.0359,0.841457
-73.9816,0.842871
-73.9423,0.844285
-73.9063,0.8457
-73.8826,0.847114
-73.8604,0.848528
-73.839,0.849942
-73.8165,0.851357
-73.7793,0.852771
-73.7367,0.854185
-73.655,0.855599
-73.5631,0.857013
-73.4098,0.858428
-73.248,0.859842
-73.042,0.861256
-72.8197,0.86267
-72.5812,0.864084
-72.3418,0.865499
-72.1405,0.866913
-71.9338,0.868327
-71.7456,0.869741
-71.5335,0.871156
-71.2844,0.87257
-71.008,0.873984
-70.6773,0.875398
-70.3153,0.876812
-69.9298,0.878227
-69.521,0.879641
-69.0435,0.881055
-68.5469,0.882469
-67.8276,0.883883
-67.0874,0.885298
-66.2088,0.886712
-65.2946,0.888126
-64.2969,0.88954
-63.2353,0.890955
-61.7525,0.892369
-60.0612,0.893783
-58.0463,0.895197
-56.0107,0.896611
-54.3117,0.898026
-52.7652,0.89944
-51.6893,0.900854
-50.7153,0.902268
-49.6874,0.903682
-48.6323,0.905097
-46.8125,0.906511
-44.7073,0.907925
-41.343,0.909339
-37.675,0.910754
-34.6194,0.912168
-31.9427,0.913582
-30.1689,0.914996
-28.4923,0.91641
-26.4602,0.917825
-24.3622,0.919239
-21.7498,0.920653
-19.0736,0.922067
-16.2189,0.923481
-13.4131,0.924896
-10.9312,0.92631
-8.47363,0.927724
-6.19375,0.929138
-3.86668,0.930553
-1.28943,0.931967
1.53001,0.933381
4.06175,0.934795
6.53171,0.936209
8.48004,0.937624
10.248,0.939038
11.6377,0.940452
12.9095,0.941866
14.2615,0.94328
15.6065,0.944695
17.4364,0.946109
19.3462,0.947523
22.1869,0.948937
25.1711,0.950351
28.5311,0.951766
31.7919,0.95318
35.0845,0.954594
38.3112,0.956008
41.1341,0.957423
43.8509,0.958837
46.1029,0.960251
48.2262,0.961665
50.0173,0.963079
51.5805,0.964494
52.5049,0.965908
53.0375,0.967322
52.6301,0.968736
51.8529,0.97015
50.1265,0.971565
48.1767,0.972979
45.5144,0.974393
42.6987,0.975807
39.2434,0.977222
35.5745,0.978636
31.2543,0.98005
26.5132,0.981464
20.847,0.982878
14.4705,0.984293
7.40301,0.985707
-0.126678,0.987121
-7.4975,0.988535
-14.8306,0.989949
-22.8195,0.991364
-30.7501,0.992778
-38.2587,0.994192
-45.2131,0.995606
-50.1994,0.997021
-54.2248,0.998435
-56.2334,0.999849
-57.9153,1.00126
-59.0478,1.00268
-60.0132,1.00409
-60.7896,1.00551
-61.4185,1.00692
-61.7557,1.00833
-61.996,1.00975
-62.2033,1.01116
-62.4116,1.01258
-62.6871,1.01399
-62.9661,1.01541
-63.2136,1.01682
-63.4434,1.01823
-63.5848,1.01965
-63.7144,1.02106
-63.7453,1.02248
-63.7759,1.02389
-63.7733,1.0253
-63.7829,1.02672
-63.7973,1.02813
-63.8328,1.02955
-63.8959,1.03096
-63.9627,1.03238
-64.0311,1.03379
-64.0946,1.0352
-64.154,1.03662
-64.2062,1.03803
-64.2577,1.03945
-64.2948,1.04086
-64.2985,1.04228
-64.2746,1.04369
-64.1854,1.0451
-64.079,1.04652
-63.984,1.04793
-63.8838,1.04935
-63.827,1.05076
-63.7681,1.05217
-63.7427,1.05359
-63.714,1.055
-63.7134,1.05642
-63.7105,1.05783
-63.7426,1.05925
-63.7758,1.06066
-63.8353,1.06207
-63.892,1.06349
-63.9458,1.0649
-63.9915,1.06632
-64.0218,1.06773
-64.0498,1.06915
-64.0682,1.07056
-64.0849,1.07197
-64.0936,1.07339
-64.1001,1.0748
-64.102,1.07622
-64.1013,1.07763
-64.0966,1.07904
-64.0887,1.08046
-64.0784,1.08187
-64.0665,1.08329
-64.0571,1.0847
-64.0477,1.08612
-64.0426,1.08753
-64.0384,1.08894
-64.0375,1.09036
-64.0376,1.09177
-64.0387,1.09319
-64.041,1.0946
-64.0407,1.09602
-64.0419,1.09743
-64.0382,1.09884
-64.0359,1.10026
-64.0315,1.10167
-64.0279,1.10309
-64.0242,1.1045
-64.0214,1.10592
-64.0195,1.10733
-64.0186,1.10874
-64.0187,1.11016
-64.0191,1.11157
-64.0199,1.11299
-64.0201,1.1144
-64.0216,1.11581
-64.0224,1.11723
-64.0243,1.11864
-64.0257,1.12006
-64.0277,1.12147
-64.0295,1.12289
-64.0317,1.1243
-64.0339,1.12571
-64.0355,1.12713
-64.0374,1.12854
-64.0378,1.12996
-64.0391,1.13137
-64.0391,1.13279
-64.0403,1.1342
-64.0403,1.13561
-64.0415,1.13703
-64.0416,1.13844
-64.0426,1.13986
-64.0413,1.14127
-64.0401,1.14268
-64.0369,1.1441
-64.0337,1.14551
-64.0311,1.14693
-64.0288,1.14834
-64.0277,1.14976
-64.0266,1.15117
-64.0261,1.15258
-64.0255,1.154
-64.0253,1.15541
-64.0249,1.15683
-64.0253,1.15824
-64.0257,1.15966
-64.027,1.16107
-64.0282,1.16248
-64.0295,1.1639
-64.0305,1.16531
-64.0308,1.16673
-64.0309,1.16814
-64.0304,1.16955
-64.03,1.17097
-64.0292,1.17238
-64.0287,1.1738
-64.0283,1.17521
-64.0281,1.17663
-64.0282,1.17804
-64.0286,1.17945
-64.029,1.18087
-64.0297,1.18228
-64.0297,1.1837
-64.0298,1.18511
-64.0295,1.18653
-64.0292,1.18794
-64.0288,1.18935
-64.0284,1.19077
-64.0281,1.19218
-64.0278,1.1936
-64.0277,1.19501
-64.0275,1.19642
-64.0275,1.19784
-64.0274,1.19925
-64.0274,1.20067
-64.0274,1.20208
-64.0276,1.2035
-64.0277,1.20491
-64.028,1.20632
-64.0284,1.20774
-64.0287,1.20915
-64.029,1.21057
-64.0291,1.21198
-64.0294,1.2134
-64.0295,1.21481
-64.0297,1.21622
-64.0298,1.21764
-64.03,1.21905
-64.03,1.22047
-64.0302,1.22188
-64.03,1.22329
-64.03,1.22471
-64.0297,1.22612
-64.0294,1.22754
-64.029,1.22895
-64.0287,1.23037
-64.0283,1.23178
-64.0281,1.23319
-64.0278,1.23461
-64.0276,1.23602
-64.0275,1.23744
-64.0274,1.23885
-64.0274,1.24027
-64.0275,1.24168
-64.0276,1.24309
-64.0277,1.24451
-64.0278,1.24592
-64.0279,1.24734
-64.028,1.24875
-64.0281,1.25016
-64.0281,1.25158
-64.0282,1.25299
-64.0282,1.25441
-64.0282,1.25582
-64.0281,1.25724
-64.0281,1.25865
-64.0281,1.26006
-64.028,1.26148
-64.028,1.26289
-64.028,1.26431
-64.028,1.26572
-64.028,1.26714
-64.028,1.26855
-64.028,1.26996
-64.028,1.27138
-64.028,1.27279
-64.028,1.27421
-64.028,1.27562
-64.028,1.27703
-64.028,1.27845
-64.028,1.27986
-64.028,1.28128
-64.028,1.28269
-64.028,1.28411
-64.028,1.28552
-64.028,1.28693
-64.028,1.28835
-64.028,1.28976
-64.028,1.29118
-64.028,1.29259
-64.028,1.29401
-64.028,1.29542
-64.028,1.29683
-64.028,1.29825
-64.028,1.29966
-64.028,1.30108
-64.028,1.30249
-64.028,1.3039
-64.028,1.30532
-64.028,1.30673
-64.028,1.30815
-64.028,1.30956
-64.028,1.31098
-64.028,1.31239
-64.028,1.3138
-64.028,1.31522
-64.028,1.31663
-64.028,1.31805
-64.028,1.31946
-64.028,1.32088
-64.028,1.32229
-64.028,1.3237
-64.028,1.32512
-64.028,1.32653
-64.028,1.32795
-64.028,1.32936
-64.028,1.33077
-64.028,1.33219
-64.028,1.3336
-64.028,1.33502
-64.028,1.33643
-64.028,1.33785
-64.028,1.33926
-64.028,1.34067
-64.028,1.34209
-64.028,1.3435
-64.028,1.34492
-64.028,1.34633
-64.028,1.34775
-64.028,1.34916
-64.028,1.35057
-64.028,1.35199
-64.028,1.3534
-64.028,1.35482
-64.028,1.35623
-64.028,1.35765
-64.028,1.35906
-64.028,1.36047
-64.028,1.36189
-64.028,1.3633
-64.028,1.36472
-64.028,1.36613
-64.028,1.36754
-64.028,1.36896
-64.028,1.37037
-64.028,1.37179
-64.028,1.3732
-64.028,1.37462
-64.028,1.37603
-64.028,1.37744
-64.028,1.37886
-64.028,1.38027
-64.028,1.38169
-64.028,1.3831
-64.028,1.38452
-64.028,1.38593
-64.028,1.38734
-64.028,1.38876
-64.028,1.39017
-64.028,1.39159
-64.028,1.393
-64.028,1.39441
-64.028,1.39583
-64.028,1.39724
-64.028,1.39866
-64.028,1.40007
-64.028,1.40149
-64.028,1.4029
-64.028,1.40431
-64.028,1.40573
-64.028,1.40714
-64.028,1.40856
-64.028,1.40997
-64.028,1.41139
-64.028,1.4128
-64.028,1.41421


==> csv/wm_gm_16_2.csv <==
Field 2,arc_length
-64.028,0
-64.028,0.0014142
-64.028,0.00282841
-64.028,0.00424266
-64.028,0.00565686
-64.028,0.00707106
-64.028,0.00848527
-64.028,0.00989952
-64.028,0.0113137
-64.028,0.0127279
-64.028,0.0141421
-64.028,0.0155563
-64.028,0.0169706
-64.028,0.0183848
-64.028,0.019799
-64.028,0.0212132
-64.028,0.0226274
-64.028,0.0240416
-64.028,0.0254558
-64.028,0.0268701
-64.028,0.0282843
-64.028,0.0296985
-64.028,0.0311127
-64.028,0.0325269
-64.028,0.0339411
-64.028,0.0353553
-64.028,0.0367696
-64.028,0.0381838
-64.028,0.039598
-64.028,0.0410122
-64.028,0.0424264
-64.028,0.0438406
-64.028,0.0452548
-64.028,0.046669
-64.028,0.0480832
-64.028,0.0494975
-64.028,0.0509117
-64.028,0.0523259
-64.028,0.0537401
-64.028,0.0551543
-64.028,0.0565686
-64.028,0.0579828
-64.028,0.059397
-64.028,0.0608112
-64.028,0.0622254
-64.028,0.0636396
-64.028,0.0650538
-64.028,0.066468
-64.028,0.0678822
-64.028,0.0692965
-64.028,0.0707107
-64.028,0.0721249
-64.028,0.0735391
-64.028,0.0749533
-64.028,0.0763675
-64.028,0.0777818
-64.028,0.079196
-64.028,0.0806102
-64.028,0.0820244
-64.028,0.0834386
-64.028,0.0848528
-64.028,0.086267
-64.028,0.0876812
-64.028,0.0890955
-64.028,0.0905097
-64.028,0.0919239
-64.028,0.0933381
-64.028,0.0947523
-64.028,0.0961665
-64.028,0.0975807
-64.028,0.0989949
-64.028,0.100409
-64.028,0.101823
-64.028,0.103238
-64.028,0.104652
-64.028,0.106066
-64.028,0.10748
-64.028,0.108894
-64.028,0.110309
-64.028,0.111723
-64.028,0.113137
-64.028,0.114551
-64.028,0.115966
-64.028,0.11738
-64.028,0.118794
-64.028,0.120208
-64.028,0.121622
-64.028,0.123037
-64.028,0.124451
-64.028,0.125865
-64.028,0.127279
-64.028,0.128693
-64.028,0.130108
-64.028,0.131522
-64.028,0.132936
-64.028,0.13435
-64.028,0.135765
-64.028,0.137179
-64.028,0.138593
-64.028,0.140007
-64.028,0.141421
-64.028,0.142836
-64.028,0.14425
-64.028,0.145664
-64.028,0.147078
-64.028,0.148492
-64.028,0.149907
-64.028,0.151321
-64.028,0.152735
-64.028,0.154149
-64.028,0.155564
-64.028,0.156978
-64.028,0.158392
-64.028,0.159806
-64.028,0.16122
-64.028,0.162635
-64.028,0.164049
-64.028,0.165463
-64.028,0.166877
-64.028,0.168291
-64.028,0.169706
-64.028,0.17112
-64.028,0.172534
-64.028,0.173948
-64.028,0.175362
-64.028,0.176777
-64.028,0.178191
-64.028,0.179605
-64.028,0.181019
-64.028,0.182434
-64.028,0.183848
-64.028,0.185262
-64.028,0.186676
-64.028,0.18809
-64.028,0.189505
-64.028,0.190919
-64.028,0.192333
-64.028,0.193747
-64.028,0.195161
-64.028,0.196576
-64.028,0.19799
-64.028,0.199404
-64.028,0.200818
-64.028,0.202233
-64.028,0.203647
-64.0279,0.205061
-64.0279,0.206475
-64.0279,0.207889
-64.0279,0.209304
-64.0279,0.210718
-64.0279,0.212132
-64.028,0.213546
-64.0281,0.21496
-64.0282,0.216375
-64.0283,0.217789
-64.0284,0.219203
-64.0285,0.220617
-64.0285,0.222032
-64.0285,0.223446
-64.0285,0.22486
-64.0284,0.226274
-64.0281,0.227688
-64.0278,0.229103
-64.0276,0.230517
-64.0274,0.231931
-64.0274,0.233345
-64.0275,0.234759
-64.0278,0.236174
-64.0283,0.237588
-64.0291,0.239002
-64.0301,0.240416
-64.0313,0.241831
-64.0325,0.243245
-64.0335,0.244659
-64.0346,0.246073
-64.0353,0.247487
-64.036,0.248902
-64.0363,0.250316
-64.0365,0.25173
-64.0359,0.253144
-64.0352,0.254558
-64.0337,0.255973
-64.032,0.257387
-64.0299,0.258801
-64.0276,0.260215
-64.0255,0.26163
-64.0235,0.263044
-64.0227,0.264458
-64.0222,0.265872
-64.0227,0.267286
-64.0235,0.268701
-64.0245,0.270115
-64.0256,0.271529
-64.0268,0.272943
-64.0281,0.274357
-64.0297,0.275772
-64.0315,0.277186
-64.0344,0.2786
-64.0376,0.280014
-64.0411,0.281428
-64.0446,0.282843
-64.046,0.284257
-64.0475,0.285671
-64.0472,0.287085
-64.0466,0.2885
-64.0442,0.289914
-64.0413,0.291328
-64.0374,0.292742
-64.0333,0.294156
-64.0276,0.295571
-64.0214,0.296985
-64.0148,0.298399
-64.0086,0.299813
-64.0031,0.301227
-63.9978,0.302642
-63.9949,0.304056
-63.9928,0.30547
-63.9937,0.306884
-63.9953,0.308299
-63.998,0.309713
-64.001,0.311127
-64.0048,0.312541
-64.0089,0.313955
-64.0149,0.31537
-64.022,0.316784
-64.0327,0.318198
-64.0444,0.319612
-64.0566,0.321026
-64.067,0.322441
-64.0709,0.323855
-64.0718,0.325269
-64.0688,0.326683
-64.0648,0.328098
-64.0619,0.329512
-64.0589,0.330926
-64.0577,0.33234
-64.0563,0.333754
-64.0539,0.335169
-64.051,0.336583
-64.0424,0.337997
-64.034,0.339411
-64.0239,0.340825
-64.0159,0.34224
-64.0116,0.343654
-64.0107,0.345068
-64.0163,0.346482
-64.0275,0.347897
-64.0479,0.349311
-64.0755,0.350725
-64.1025,0.352139
-64.1314,0.353553
-64.1471,0.354968
-64.1637,0.356382
-64.1694,0.357796
-64.1752,0.35921
-64.1652,0.360624
-64.1536,0.362039
-64.132,0.363453
-64.1109,0.364867
-64.0911,0.366281
-64.0744,0.367696
-64.066,0.36911
-64.0609,0.370524
-64.0681,0.371938
-64.0765,0.373352
-64.0869,0.374767
-64.093,0.376181
-64.0788,0.377595
-64.0512,0.379009
-63.967,0.380423
-63.8667,0.381838
-63.7069,0.383252
-63.5403,0.384666
-63.3692,0.38608
-63.2147,0.387495
-63.0727,0.388909
-62.9277,0.390323
-62.8137,0.391737
-62.7008,0.393151
-62.6049,0.394566
-62.5112,0.39598
-62.4312,0.397394
-62.3424,0.398808
-62.2268,0.400222
-62.0915,0.401637
-61.9614,0.403051
-61.8101,0.404465
-61.6554,0.405879
-61.4781,0.407293
-61.1978,0.408708
-60.8484,0.410122
-60.1463,0.411536
-59.2415,0.41295
-57.2398,0.414365
-54.7826,0.415779
-50.7031,0.417193
-46.2321,0.418607
-40.4259,0.420021
-34.6192,0.421436
-28.1403,0.42285
-21.5331,0.424264
-13.8135,0.425678
-6.22512,0.427092
2.48594,0.428507
10.7817,0.429921
18.8581,0.431335
26.5656,0.432749
33.1204,0.434164
39.3397,0.435578
44.2882,0.436992
48.9766,0.438406
51.7198,0.43982
54.0119,0.441235
54.5339,0.442649
54.8511,0.444063
54.634,0.445477
54.3143,0.446891
53.7429,0.448306
53.0232,0.44972
51.5987,0.451134
49.8339,0.452548
46.7611,0.453963
43.3981,0.455377
40.1509,0.456791
37.037,0.458205
34.2628,0.459619
31.2624,0.461034
28.074,0.462448
24.8907,0.463862
22.3268,0.465276
19.8696,0.46669
18.1994,0.468105
16.6546,0.469519
15.5327,0.470933
14.4769,0.472347
13.3059,0.473762
12.1107,0.475176
10.2307,0.47659
8.25814,0.478004
5.34853,0.479418
2.45327,0.480833
-0.869059,0.482247
-3.8215,0.483661
-6.36122,0.485075
-8.78107,0.486489
-11.2462,0.487904
-13.6851,0.489318
-15.9502,0.490732
-18.1996,0.492146
-20.6049,0.493561
-22.9969,0.494975
-25.652,0.496389
-28.3756,0.497803
-31.4386,0.499217
-34.471,0.500632
-37.1744,0.502046
-39.6959,0.50346
-41.5884,0.504874
-43.5161,0.506288
-45.1454,0.507703
-46.9661,0.509117
-48.524,0.510531
-50.2119,0.511945
-51.9449,0.513359
-53.6977,0.514774
-55.5311,0.516188
-57.4103,0.517602
-59.0785,0.519016
-60.7465,0.520431
-62.0937,0.521845
-63.3427,0.523259
-64.3922,0.524673
-65.3851,0.526087
-66.3236,0.527502
-67.2173,0.528916
-67.994,0.53033
-68.7177,0.531744
-69.3327,0.533158
-69.8938,0.534573
-70.3553,0.535987
-70.79,0.537401
-71.1274,0.538815
-71.4508,0.54023
-71.7358,0.541644
-72.0269,0.543058
-72.234,0.544472
-72.4341,0.545886
-72.5655,0.547301
-72.6916,0.548715
-72.7736,0.550129
-72.8552,0.551543
-72.927,0.552957
-73.0025,0.554372
-73.1054,0.555786
-73.2251,0.5572
-73.3845,0.558614
-73.5566,0.560029
-73.6895,0.561443
-73.813,0.562857
-73.8983,0.564271
-73.9765,0.565685
-74.0271,0.5671
-74.0727,0.568514
-74.0984,0.569928
-74.1215,0.571342
-74.1353,0.572756
-74.1481,0.574171
-74.16,0.575585
-74.1722,0.576999
-74.1901,0.578413
-74.2093,0.579828
-74.2385,0.581242
-74.2681,0.582656
-74.3033,0.58407
-74.3343,0.585484
-74.3617,0.586899
-74.3881,0.588313
-74.4105,0.589727
-74.4316,0.591141
-74.4456,0.592556
-74.4589,0.59397
-74.469,0.595384
-74.4787,0.596798
-74.4891,0.598212
-74.4996,0.599627
-74.5106,0.601041
-74.5206,0.602455
-74.5269,0.603869
-74.5317,0.605283
-74.5343,0.606698
-74.536,0.608112
-74.5368,0.609526
-74.5371,0.61094
-74.537,0.612355
-74.5366,0.613769
-74.5364,0.615183
-74.5361,0.616597
-74.5364,0.618011
-74.5366,0.619426
-74.5381,0.62084
-74.5398,0.622254
-74.5436,0.623668
-74.5476,0.625082
-74.5529,0.626497
-74.5582,0.627911
-74.5639,0.629325
-74.5695,0.630739
-74.5746,0.632153
-74.5795,0.633568
-74.5834,0.634982
-74.5872,0.636396
-74.5903,0.63781
-74.5934,0.639225
-74.5966,0.640639
-74.5998,0.642053
-74.6035,0.643467
-74.6072,0.644881
-74.6112,0.646296
-74.6153,0.64771
-74.6195,0.649124
-74.6238,0.650538
-74.6289,0.651952
-74.6339,0.653367
-74.6398,0.654781
-74.6455,0.656195
-74.6518,0.657609
-74.658,0.659024
-74.6644,0.660438
-74.6708,0.661852
-74.6774,0.663266
-74.6842,0.66468
-74.6901,0.666095
-74.6961,0.667509
-74.7006,0.668923
-74.7048,0.670337
-74.7079,0.671751
-74.7108,0.673166
-74.7133,0.67458
-74.716,0.675994
-74.7195,0.677408
-74.7233,0.678823
-74.7288,0.680237
-74.7347,0.681651
-74.7411,0.683065
-74.7476,0.684479
-74.7537,0.685894
-74.7596,0.687308
-74.7644,0.688722
-74.7694,0.690136
-74.7732,0.69155
-74.7771,0.692965
-74.7799,0.694379
-74.7828,0.695793
-74.7852,0.697207
-74.7875,0.698622
-74.7891,0.700036
-74.7907,0.70145
-74.7916,0.702864
-74.7924,0.704278
-74.7926,0.705693
-74.793,0.707107
-74.7927,0.708521
-74.7929,0.709935
-74.793,0.711349
-74.7935,0.712764
-74.794,0.714178
-74.7949,0.715592
-74.7951,0.717006
-74.7956,0.718421
-74.7956,0.719835
-74.7957,0.721249
-74.7956,0.722663
-74.7955,0.724077
-74.7951,0.725492
-74.7945,0.726906
-74.7937,0.72832
-74.7929,0.729734
-74.7917,0.731148
-74.7905,0.732563
-74.7889,0.733977
-74.7874,0.735391
-74.7855,0.736805
-74.7838,0.738219
-74.7817,0.739634
-74.7799,0.741048
-74.7774,0.742462
-74.7751,0.743876
-74.7712,0.745291
-74.7672,0.746705
-74.7616,0.748119
-74.7559,0.749533
-74.7503,0.750947
-74.7455,0.752362
-74.743,0.753776
-74.7416,0.75519
-74.7417,0.756604
-74.7423,0.758018
-74.7427,0.759433
-74.7434,0.760847
-74.7433,0.762261
-74.7435,0.763675
-74.7426,0.76509
-74.7418,0.766504
-74.7393,0.767918
-74.7371,0.769332
-74.7338,0.770746
-74.7311,0.772161
-74.7294,0.773575
-74.7283,0.774989
-74.7269,0.776403
-74.7256,0.777817
-74.7234,0.779232
-74.7209,0.780646
-74.7177,0.78206
-74.7144,0.783474
-74.7108,0.784889
-74.7062,0.786303
-74.7018,0.787717
-74.6964,0.789131
-74.6907,0.790545
-74.6837,0.79196
-74.6775,0.793374
-74.6701,0.794788
-74.6664,0.796202
-74.6622,0.797616
-74.6638,0.799031
-74.6649,0.800445
-74.6719,0.801859
-74.6785,0.803273
-74.6894,0.804688
-74.6998,0.806102
-74.7154,0.807516
-74.7312,0.80893
-74.754,0.810344
-74.7763,0.811759
-74.79,0.813173
-74.7951,0.814587
-74.7866,0.816001
-74.7703,0.817415
-74.7445,0.81883
-74.7158,0.820244
-74.6878,0.821658
-74.656,0.823072
-74.6313,0.824486
-74.6046,0.825901
-74.5921,0.827315
-74.5816,0.828729
-74.5948,0.830143
-74.6113,0.831558
-74.6443,0.832972
-74.6786,0.834386
-74.7133,0.8358
-74.7477,0.837214
-74.7719,0.838629
-74.7956,0.840043
-74.8005,0.841457
-74.8029,0.842871
-74.7633,0.844285
-74.7161,0.8457
-74.6087,0.847114
-74.4905,0.848528
-74.2972,0.849942
-74.0951,0.851357
-73.8777,0.852771
-73.6703,0.854185
-73.5098,0.855599
-73.3702,0.857013
-73.2593,0.858428
-73.1588,0.859842
-73.0293,0.861256
-72.8975,0.86267
-72.6519,0.864084
-72.3858,0.865499
-71.96,0.866913
-71.5387,0.868327
-71.1054,0.869741
-70.7363,0.871156
-70.294,0.87257
-69.7384,0.873984
-68.6991,0.875398
-67.4341,0.876812
-65.2694,0.878227
-62.9042,0.879641
-60.3101,0.881055
-57.7318,0.882469
-54.875,0.883883
-51.9528,0.885298
-49.1643,0.886712
-46.2184,0.888126
-42.8263,0.88954
-39.415,0.890955
-35.8811,0.892369
-32.5652,0.893783
-29.5859,0.895197
-26.636,0.896611
-24.1252,0.898026
-21.6796,0.89944
-19.6771,0.900854
-17.6858,0.902268
-15.919,0.903682
-14.2225,0.905097
-12.1811,0.906511
-9.94016,0.907925
-6.71224,0.909339
-3.24965,0.910754
1.37336,0.912168
5.82002,0.913582
9.60873,0.914996
13.2591,0.91641
17.4025,0.917825
21.296,0.919239
25.2284,0.920653
29.4933,0.922067
33.6409,0.923481
37.8342,0.924896
41.8435,0.92631
45.9561,0.927724
49.1373,0.929138
52.0597,0.930553
53.6676,0.931967
55.0258,0.933381
55.4797,0.934795
55.7444,0.936209
55.2454,0.937624
54.5085,0.939038
52.311,0.940452
49.4877,0.941866
43.4842,0.94328
36.5782,0.944695
26.7883,0.946109
16.3662,0.947523
5.39818,0.948937
-6.14159,0.950351
-17.7353,0.951766
-28.9406,0.95318
-37.5362,0.954594
-45.3733,0.956008
-50.1771,0.957423
-54.5582,0.958837
-57.5764,0.960251
-60.4818,0.961665
-62.8398,0.963079
-65.1568,0.964494
-66.7885,0.965908
-68.2016,0.967322
-68.6448,0.968736
-68.8834,0.97015
-68.4823,0.971565
-68.194,0.972979
-67.3513,0.974393
-66.7528,0.975807
-65.7028,0.977222
-64.9012,0.978636
-64.1819,0.98005
-63.7395,0.981464
-63.5564,0.982878
-63.5799,0.984293
-63.7227,0.985707
-63.99,0.987121
-64.2495,0.988535
-64.5609,0.989949
-64.7701,0.991364
-64.9946,0.992778
-65.1197,0.994192
-65.2502,0.995606
-65.2735,0.997021
-65.3024,0.998435
-65.2117,0.999849
-65.1277,1.00126
-64.9311,1.00268
-64.7621,1.00409
-64.592,1.00551
-64.4501,1.00692
-64.3528,1.00833
-64.2793,1.00975
-64.2284,1.01116
-64.1882,1.01258
-64.1546,1.01399
-64.1281,1.01541
-64.1135,1.01682
-64.1031,1.01823
-64.094,1.01965
-64.0884,1.02106
-64.0809,1.02248
-64.0782,1.02389
-64.0719,1.0253
-64.0718,1.02672
-64.068,1.02813
-64.0724,1.02955
-64.0743,1.03096
-64.0812,1.03238
-64.0884,1.03379
-64.098,1.0352
-64.1098,1.03662
-64.1231,1.03803
-64.1395,1.03945
-64.1571,1.04086
-64.176,1.04228
-64.1947,1.04369
-64.2012,1.0451
-64.2045,1.04652
-64.1857,1.04793
-64.1664,1.04935
-64.1405,1.05076
-64.12,1.05217
-64.0973,1.05359
-64.0801,1.055
-64.062,1.05642
-64.0519,1.05783
-64.0401,1.05925
-64.0349,1.06066
-64.0305,1.06207
-64.0303,1.06349
-64.0286,1.0649
-64.0293,1.06632
-64.0246,1.06773
-64.0208,1.06915
-64.0158,1.07056
-64.0107,1.07197
-64.0077,1.07339
-64.005,1.0748
-64.0057,1.07622
-64.0066,1.07763
-64.0091,1.07904
-64.0116,1.08046
-64.0127,1.08187
-64.0133,1.08329
-64.0131,1.0847
-64.0125,1.08612
-64.0124,1.08753
-64.0124,1.08894
-64.0133,1.09036
-64.0142,1.09177
-64.0161,1.09319
-64.0181,1.0946
-64.0215,1.09602
-64.025,1.09743
-64.0292,1.09884
-64.0331,1.10026
-64.0359,1.10167
-64.0378,1.10309
-64.0375,1.1045
-64.0368,1.10592
-64.0357,1.10733
-64.0345,1.10874
-64.0332,1.11016
-64.0318,1.11157
-64.0306,1.11299
-64.0296,1.1144
-64.0288,1.11581
-64.0282,1.11723
-64.0277,1.11864
-64.0275,1.12006
-64.0275,1.12147
-64.0277,1.12289
-64.0279,1.1243
-64.0282,1.12571
-64.0283,1.12713
-64.0285,1.12854
-64.0284,1.12996
-64.0283,1.13137
-64.0282,1.13279
-64.0281,1.1342
-64.028,1.13561
-64.0279,1.13703
-64.0279,1.13844
-64.0279,1.13986
-64.0279,1.14127
-64.0279,1.14268
-64.028,1.1441
-64.028,1.14551
-64.028,1.14693
-64.028,1.14834
-64.028,1.14976
-64.028,1.15117
-64.028,1.15258
-64.028,1.154
-64.028,1.15541
-64.028,1.15683
-64.0279,1.15824
-64.0279,1.15966
-64.0278,1.16107
-64.0277,1.16248
-64.0276,1.1639
-64.0274,1.16531
-64.0274,1.16673
-64.0273,1.16814
-64.0273,1.16955
-64.0273,1.17097
-64.0273,1.17238
-64.0273,1.1738
-64.0274,1.17521
-64.0274,1.17663
-64.0276,1.17804
-64.0277,1.17945
-64.0278,1.18087
-64.0279,1.18228
-64.028,1.1837
-64.028,1.18511
-64.028,1.18653
-64.028,1.18794
-64.028,1.18935
-64.028,1.19077
-64.028,1.19218
-64.028,1.1936
-64.028,1.19501
-64.028,1.19642
-64.028,1.19784
-64.028,1.19925
-64.028,1.20067
-64.028,1.20208
-64.028,1.2035
-64.028,1.20491
-64.028,1.20632
-64.028,1.20774
-64.028,1.20915
-64.028,1.21057
-64.028,1.21198
-64.028,1.2134
-64.028,1.21481
-64.028,1.21622
-64.028,1.21764
-64.028,1.21905
-64.028,1.22047
-64.028,1.22188
-64.028,1.22329
-64.028,1.22471
-64.028,1.22612
-64.028,1.22754
-64.028,1.22895
-64.028,1.23037
-64.028,1.23178
-64.028,1.23319
-64.028,1.23461
-64.028,1.23602
-64.028,1.23744
-64.028,1.23885
-64.028,1.24027
-64.028,1.24168
-64.028,1.24309
-64.028,1.24451
-64.028,1.24592
-64.028,1.24734
-64.028,1.24875
-64.028,1.25016
-64.028,1.25158
-64.028,1.25299
-64.028,1.25441
-64.028,1.25582
-64.028,1.25724
-64.028,1.25865
-64.028,1.26006
-64.028,1.26148
-64.028,1.26289
-64.028,1.26431
-64.028,1.26572
-64.028,1.26714
-64.028,1.26855
-64.028,1.26996
-64.028,1.27138
-64.028,1.27279
-64.028,1.27421
-64.028,1.27562
-64.028,1.27703
-64.028,1.27845
-64.028,1.27986
-64.028,1.28128
-64.028,1.28269
-64.028,1.28411
-64.028,1.28552
-64.028,1.28693
-64.028,1.28835
-64.028,1.28976
-64.028,1.29118
-64.028,1.29259
-64.028,1.29401
-64.028,1.29542
-64.028,1.29683
-64.028,1.29825
-64.028,1.29966
-64.028,1.30108
-64.028,1.30249
-64.028,1.3039
-64.028,1.30532
-64.028,1.30673
-64.028,1.30815
-64.028,1.30956
-64.028,1.31098
-64.028,1.31239
-64.028,1.3138
-64.028,1.31522
-64.028,1.31663
-64.028,1.31805
-64.028,1.31946
-64.028,1.32088
-64.028,1.32229
-64.028,1.3237
-64.028,1.32512
-64.028,1.32653
-64.028,1.32795
-64.028,1.32936
-64.028,1.33077
-64.028,1.33219
-64.028,1.3336
-64.028,1.33502
-64.028,1.33643
-64.028,1.33785
-64.028,1.33926
-64.028,1.34067
-64.028,1.34209
-64.028,1.3435
-64.028,1.34492
-64.028,1.34633
-64.028,1.34775
-64.028,1.34916
-64.028,1.35057
-64.028,1.35199
-64.028,1.3534
-64.028,1.35482
-64.028,1.35623
-64.028,1.35765
-64.028,1.35906
-64.028,1.36047
-64.028,1.36189
-64.028,1.3633
-64.028,1.36472
-64.028,1.36613
-64.028,1.36754
-64.028,1.36896
-64.028,1.37037
-64.028,1.37179
-64.028,1.3732
-64.028,1.37462
-64.028,1.37603
-64.028,1.37744
-64.028,1.37886
-64.028,1.38027
-64.028,1.38169
-64.028,1.3831
-64.028,1.38452
-64.028,1.38593
-64.028,1.38734
-64.028,1.38876
-64.028,1.39017
-64.028,1.39159
-64.028,1.393
-64.028,1.39441
-64.028,1.39583
-64.028,1.39724
-64.028,1.39866
-64.028,1.40007
-64.028,1.40149
-64.028,1.4029
-64.028,1.40431
-64.028,1.40573
-64.028,1.40714
-64.028,1.40856
-64.028,1.40997
-64.028,1.41139
-64.028,1.4128
-64.028,1.41421


==> csv/wm_gm_24.csv <==
Field 2,arc_length
-64.902,0
-64.902,0.00141421
-64.902,0.00282843
-64.902,0.00424264
-64.902,0.00565685
-64.902,0.00707107
-64.902,0.00848528
-64.902,0.0098995
-64.902,0.0113137
-64.902,0.0127279
-64.902,0.0141421
-64.902,0.0155563
-64.902,0.0169706
-64.902,0.0183848
-64.902,0.019799
-64.902,0.0212132
-64.902,0.0226274
-64.902,0.0240416
-64.902,0.0254558
-64.902,0.0268701
-64.902,0.0282843
-64.902,0.0296985
-64.902,0.0311127
-64.902,0.0325269
-64.902,0.0339411
-64.902,0.0353553
-64.902,0.0367696
-64.902,0.0381838
-64.902,0.039598
-64.902,0.0410122
-64.902,0.0424264
-64.902,0.0438406
-64.902,0.0452548
-64.902,0.046669
-64.902,0.0480833
-64.902,0.0494975
-64.902,0.0509117
-64.902,0.0523259
-64.902,0.0537401
-64.902,0.0551543
-64.902,0.0565685
-64.902,0.0579828
-64.902,0.059397
-64.902,0.0608112
-64.902,0.0622254
-64.902,0.0636396
-64.902,0.0650538
-64.902,0.066468
-64.902,0.0678823
-64.902,0.0692965
-64.902,0.0707107
-64.902,0.0721249
-64.902,0.0735391
-64.902,0.0749533
-64.902,0.0763675
-64.902,0.0777817
-64.902,0.079196
-64.902,0.0806102
-64.902,0.0820244
-64.902,0.0834386
-64.902,0.0848528
-64.902,0.086267
-64.902,0.0876812
-64.902,0.0890955
-64.902,0.0905097
-64.902,0.0919239
-64.902,0.0933381
-64.902,0.0947523
-64.902,0.0961665
-64.902,0.0975807
-64.902,0.0989949
-64.902,0.100409
-64.902,0.101823
-64.902,0.103238
-64.902,0.104652
-64.902,0.106066
-64.902,0.10748
-64.902,0.108894
-64.902,0.110309
-64.902,0.111723
-64.902,0.113137
-64.902,0.114551
-64.902,0.115966
-64.902,0.11738
-64.902,0.118794
-64.902,0.120208
-64.902,0.121622
-64.902,0.123037
-64.902,0.124451
-64.902,0.125865
-64.902,0.127279
-64.902,0.128693
-64.902,0.130108
-64.902,0.131522
-64.902,0.132936
-64.902,0.13435
-64.902,0.135765
-64.902,0.137179
-64.902,0.138593
-64.902,0.140007
-64.902,0.141421
-64.902,0.142836
-64.902,0.14425
-64.902,0.145664
-64.902,0.147078
-64.902,0.148492
-64.902,0.149907
-64.902,0.151321
-64.902,0.152735
-64.902,0.154149
-64.902,0.155563
-64.902,0.156978
-64.902,0.158392
-64.902,0.159806
-64.902,0.16122
-64.902,0.162635
-64.902,0.164049
-64.902,0.165463
-64.902,0.166877
-64.902,0.168291
-64.902,0.169706
-64.902,0.17112
-64.902,0.172534
-64.902,0.173948
-64.902,0.175362
-64.902,0.176777
-64.902,0.178191
-64.902,0.179605
-64.902,0.181019
-64.902,0.182434
-64.902,0.183848
-64.902,0.185262
-64.902,0.186676
-64.902,0.18809
-64.902,0.189505
-64.902,0.190919
-64.902,0.192333
-64.902,0.193747
-64.902,0.195161
-64.902,0.196576
-64.902,0.19799
-64.902,0.199404
-64.902,0.200818
-64.902,0.202233
-64.902,0.203647
-64.902,0.205061
-64.902,0.206475
-64.902,0.207889
-64.902,0.209304
-64.902,0.210718
-64.902,0.212132
-64.902,0.213546
-64.902,0.21496
-64.902,0.216375
-64.902,0.217789
-64.902,0.219203
-64.902,0.220617
-64.902,0.222032
-64.902,0.223446
-64.902,0.22486
-64.902,0.226274
-64.902,0.227688
-64.902,0.229103
-64.902,0.230517
-64.902,0.231931
-64.902,0.233345
-64.902,0.234759
-64.902,0.236174
-64.902,0.237588
-64.902,0.239002
-64.902,0.240416
-64.902,0.241831
-64.902,0.243245
-64.902,0.244659
-64.902,0.246073
-64.902,0.247487
-64.902,0.248902
-64.902,0.250316
-64.902,0.25173
-64.902,0.253144
-64.902,0.254558
-64.902,0.255973
-64.902,0.257387
-64.902,0.258801
-64.902,0.260215
-64.902,0.26163
-64.902,0.263044
-64.902,0.264458
-64.902,0.265872
-64.902,0.267286
-64.902,0.268701
-64.902,0.270115
-64.902,0.271529
-64.902,0.272943
-64.902,0.274357
-64.902,0.275772
-64.902,0.277186
-64.902,0.2786
-64.902,0.280014
-64.902,0.281428
-64.902,0.282843
-64.902,0.284257
-64.902,0.285671
-64.9019,0.287085
-64.9019,0.2885
-64.9018,0.289914
-64.9017,0.291328
-64.9016,0.292742
-64.9014,0.294156
-64.9013,0.295571
-64.9012,0.296985
-64.9011,0.298399
-64.9012,0.299813
-64.9014,0.301227
-64.9015,0.302642
-64.9017,0.304056
-64.9018,0.30547
-64.9019,0.306884
-64.9019,0.308299
-64.9019,0.309713
-64.9019,0.311127
-64.9018,0.312541
-64.9017,0.313955
-64.9015,0.31537
-64.9013,0.316784
-64.9011,0.318198
-64.9008,0.319612
-64.9006,0.321026
-64.9004,0.322441
-64.9002,0.323855
-64.9003,0.325269
-64.9004,0.326683
-64.9007,0.328098
-64.9012,0.329512
-64.9016,0.330926
-64.9021,0.33234
-64.9024,0.333754
-64.9027,0.335169
-64.9029,0.336583
-64.9031,0.337997
-64.9033,0.339411
-64.9034,0.340825
-64.9034,0.34224
-64.9032,0.343654
-64.9027,0.345068
-64.9017,0.346482
-64.9006,0.347897
-64.8995,0.349311
-64.8986,0.350725
-64.8982,0.352139
-64.8979,0.353553
-64.8979,0.354968
-64.8981,0.356382
-64.8988,0.357796
-64.9,0.35921
-64.9014,0.360624
-64.9032,0.362039
-64.9051,0.363453
-64.9071,0.364867
-64.9092,0.366281
-64.9114,0.367696
-64.9136,0.36911
-64.9156,0.370524
-64.9172,0.371938
-64.9183,0.373352
-64.9191,0.374767
-64.9196,0.376181
-64.92,0.377595
-64.9204,0.379009
-64.9205,0.380423
-64.9202,0.381838
-64.9194,0.383252
-64.9176,0.384666
-64.9145,0.38608
-64.9098,0.387495
-64.9038,0.388909
-64.8968,0.390323
-64.8895,0.391737
-64.8838,0.393151
-64.8806,0.394566
-64.8799,0.39598
-64.8813,0.397394
-64.8848,0.398808
-64.8901,0.400222
-64.8971,0.401637
-64.9065,0.403051
-64.9192,0.404465
-64.9336,0.405879
-64.9461,0.407293
-64.9553,0.408708
-64.9584,0.410122
-64.9558,0.411536
-64.948,0.41295
-64.9354,0.414365
-64.9177,0.415779
-64.8938,0.417193
-64.8707,0.418607
-64.8484,0.420021
-64.8285,0.421436
-64.8135,0.42285
-64.8032,0.424264
-64.7984,0.425678
-64.799,0.427092
-64.8092,0.428507
-64.8325,0.429921
-64.8653,0.431335
-64.8995,0.432749
-64.9295,0.434164
-64.9483,0.435578
-64.9557,0.436992
-64.955,0.438406
-64.9444,0.43982
-64.9243,0.441235
-64.8925,0.442649
-64.8494,0.444063
-64.8008,0.445477
-64.7715,0.446892
-64.7781,0.448306
-64.8347,0.44972
-64.9279,0.451134
-65.0305,0.452548
-65.1396,0.453963
-65.2586,0.455377
-65.3905,0.456791
-65.5397,0.458205
-65.7004,0.459619
-65.8406,0.461034
-65.966,0.462448
-66.0617,0.463862
-66.0997,0.465276
-66.1188,0.46669
-66.1029,0.468105
-65.951,0.469519
-65.78,0.470933
-65.5797,0.472347
-65.3939,0.473762
-65.2394,0.475176
-65.1114,0.47659
-65.0001,0.478004
-64.8874,0.479418
-64.7602,0.480833
-64.6137,0.482247
-64.4457,0.483661
-64.2789,0.485075
-64.173,0.486489
-64.2619,0.487904
-64.5442,0.489318
-65.0305,0.490732
-65.5999,0.492146
-66.2239,0.493561
-66.8223,0.494975
-67.34,0.496389
-67.6703,0.497803
-67.7645,0.499217
-67.2998,0.500632
-66.4455,0.502046
-65.0126,0.50346
-62.9547,0.504874
-60.0669,0.506288
-54.9433,0.507703
-48.3924,0.509117
-41.1272,0.510531
-34.0204,0.511945
-28.2041,0.51336
-23.5072,0.514774
-19.3517,0.516188
-15.0437,0.517602
-9.93326,0.519016
-3.50118,0.520431
4.52585,0.521845
13.7346,0.523259
23.2632,0.524673
32.7624,0.526087
39.1773,0.527502
44.3274,0.528916
48.3489,0.53033
50.9364,0.531744
52.3606,0.533159
52.7749,0.534573
52.1153,0.535987
50.5329,0.537401
48.2665,0.538815
45.3265,0.54023
41.8339,0.541644
38.1482,0.543058
34.0444,0.544472
30.3665,0.545886
27.4968,0.547301
25.3857,0.548715
23.9774,0.550129
23.0563,0.551543
22.4472,0.552958
21.8804,0.554372
21.1875,0.555786
20.161,0.5572
18.5466,0.558614
16.0086,0.560029
12.6008,0.561443
8.63351,0.562857
4.66864,0.564271
1.58841,0.565685
-1.86282,0.5671
-5.41202,0.568514
-9.168,0.569928
-12.2772,0.571342
-14.9701,0.572756
-17.2707,0.574171
-19.3795,0.575585
-21.3909,0.576999
-23.7467,0.578413
-27.3008,0.579828
-31.5303,0.581242
-35.9039,0.582656
-39.6243,0.58407
-42.277,0.585484
-44.0014,0.586899
-45.1141,0.588313
-45.8666,0.589727
-46.4665,0.591141
-47.0674,0.592555
-47.8821,0.59397
-49.0313,0.595384
-50.629,0.596798
-52.5898,0.598212
-54.6217,0.599627
-56.1651,0.601041
-57.4674,0.602455
-58.7213,0.603869
-59.9946,0.605283
-61.2108,0.606698
-62.5394,0.608112
-63.8531,0.609526
-65.1392,0.61094
-66.2166,0.612354
-67.083,0.613769
-67.7854,0.615183
-68.3772,0.616597
-68.8151,0.618011
-69.1448,0.619426
-69.3837,0.62084
-69.5556,0.622254
-69.6929,0.623668
-69.8163,0.625082
-69.9476,0.626497
-70.1036,0.627911
-70.3032,0.629325
-70.5574,0.630739
-70.8621,0.632153
-71.2053,0.633568
-71.5328,0.634982
-71.8441,0.636396
-72.1007,0.63781
-72.316,0.639225
-72.5,0.640639
-72.6588,0.642053
-72.7975,0.643467
-72.9233,0.644881
-73.0412,0.646296
-73.1611,0.64771
-73.2842,0.649124
-73.3923,0.650538
-73.5125,0.651952
-73.6223,0.653367
-73.7162,0.654781
-73.793,0.656195
-73.8496,0.657609
-73.8881,0.659024
-73.914,0.660438
-73.9324,0.661852
-73.9465,0.663266
-73.9597,0.66468
-73.9754,0.666095
-73.9953,0.667509
-74.0199,0.668923
-74.0517,0.670337
-74.0904,0.671751
-74.1363,0.673166
-74.1865,0.67458
-74.2373,0.675994
-74.2848,0.677408
-74.3277,0.678823
-74.3656,0.680237
-74.3996,0.681651
-74.431,0.683065
-74.4588,0.684479
-74.4817,0.685894
-74.498,0.687308
-74.5076,0.688722
-74.5094,0.690136
-74.507,0.69155
-74.5027,0.692965
-74.4975,0.694379
-74.4925,0.695793
-74.4877,0.697207
-74.4832,0.698622
-74.4787,0.700036
-74.4736,0.70145
-74.4694,0.702864
-74.4669,0.704278
-74.4661,0.705693
-74.4671,0.707107
-74.471,0.708521
-74.4754,0.709935
-74.4795,0.711349
-74.4822,0.712764
-74.4831,0.714178
-74.4824,0.715592
-74.4799,0.717006
-74.4755,0.718421
-74.4689,0.719835
-74.4598,0.721249
-74.4474,0.722663
-74.4313,0.724077
-74.4118,0.725492
-74.3884,0.726906
-74.3665,0.72832
-74.3445,0.729734
-74.3221,0.731148
-74.2964,0.732563
-74.2669,0.733977
-74.2351,0.735391
-74.1957,0.736805
-74.1477,0.738219
-74.0965,0.739634
-74.0397,0.741048
-73.9811,0.742462
-73.9196,0.743876
-73.8574,0.745291
-73.7945,0.746705
-73.7287,0.748119
-73.6655,0.749533
-73.6067,0.750947
-73.5536,0.752362
-73.5026,0.753776
-73.4551,0.75519
-73.4045,0.756604
-73.3455,0.758018
-73.2729,0.759433
-73.1771,0.760847
-73.0497,0.762261
-72.8945,0.763675
-72.7364,0.76509
-72.5889,0.766504
-72.4326,0.767918
-72.2729,0.769332
-72.0995,0.770746
-71.8776,0.772161
-71.616,0.773575
-71.2967,0.774989
-70.9246,0.776403
-70.5697,0.777817
-70.254,0.779232
-69.9514,0.780646
-69.6502,0.78206
-69.3048,0.783474
-68.781,0.784889
-68.144,0.786303
-67.4563,0.787717
-66.8152,0.789131
-66.2713,0.790545
-65.8211,0.79196
-65.403,0.793374
-64.9639,0.794788
-64.4064,0.796202
-63.6234,0.797616
-62.5057,0.799031
-61.0189,0.800445
-59.1218,0.801859
-57.0059,0.803273
-54.8665,0.804688
-52.8313,0.806102
-51.0287,0.807516
-49.4511,0.80893
-47.9909,0.810344
-46.6229,0.811759
-45.142,0.813173
-43.4269,0.814587
-41.3649,0.816001
-38.9167,0.817415
-36.2942,0.81883
-33.5699,0.820244
-30.8472,0.821658
-28.4193,0.823072
-25.8249,0.824486
-23.4935,0.825901
-21.2674,0.827315
-19.1646,0.828729
-17.0116,0.830143
-14.9327,0.831558
-12.6287,0.832972
-10.2627,0.834386
-7.93453,0.8358
-5.41175,0.837214
-2.50402,0.838629
0.847071,0.840043
3.99914,0.841457
6.847,0.842871
9.10565,0.844285
10.8163,0.8457
12.1087,0.847114
13.1522,0.848528
14.1463,0.849942
15.2004,0.851357
16.5405,0.852771
18.3518,0.854185
20.8059,0.855599
23.9546,0.857013
27.8437,0.858428
31.8141,0.859842
35.6322,0.861256
39.5557,0.86267
42.9893,0.864084
46.2472,0.865499
48.7414,0.866913
50.6357,0.868327
52.1623,0.869741
53.3662,0.871156
54.286,0.87257
54.875,0.873984
55.0084,0.875398
54.3882,0.876812
53.1234,0.878227
50.9333,0.879641
47.8298,0.881055
43.8924,0.882469
38.0986,0.883883
31.8173,0.885298
24.8868,0.886712
17.6834,0.888126
10.8223,0.88954
3.43766,0.890955
-4.35235,0.892369
-13.8655,0.893783
-23.423,0.895197
-31.7974,0.896611
-38.6024,0.898026
-43.4991,0.89944
-46.828,0.900854
-49.0807,0.902268
-50.9024,0.903682
-52.4909,0.905097
-54.2687,0.906511
-56.2844,0.907925
-58.6039,0.909339
-60.9431,0.910754
-62.4826,0.912168
-63.2605,0.913582
-63.579,0.914996
-63.702,0.91641
-63.7713,0.917825
-63.752,0.919239
-63.7066,0.920653
-63.6372,0.922067
-63.5932,0.923481
-63.6033,0.924896
-63.6736,0.92631
-63.7862,0.927724
-63.9481,0.929138
-64.1503,0.930553
-64.3772,0.931967
-64.6209,0.933381
-64.8094,0.934795
-64.9478,0.936209
-65.036,0.937624
-65.0832,0.939038
-65.0997,0.940452
-65.1,0.941866
-65.0906,0.94328
-65.0765,0.944695
-65.061,0.946109
-65.0454,0.947523
-65.031,0.948937
-65.011,0.950351
-65.0073,0.951766
-64.9918,0.95318
-64.9708,0.954594
-64.9394,0.956008
-64.909,0.957423
-64.8785,0.958837
-64.8523,0.960251
-64.8261,0.961665
-64.8088,0.963079
-64.7992,0.964494
-64.7974,0.965908
-64.7996,0.967322
-64.8054,0.968736
-64.8106,0.97015
-64.8144,0.971565
-64.8152,0.972979
-64.8145,0.974393
-64.8136,0.975807
-64.8128,0.977222
-64.8152,0.978636
-64.8197,0.98005
-64.8278,0.981464
-64.842,0.982878
-64.8601,0.984293
-64.8802,0.985707
-64.8993,0.987121
-64.9155,0.988535
-64.9275,0.989949
-64.9329,0.991364
-64.9314,0.992778
-64.9253,0.994192
-64.9166,0.995606
-64.9083,0.997021
-64.9021,0.998435
-64.8981,0.999849
-64.8958,1.00126
-64.8946,1.00268
-64.8949,1.00409
-64.8955,1.00551
-64.8964,1.00692
-64.8962,1.00833
-64.8938,1.00975
-64.8899,1.01116
-64.8853,1.01258
-64.8807,1.01399
-64.877,1.01541
-64.8752,1.01682
-64.8751,1.01823
-64.877,1.01965
-64.8806,1.02106
-64.8854,1.02248
-64.8908,1.02389
-64.8955,1.0253
-64.8991,1.02672
-64.9014,1.02813
-64.9022,1.02955
-64.9018,1.03096
-64.9006,1.03238
-64.8991,1.03379
-64.8976,1.0352
-64.8959,1.03662
-64.8944,1.03803
-64.8929,1.03945
-64.8921,1.04086
-64.8921,1.04228
-64.8936,1.04369
-64.8971,1.0451
-64.9012,1.04652
-64.905,1.04793
-64.9084,1.04935
-64.9108,1.05076
-64.9125,1.05217
-64.9136,1.05359
-64.9143,1.055
-64.9144,1.05642
-64.9141,1.05783
-64.913,1.05925
-64.9113,1.06066
-64.9092,1.06207
-64.907,1.06349
-64.905,1.0649
-64.9035,1.06632
-64.9024,1.06773
-64.9014,1.06915
-64.9006,1.07056
-64.9001,1.07197
-64.8997,1.07339
-64.8994,1.0748
-64.8991,1.07622
-64.899,1.07763
-64.899,1.07904
-64.8991,1.08046
-64.8994,1.08187
-64.8997,1.08329
-64.9,1.0847
-64.9003,1.08612
-64.9006,1.08753
-64.9008,1.08894
-64.901,1.09036
-64.9011,1.09177
-64.9011,1.09319
-64.9012,1.0946
-64.9011,1.09602
-64.9012,1.09743
-64.9012,1.09884
-64.9013,1.10026
-64.9014,1.10167
-64.9016,1.10309
-64.9017,1.1045
-64.9019,1.10592
-64.9019,1.10733
-64.902,1.10874
-64.902,1.11016
-64.902,1.11157
-64.9019,1.11299
-64.9019,1.1144
-64.9019,1.11581
-64.9018,1.11723
-64.9018,1.11864
-64.9017,1.12006
-64.9015,1.12147
-64.9014,1.12289
-64.9013,1.1243
-64.9012,1.12571
-64.9012,1.12713
-64.9011,1.12854
-64.9012,1.12996
-64.9012,1.13137
-64.9012,1.13279
-64.9012,1.1342
-64.9012,1.13561
-64.9011,1.13703
-64.9011,1.13844
-64.9011,1.13986
-64.9011,1.14127
-64.9012,1.14268
-64.9013,1.1441
-64.9015,1.14551
-64.9017,1.14693
-64.9018,1.14834
-64.9019,1.14976
-64.902,1.15117
-64.902,1.15258
-64.902,1.154
-64.902,1.15541
-64.9019,1.15683
-64.9019,1.15824
-64.9019,1.15966
-64.9018,1.16107
-64.9018,1.16248
-64.9017,1.1639
-64.9016,1.16531
-64.9015,1.16673
-64.9014,1.16814
-64.9015,1.16955
-64.9015,1.17097
-64.9016,1.17238
-64.9016,1.1738
-64.9017,1.17521
-64.9018,1.17663
-64.9018,1.17804
-64.9019,1.17945
-64.9019,1.18087
-64.902,1.18228
-64.902,1.1837
-64.902,1.18511
-64.902,1.18653
-64.902,1.18794
-64.902,1.18935
-64.902,1.19077
-64.902,1.19218
-64.902,1.1936
-64.902,1.19501
-64.902,1.19642
-64.902,1.19784
-64.902,1.19925
-64.902,1.20067
-64.902,1.20208
-64.902,1.2035
-64.902,1.20491
-64.902,1.20632
-64.902,1.20774
-64.902,1.20915
-64.902,1.21057
-64.902,1.21198
-64.902,1.2134
-64.902,1.21481
-64.902,1.21622
-64.902,1.21764
-64.902,1.21905
-64.902,1.22047
-64.902,1.22188
-64.902,1.22329
-64.902,1.22471
-64.902,1.22612
-64.902,1.22754
-64.902,1.22895
-64.902,1.23037
-64.902,1.23178
-64.902,1.23319
-64.902,1.23461
-64.902,1.23602
-64.902,1.23744
-64.902,1.23885
-64.902,1.24027
-64.902,1.24168
-64.902,1.24309
-64.902,1.24451
-64.902,1.24592
-64.902,1.24734
-64.902,1.24875
-64.902,1.25016
-64.902,1.25158
-64.902,1.25299
-64.902,1.25441
-64.902,1.25582
-64.902,1.25724
-64.902,1.25865
-64.902,1.26006
-64.902,1.26148
-64.902,1.26289
-64.902,1.26431
-64.902,1.26572
-64.902,1.26714
-64.902,1.26855
-64.902,1.26996
-64.902,1.27138
-64.902,1.27279
-64.902,1.27421
-64.902,1.27562
-64.902,1.27703
-64.902,1.27845
-64.902,1.27986
-64.902,1.28128
-64.902,1.28269
-64.902,1.28411
-64.902,1.28552
-64.902,1.28693
-64.902,1.28835
-64.902,1.28976
-64.902,1.29118
-64.902,1.29259
-64.902,1.29401
-64.902,1.29542
-64.902,1.29683
-64.902,1.29825
-64.902,1.29966
-64.902,1.30108
-64.902,1.30249
-64.902,1.3039
-64.902,1.30532
-64.902,1.30673
-64.902,1.30815
-64.902,1.30956
-64.902,1.31098
-64.902,1.31239
-64.902,1.3138
-64.902,1.31522
-64.902,1.31663
-64.902,1.31805
-64.902,1.31946
-64.902,1.32088
-64.902,1.32229
-64.902,1.3237
-64.902,1.32512
-64.902,1.32653
-64.902,1.32795
-64.902,1.32936
-64.902,1.33077
-64.902,1.33219
-64.902,1.3336
-64.902,1.33502
-64.902,1.33643
-64.902,1.33785
-64.902,1.33926
-64.902,1.34067
-64.902,1.34209
-64.902,1.3435
-64.902,1.34492
-64.902,1.34633
-64.902,1.34775
-64.902,1.34916
-64.902,1.35057
-64.902,1.35199
-64.902,1.3534
-64.902,1.35482
-64.902,1.35623
-64.902,1.35765
-64.902,1.35906
-64.902,1.36047
-64.902,1.36189
-64.902,1.3633
-64.902,1.36472
-64.902,1.36613
-64.902,1.36754
-64.902,1.36896
-64.902,1.37037
-64.902,1.37179
-64.902,1.3732
-64.902,1.37462
-64.902,1.37603
-64.902,1.37744
-64.902,1.37886
-64.902,1.38027
-64.902,1.38169
-64.902,1.3831
-64.902,1.38452
-64.902,1.38593
-64.902,1.38734
-64.902,1.38876
-64.902,1.39017
-64.902,1.39159
-64.902,1.393
-64.902,1.39441
-64.902,1.39583
-64.902,1.39724
-64.902,1.39866
-64.902,1.40007
-64.902,1.40149
-64.902,1.4029
-64.902,1.40431
-64.902,1.40573
-64.902,1.40714
-64.902,1.40856
-64.902,1.40997
-64.902,1.41139
-64.902,1.4128
-64.902,1.41421


==> csv/wm_gm_28_1.csv <==
Field 2,arc_length
-62.57,0
-62.57,0.00141421
-62.57,0.00282843
-62.57,0.00424264
-62.57,0.00565685
-62.57,0.00707107
-62.57,0.00848528
-62.57,0.0098995
-62.57,0.0113137
-62.57,0.0127279
-62.57,0.0141421
-62.57,0.0155563
-62.57,0.0169706
-62.57,0.0183848
-62.57,0.019799
-62.57,0.0212132
-62.57,0.0226274
-62.57,0.0240416
-62.57,0.0254558
-62.57,0.0268701
-62.57,0.0282843
-62.57,0.0296985
-62.57,0.0311127
-62.57,0.0325269
-62.57,0.0339411
-62.57,0.0353553
-62.57,0.0367696
-62.57,0.0381838
-62.57,0.039598
-62.57,0.0410122
-62.57,0.0424264
-62.57,0.0438406
-62.57,0.0452548
-62.57,0.046669
-62.57,0.0480833
-62.57,0.0494975
-62.57,0.0509117
-62.57,0.0523259
-62.57,0.0537401
-62.57,0.0551543
-62.57,0.0565685
-62.57,0.0579828
-62.57,0.059397
-62.57,0.0608112
-62.57,0.0622254
-62.57,0.0636396
-62.57,0.0650538
-62.57,0.066468
-62.57,0.0678823
-62.57,0.0692965
-62.57,0.0707107
-62.57,0.0721249
-62.57,0.0735391
-62.57,0.0749533
-62.57,0.0763675
-62.57,0.0777817
-62.57,0.079196
-62.57,0.0806102
-62.57,0.0820244
-62.57,0.0834386
-62.57,0.0848528
-62.57,0.086267
-62.57,0.0876812
-62.57,0.0890955
-62.57,0.0905097
-62.57,0.0919239
-62.57,0.0933381
-62.57,0.0947523
-62.57,0.0961665
-62.57,0.0975807
-62.57,0.0989949
-62.5699,0.100409
-62.5699,0.101823
-62.5697,0.103238
-62.5696,0.104652
-62.5695,0.106066
-62.5693,0.10748
-62.5693,0.108894
-62.5692,0.110309
-62.5693,0.111723
-62.5693,0.113137
-62.5695,0.114551
-62.5696,0.115966
-62.5698,0.11738
-62.57,0.118794
-62.5701,0.120208
-62.5701,0.121622
-62.5701,0.123037
-62.57,0.124451
-62.5698,0.125865
-62.5696,0.127279
-62.5693,0.128693
-62.5691,0.130108
-62.5689,0.131522
-62.5687,0.132936
-62.5686,0.13435
-62.5685,0.135765
-62.5684,0.137179
-62.5684,0.138593
-62.5686,0.140007
-62.5688,0.141421
-62.5691,0.142836
-62.5694,0.14425
-62.5696,0.145664
-62.5698,0.147078
-62.57,0.148492
-62.57,0.149907
-62.5699,0.151321
-62.5698,0.152735
-62.5697,0.154149
-62.5697,0.155563
-62.5699,0.156978
-62.5702,0.158392
-62.5707,0.159806
-62.5716,0.16122
-62.5732,0.162635
-62.575,0.164049
-62.5769,0.165463
-62.5787,0.166877
-62.5796,0.168291
-62.5802,0.169706
-62.5799,0.17112
-62.5794,0.172534
-62.5779,0.173948
-62.5762,0.175362
-62.5733,0.176777
-62.5699,0.178191
-62.5664,0.179605
-62.5624,0.181019
-62.5586,0.182434
-62.5531,0.183848
-62.55,0.185262
-62.5465,0.186676
-62.5466,0.18809
-62.5462,0.189505
-62.5489,0.190919
-62.5512,0.192333
-62.5559,0.193747
-62.5601,0.195161
-62.5661,0.196576
-62.5715,0.19799
-62.5757,0.199404
-62.5786,0.200818
-62.5762,0.202233
-62.5709,0.203647
-62.5599,0.205061
-62.5488,0.206475
-62.5429,0.207889
-62.5376,0.209304
-62.5386,0.210718
-62.5401,0.212132
-62.5466,0.213546
-62.554,0.21496
-62.5659,0.216375
-62.5772,0.217789
-62.5871,0.219203
-62.5957,0.220617
-62.6021,0.222032
-62.6067,0.223446
-62.608,0.22486
-62.6056,0.226274
-62.5855,0.227688
-62.5549,0.229103
-62.5148,0.230517
-62.471,0.231931
-62.4461,0.233345
-62.4223,0.234759
-62.42,0.236174
-62.418,0.237588
-62.4401,0.239002
-62.4632,0.240416
-62.5103,0.241831
-62.5574,0.243245
-62.6054,0.244659
-62.6475,0.246073
-62.6705,0.247487
-62.6899,0.248902
-62.6923,0.250316
-62.695,0.25173
-62.6937,0.253144
-62.6984,0.254558
-62.7331,0.255973
-62.7815,0.257387
-62.8853,0.258801
-63.0013,0.260215
-63.1183,0.26163
-63.2384,0.263044
-63.3022,0.264458
-63.369,0.265872
-63.3817,0.267286
-63.3907,0.268701
-63.2992,0.270115
-63.1683,0.271529
-62.8855,0.272943
-62.5279,0.274357
-61.996,0.275772
-61.3431,0.277186
-60.8476,0.2786
-60.417,0.280014
-60.2578,0.281428
-60.158,0.282843
-60.2279,0.284257
-60.3278,0.285671
-60.572,0.287085
-60.8632,0.2885
-61.4249,0.289914
-62.0831,0.291328
-63.1964,0.292742
-64.4036,0.294156
-65.8014,0.295571
-67.0795,0.296985
-67.1837,0.298399
-66.7255,0.299813
-64.8597,0.301227
-62.4075,0.302642
-59.5294,0.304056
-56.1409,0.30547
-52.5872,0.306884
-48.255,0.308299
-42.5115,0.309713
-36.0455,0.311127
-27.9886,0.312541
-19.1658,0.313955
-10.2575,0.31537
-1.34369,0.316784
7.60796,0.318198
16.0144,0.319612
24.918,0.321026
32.9832,0.322441
39.8983,0.323855
45.9456,0.325269
49.9912,0.326683
53.2046,0.328098
54.2702,0.329512
54.3783,0.330926
52.3411,0.33234
49.9444,0.333754
46.8804,0.335169
43.9982,0.336583
41.3753,0.337997
39.0147,0.339411
36.3033,0.340825
33.5999,0.34224
29.6377,0.343654
25.268,0.345068
19.5696,0.346482
13.7919,0.347897
10.0304,0.349311
6.78389,0.350725
4.55982,0.352139
2.37747,0.353553
-0.287087,0.354968
-3.16727,0.356382
-6.57116,0.357796
-9.98624,0.35921
-13.3098,0.360624
-16.6486,0.362039
-19.6035,0.363453
-22.7005,0.364867
-25.9259,0.366281
-29.3722,0.367696
-32.9648,0.36911
-36.6445,0.370524
-40.1586,0.371938
-43.3235,0.373352
-45.8466,0.374767
-48.1,0.376181
-50.1654,0.377595
-52.0319,0.379009
-53.9797,0.380423
-55.849,0.381838
-57.7839,0.383252
-59.7908,0.384666
-61.835,0.38608
-64.0442,0.387495
-65.803,0.388909
-67.567,0.390323
-69.0372,0.391737
-70.3645,0.393151
-71.2383,0.394566
-72.0011,0.39598
-72.467,0.397394
-72.8398,0.398808
-73.0702,0.400222
-73.2913,0.401637
-73.4742,0.403051
-73.6642,0.404465
-73.8308,0.405879
-73.9981,0.407293
-74.115,0.408708
-74.2297,0.410122
-74.3031,0.411536
-74.3781,0.41295
-74.4325,0.414365
-74.486,0.415779
-74.5272,0.417193
-74.5643,0.418607
-74.5831,0.420021
-74.5997,0.421436
-74.607,0.42285
-74.6132,0.424264
-74.6214,0.425678
-74.6297,0.427092
-74.6582,0.428507
-74.695,0.429921
-74.7575,0.431335
-74.8228,0.432749
-74.8791,0.434164
-74.929,0.435578
-74.9582,0.436992
-74.9827,0.438406
-74.9981,0.43982
-75.0109,0.441235
-75.0198,0.442649
-75.0267,0.444063
-75.0223,0.445477
-75.0133,0.446892
-74.9845,0.448306
-74.9541,0.44972
-74.9186,0.451134
-74.8878,0.452548
-74.8541,0.453963
-74.8231,0.455377
-74.7822,0.456791
-74.7418,0.458205
-74.6952,0.459619
-74.6514,0.461034
-74.6095,0.462448
-74.5736,0.463862
-74.5455,0.465276
-74.5196,0.46669
-74.4956,0.468105
-74.4684,0.469519
-74.445,0.470933
-74.4214,0.472347
-74.4054,0.473762
-74.3907,0.475176
-74.3795,0.47659
-74.3691,0.478004
-74.357,0.479418
-74.3444,0.480833
-74.3226,0.482247
-74.2986,0.483661
-74.2588,0.485075
-74.2165,0.486489
-74.1628,0.487904
-74.1088,0.489318
-74.0658,0.490732
-74.0255,0.492146
-73.9896,0.493561
-73.9529,0.494975
-73.9177,0.496389
-73.8813,0.497803
-73.8459,0.499217
-73.8069,0.500632
-73.7717,0.502046
-73.7351,0.50346
-73.7001,0.504874
-73.6629,0.506288
-73.6168,0.507703
-73.5674,0.509117
-73.5208,0.510531
-73.4759,0.511945
-73.4448,0.51336
-73.4169,0.514774
-73.3944,0.516188
-73.3719,0.517602
-73.3427,0.519016
-73.3101,0.520431
-73.2649,0.521845
-73.2154,0.523259
-73.1608,0.524673
-73.1031,0.526087
-73.0598,0.527502
-73.0178,0.528916
-72.975,0.53033
-72.9346,0.531744
-72.8988,0.533159
-72.8646,0.534573
-72.8337,0.535987
-72.8015,0.537401
-72.7691,0.538815
-72.7334,0.54023
-72.6968,0.541644
-72.6561,0.543058
-72.6068,0.544472
-72.555,0.545886
-72.5117,0.547301
-72.4688,0.548715
-72.4413,0.550129
-72.4144,0.551543
-72.3994,0.552958
-72.3833,0.554372
-72.3685,0.555786
-72.351,0.5572
-72.3244,0.558614
-72.2929,0.560029
-72.2493,0.561443
-72.2022,0.562857
-72.1678,0.564271
-72.1345,0.565685
-72.1082,0.5671
-72.0802,0.568514
-72.0582,0.569928
-72.0348,0.571342
-72.02,0.572756
-72.0041,0.574171
-71.9927,0.575585
-71.98,0.576999
-71.9659,0.578413
-71.9477,0.579828
-71.9259,0.581242
-71.9018,0.582656
-71.8843,0.58407
-71.8683,0.585484
-71.8604,0.586899
-71.8533,0.588313
-71.8494,0.589727
-71.8456,0.591141
-71.8414,0.592555
-71.8364,0.59397
-71.8277,0.595384
-71.8175,0.596798
-71.8034,0.598212
-71.7892,0.599627
-71.7783,0.601041
-71.7681,0.602455
-71.7577,0.603869
-71.7475,0.605283
-71.7357,0.606698
-71.7231,0.608112
-71.7085,0.609526
-71.693,0.61094
-71.6779,0.612354
-71.6626,0.613769
-71.6477,0.615183
-71.6314,0.616597
-71.6184,0.618011
-71.6057,0.619426
-71.5977,0.62084
-71.5903,0.622254
-71.5855,0.623668
-71.5809,0.625082
-71.5762,0.626497
-71.5712,0.627911
-71.5637,0.629325
-71.5555,0.630739
-71.5437,0.632153
-71.5314,0.633568
-71.5177,0.634982
-71.5046,0.636396
-71.4922,0.63781
-71.4807,0.639225
-71.4703,0.640639
-71.4604,0.642053
-71.4511,0.643467
-71.4419,0.644881
-71.4326,0.646296
-71.4231,0.64771
-71.4135,0.649124
-71.4037,0.650538
-71.3936,0.651952
-71.3834,0.653367
-71.375,0.654781
-71.367,0.656195
-71.3614,0.657609
-71.3561,0.659024
-71.3521,0.660438
-71.3481,0.661852
-71.3435,0.663266
-71.3385,0.66468
-71.3319,0.666095
-71.3249,0.667509
-71.3173,0.668923
-71.3096,0.670337
-71.3029,0.671751
-71.2964,0.673166
-71.2907,0.67458
-71.2854,0.675994
-71.2812,0.677408
-71.2772,0.678823
-71.2739,0.680237
-71.2705,0.681651
-71.2671,0.683065
-71.2635,0.684479
-71.2598,0.685894
-71.2561,0.687308
-71.2529,0.688722
-71.25,0.690136
-71.2479,0.69155
-71.246,0.692965
-71.2445,0.694379
-71.2432,0.695793
-71.2418,0.697207
-71.2404,0.698622
-71.2387,0.700036
-71.237,0.70145
-71.2355,0.702864
-71.234,0.704278
-71.2334,0.705693
-71.2328,0.707107
-71.2329,0.708521
-71.2331,0.709935
-71.2336,0.711349
-71.2341,0.712764
-71.2346,0.714178
-71.235,0.715592
-71.2355,0.717006
-71.236,0.718421
-71.2367,0.719835
-71.2374,0.721249
-71.2387,0.722663
-71.2401,0.724077
-71.2424,0.725492
-71.2448,0.726906
-71.2478,0.72832
-71.2508,0.729734
-71.2542,0.731148
-71.2576,0.732563
-71.2616,0.733977
-71.2654,0.735391
-71.2702,0.736805
-71.2751,0.738219
-71.2805,0.739634
-71.2859,0.741048
-71.2915,0.742462
-71.297,0.743876
-71.3025,0.745291
-71.308,0.746705
-71.3137,0.748119
-71.3192,0.749533
-71.3245,0.750947
-71.3293,0.752362
-71.3341,0.753776
-71.3386,0.75519
-71.3438,0.756604
-71.3489,0.758018
-71.3557,0.759433
-71.363,0.760847
-71.3727,0.762261
-71.3831,0.763675
-71.3926,0.76509
-71.4018,0.766504
-71.4103,0.767918
-71.4186,0.769332
-71.4278,0.770746
-71.4373,0.772161
-71.4493,0.773575
-71.4616,0.774989
-71.4759,0.776403
-71.4895,0.777817
-71.5007,0.779232
-71.5113,0.780646
-71.5212,0.78206
-71.5317,0.783474
-71.547,0.784889
-71.5634,0.786303
-71.5801,0.787717
-71.5962,0.789131
-71.6076,0.790545
-71.6181,0.79196
-71.626,0.793374
-71.634,0.794788
-71.6436,0.796202
-71.6544,0.797616
-71.6703,0.799031
-71.6876,0.800445
-71.7089,0.801859
-71.7306,0.803273
-71.7505,0.804688
-71.7695,0.806102
-71.7842,0.807516
-71.7981,0.80893
-71.8096,0.810344
-71.8207,0.811759
-71.8329,0.813173
-71.8456,0.814587
-71.8627,0.816001
-71.8809,0.817415
-71.9026,0.81883
-71.9243,0.820244
-71.9478,0.821658
-71.969,0.823072
-71.993,0.824486
-72.0148,0.825901
-72.0363,0.827315
-72.0573,0.828729
-72.0783,0.830143
-72.1,0.831558
-72.1227,0.832972
-72.147,0.834386
-72.1698,0.8358
-72.1939,0.837214
-72.221,0.838629
-72.2505,0.840043
-72.2768,0.841457
-72.3022,0.842871
-72.3197,0.844285
-72.3353,0.8457
-72.3456,0.847114
-72.3549,0.848528
-72.3637,0.849942
-72.3726,0.851357
-72.3861,0.852771
-72.4008,0.854185
-72.4252,0.855599
-72.451,0.857013
-72.4867,0.858428
-72.5208,0.859842
-72.5552,0.861256
-72.5899,0.86267
-72.6227,0.864084
-72.6533,0.865499
-72.6779,0.866913
-72.701,0.868327
-72.7209,0.869741
-72.7417,0.871156
-72.7643,0.87257
-72.7884,0.873984
-72.815,0.875398
-72.8427,0.876812
-72.8689,0.878227
-72.8952,0.879641
-72.9208,0.881055
-72.946,0.882469
-72.9751,0.883883
-73.0034,0.885298
-73.0311,0.886712
-73.0581,0.888126
-73.0826,0.88954
-73.1069,0.890955
-73.1348,0.892369
-73.1646,0.893783
-73.1961,0.895197
-73.2269,0.896611
-73.2504,0.898026
-73.2714,0.89944
-73.2848,0.900854
-73.2967,0.902268
-73.3081,0.903682
-73.3196,0.905097
-73.3388,0.906511
-73.361,0.907925
-73.3966,0.909339
-73.4356,0.910754
-73.4686,0.912168
-73.4979,0.913582
-73.5178,0.914996
-73.5369,0.91641
-73.5606,0.917825
-73.5852,0.919239
-73.6162,0.920653
-73.6481,0.922067
-73.6821,0.923481
-73.7155,0.924896
-73.7445,0.92631
-73.7731,0.927724
-73.7989,0.929138
-73.8247,0.930553
-73.8519,0.931967
-73.8811,0.933381
-73.9059,0.934795
-73.9298,0.936209
-73.9478,0.937624
-73.964,0.939038
-73.976,0.940452
-73.987,0.941866
-73.9981,0.94328
-74.0092,0.944695
-74.024,0.946109
-74.0396,0.947523
-74.0628,0.948937
-74.0873,0.950351
-74.1153,0.951766
-74.1427,0.95318
-74.1706,0.954594
-74.1981,0.956008
-74.2226,0.957423
-74.2467,0.958837
-74.268,0.960251
-74.289,0.961665
-74.3106,0.963079
-74.3322,0.964494
-74.3557,0.965908
-74.3797,0.967322
-74.4008,0.968736
-74.4208,0.97015
-74.4372,0.971565
-74.4522,0.972979
-74.4645,0.974393
-74.476,0.975807
-74.4865,0.977222
-74.4968,0.978636
-74.5062,0.98005
-74.5159,0.981464
-74.5255,0.982878
-74.536,0.984293
-74.5465,0.985707
-74.5574,0.987121
-74.5676,0.988535
-74.5776,0.989949
-74.5884,0.991364
-74.599,0.992778
-74.6092,0.994192
-74.6187,0.995606
-74.6258,0.997021
-74.6314,0.998435
-74.6344,0.999849
-74.6369,1.00126
-74.6384,1.00268
-74.6395,1.00409
-74.6391,1.00551
-74.6382,1.00692
-74.6338,1.00833
-74.6285,1.00975
-74.6197,1.01116
-74.6112,1.01258
-74.6012,1.01399
-74.5919,1.01541
-74.5808,1.01682
-74.5703,1.01823
-74.5556,1.01965
-74.5404,1.02106
-74.5206,1.02248
-74.5004,1.02389
-74.4766,1.0253
-74.4521,1.02672
-74.4239,1.02813
-74.3944,1.02955
-74.3565,1.03096
-74.3185,1.03238
-74.2779,1.03379
-74.2373,1.0352
-74.1905,1.03662
-74.1389,1.03803
-74.0574,1.03945
-73.9636,1.04086
-73.8305,1.04228
-73.6823,1.04369
-73.4953,1.0451
-73.3071,1.04652
-73.1627,1.04793
-73.0223,1.04935
-72.9313,1.05076
-72.8434,1.05217
-72.7716,1.05359
-72.6975,1.055
-72.5964,1.05642
-72.4832,1.05783
-72.2915,1.05925
-72.0821,1.06066
-71.7938,1.06207
-71.5005,1.06349
-71.1719,1.0649
-70.8438,1.06632
-70.4461,1.06773
-70.0224,1.06915
-69.4942,1.07056
-68.9549,1.07197
-68.3405,1.07339
-67.6871,1.0748
-66.8044,1.07622
-65.7916,1.07763
-64.5165,1.07904
-63.1422,1.08046
-61.7591,1.08187
-60.3265,1.08329
-58.7269,1.0847
-57.1002,1.08612
-55.325,1.08753
-53.595,1.08894
-51.8902,1.09036
-50.2815,1.09177
-48.5863,1.09319
-46.8275,1.0946
-44.776,1.09602
-42.5772,1.09743
-40.3824,1.09884
-38.185,1.10026
-36.3116,1.10167
-34.4796,1.10309
-32.6175,1.1045
-30.68,1.10592
-28.1975,1.10733
-25.6426,1.10874
-22.8195,1.11016
-20.1093,1.11157
-17.5691,1.11299
-15.1348,1.1144
-12.4346,1.11581
-9.67157,1.11723
-7.2172,1.11864
-4.74461,1.12006
-2.50894,1.12147
-0.236927,1.12289
1.95962,1.1243
4.19251,1.12571
6.61402,1.12713
8.90898,1.12854
11.0199,1.12996
12.9431,1.13137
14.5733,1.13279
16.1701,1.1342
17.6911,1.13561
19.3163,1.13703
21.1077,1.13844
23.1355,1.13986
25.7599,1.14127
28.7385,1.14268
32.5967,1.1441
36.4624,1.14551
39.6273,1.14693
42.3099,1.14834
43.9743,1.14976
45.4444,1.15117
46.707,1.15258
47.9823,1.154
49.5808,1.15541
51.1525,1.15683
52.5008,1.15824
53.4523,1.15966
53.19,1.16107
52.4065,1.16248
50.2901,1.1639
47.5756,1.16531
43.5256,1.16673
39.3241,1.16814
34.9736,1.16955
30.7281,1.17097
26.6785,1.17238
22.6475,1.1738
18.192,1.17521
13.337,1.17663
7.18172,1.17804
0.433238,1.17945
-7.55072,1.18087
-15.8242,1.18228
-23.0614,1.1837
-29.6478,1.18511
-35.0639,1.18653
-40.0557,1.18794
-44.9018,1.18935
-49.4684,1.19077
-53.1641,1.19218
-56.3667,1.1936
-58.3374,1.19501
-59.9432,1.19642
-60.6909,1.19784
-61.2624,1.19925
-61.5358,1.20067
-61.7473,1.20208
-61.8359,1.2035
-61.8856,1.20491
-61.882,1.20632
-61.8942,1.20774
-62.0563,1.20915
-62.3189,1.21057
-62.5465,1.21198
-62.8454,1.2134
-63.0364,1.21481
-63.2901,1.21622
-63.4006,1.21764
-63.571,1.21905
-63.6097,1.22047
-63.7139,1.22188
-63.6415,1.22329
-63.6279,1.22471
-63.4589,1.22612
-63.3315,1.22754
-63.1247,1.22895
-62.984,1.23037
-62.8385,1.23178
-62.7256,1.23319
-62.6253,1.23461
-62.5448,1.23602
-62.5023,1.23744
-62.4632,1.23885
-62.4717,1.24027
-62.4765,1.24168
-62.5006,1.24309
-62.5242,1.24451
-62.553,1.24592
-62.5827,1.24734
-62.6046,1.24875
-62.6278,1.25016
-62.6318,1.25158
-62.6346,1.25299
-62.619,1.25441
-62.6035,1.25582
-62.5838,1.25724
-62.5668,1.25865
-62.5545,1.26006
-62.5447,1.26148
-62.5374,1.26289
-62.5314,1.26431
-62.5257,1.26572
-62.5212,1.26714
-62.5181,1.26855
-62.5172,1.26996
-62.5198,1.27138
-62.5245,1.27279
-62.5287,1.27421
-62.5329,1.27562
-62.5332,1.27703
-62.5327,1.27845
-62.5305,1.27986
-62.5276,1.28128
-62.5253,1.28269
-62.5227,1.28411
-62.522,1.28552
-62.5218,1.28693
-62.5247,1.28835
-62.5285,1.28976
-62.5348,1.29118
-62.5413,1.29259
-62.5472,1.29401
-62.5527,1.29542
-62.5567,1.29683
-62.5601,1.29825
-62.5614,1.29966
-62.5621,1.30108
-62.562,1.30249
-62.5613,1.3039
-62.5604,1.30532
-62.559,1.30673
-62.5578,1.30815
-62.5563,1.30956
-62.5553,1.31098
-62.5542,1.31239
-62.5544,1.3138
-62.5546,1.31522
-62.5557,1.31663
-62.5569,1.31805
-62.5584,1.31946
-62.56,1.32088
-62.562,1.32229
-62.564,1.3237
-62.5665,1.32512
-62.569,1.32653
-62.5716,1.32795
-62.5739,1.32936
-62.5756,1.33077
-62.5765,1.33219
-62.5759,1.3336
-62.5748,1.33502
-62.5731,1.33643
-62.5714,1.33785
-62.57,1.33926
-62.569,1.34067
-62.5683,1.34209
-62.5679,1.3435
-62.5678,1.34492
-62.5679,1.34633
-62.5683,1.34775
-62.569,1.34916
-62.5699,1.35057
-62.5711,1.35199
-62.5721,1.3534
-62.5731,1.35482
-62.5735,1.35623
-62.5739,1.35765
-62.5738,1.35906
-62.5738,1.36047
-62.5736,1.36189
-62.5735,1.3633
-62.5732,1.36472
-62.5731,1.36613
-62.5727,1.36754
-62.5725,1.36896
-62.572,1.37037
-62.5715,1.37179
-62.5712,1.3732
-62.571,1.37462
-62.5709,1.37603
-62.5709,1.37744
-62.5706,1.37886
-62.5705,1.38027
-62.5702,1.38169
-62.57,1.3831
-62.5699,1.38452
-62.5698,1.38593
-62.5697,1.38734
-62.5697,1.38876
-62.5697,1.39017
-62.5697,1.39159
-62.5697,1.393
-62.5698,1.39441
-62.5699,1.39583
-62.57,1.39724
-62.5701,1.39866
-62.5702,1.40007
-62.5703,1.40149
-62.5704,1.4029
-62.5704,1.40431
-62.5705,1.40573
-62.5704,1.40714
-62.5704,1.40856
-62.5703,1.40997
-62.5703,1.41139
-62.5703,1.4128
-62.5702,1.41421


==> csv/wm_gm_28_2.csv <==
Field 2,arc_length
-62.5701,0
-62.5701,0.0014142
-62.5701,0.00282841
-62.5701,0.00424266
-62.57,0.00565686
-62.57,0.00707106
-62.57,0.00848527
-62.57,0.00989952
-62.57,0.0113137
-62.57,0.0127279
-62.57,0.0141421
-62.57,0.0155563
-62.57,0.0169706
-62.57,0.0183848
-62.57,0.019799
-62.57,0.0212132
-62.57,0.0226274
-62.57,0.0240416
-62.57,0.0254558
-62.5699,0.0268701
-62.5699,0.0282843
-62.5699,0.0296985
-62.5698,0.0311127
-62.5698,0.0325269
-62.5698,0.0339411
-62.5698,0.0353553
-62.5698,0.0367696
-62.5699,0.0381838
-62.57,0.039598
-62.5701,0.0410122
-62.5702,0.0424264
-62.5703,0.0438406
-62.5704,0.0452548
-62.5704,0.046669
-62.5704,0.0480832
-62.5705,0.0494975
-62.5707,0.0509117
-62.5709,0.0523259
-62.5711,0.0537401
-62.5714,0.0551543
-62.5717,0.0565686
-62.5719,0.0579828
-62.5722,0.059397
-62.5722,0.0608112
-62.5721,0.0622254
-62.5716,0.0636396
-62.571,0.0650538
-62.5701,0.066468
-62.5692,0.0678822
-62.5683,0.0692965
-62.5675,0.0707107
-62.5669,0.0721249
-62.5662,0.0735391
-62.5658,0.0749533
-62.5653,0.0763675
-62.5657,0.0777818
-62.5663,0.079196
-62.5674,0.0806102
-62.5687,0.0820244
-62.5699,0.0834386
-62.5712,0.0848528
-62.5724,0.086267
-62.5736,0.0876812
-62.575,0.0890955
-62.5765,0.0905097
-62.5782,0.0919239
-62.5802,0.0933381
-62.582,0.0947523
-62.5841,0.0961665
-62.585,0.0975807
-62.5859,0.0989949
-62.5855,0.100409
-62.5854,0.101823
-62.5846,0.103238
-62.584,0.104652
-62.5828,0.106066
-62.5817,0.10748
-62.5789,0.108894
-62.5763,0.110309
-62.5716,0.111723
-62.5676,0.113137
-62.564,0.114551
-62.5613,0.115966
-62.5602,0.11738
-62.5599,0.118794
-62.5629,0.120208
-62.5673,0.121622
-62.5768,0.123037
-62.5882,0.124451
-62.5978,0.125865
-62.6079,0.127279
-62.6164,0.128693
-62.6266,0.130108
-62.6343,0.131522
-62.646,0.132936
-62.654,0.13435
-62.6654,0.135765
-62.6715,0.137179
-62.6799,0.138593
-62.6823,0.140007
-62.6856,0.141421
-62.6816,0.142836
-62.6778,0.14425
-62.6622,0.145664
-62.6455,0.147078
-62.6107,0.148492
-62.5756,0.149907
-62.5315,0.151321
-62.4926,0.152735
-62.4688,0.154149
-62.4506,0.155564
-62.4522,0.156978
-62.4548,0.158392
-62.4726,0.159806
-62.491,0.16122
-62.5195,0.162635
-62.5479,0.164049
-62.5818,0.165463
-62.6147,0.166877
-62.6461,0.168291
-62.6751,0.169706
-62.6867,0.17112
-62.6946,0.172534
-62.6813,0.173948
-62.6684,0.175362
-62.6437,0.176777
-62.6223,0.178191
-62.5908,0.179605
-62.5627,0.181019
-62.5199,0.182434
-62.4789,0.183848
-62.4273,0.185262
-62.3806,0.186676
-62.3415,0.18809
-62.3099,0.189505
-62.3044,0.190919
-62.3033,0.192333
-62.288,0.193747
-62.2715,0.195161
-62.2238,0.196576
-62.1716,0.19799
-62.0818,0.199404
-61.9898,0.200818
-61.8766,0.202233
-61.7522,0.203647
-61.5809,0.205061
-61.3851,0.206475
-61.1885,0.207889
-60.9864,0.209304
-60.7335,0.210718
-60.4712,0.212132
-60.1595,0.213546
-59.8438,0.21496
-59.5108,0.216375
-59.168,0.217789
-58.7152,0.219203
-58.181,0.220617
-57.1711,0.222032
-55.8456,0.223446
-52.6932,0.22486
-48.4752,0.226274
-41.0983,0.227688
-32.7241,0.229103
-25.1061,0.230517
-17.932,0.231931
-12.3657,0.233345
-6.91139,0.234759
-0.814717,0.236174
5.61847,0.237588
14.0367,0.239002
22.7713,0.240416
30.8983,0.241831
38.3559,0.243245
43.3999,0.244659
47.8215,0.246073
50.6399,0.247487
53.2113,0.248902
54.6889,0.250316
55.9139,0.25173
55.8532,0.253144
55.6124,0.254558
54.4336,0.255973
53.1429,0.257387
51.1557,0.258801
49.0577,0.260215
46.3845,0.26163
43.5089,0.263044
40.2186,0.264458
36.9763,0.265872
34.4734,0.267286
32.1056,0.268701
30.5938,0.270115
29.2118,0.271529
28.1423,0.272943
27.1094,0.274357
25.7792,0.275772
24.2989,0.277186
21.6842,0.2786
18.7607,0.280014
14.9075,0.281428
11.1256,0.282843
8.17915,0.284257
5.32391,0.285671
2.82505,0.287085
0.364446,0.2885
-2.0471,0.289914
-4.62093,0.291328
-6.84296,0.292742
-8.96042,0.294156
-11.1089,0.295571
-13.3637,0.296985
-15.6318,0.298399
-17.7466,0.299813
-19.9702,0.301227
-22.2199,0.302642
-24.88,0.304056
-27.4709,0.30547
-29.6675,0.306884
-31.8113,0.308299
-33.3609,0.309713
-34.8466,0.311127
-35.9815,0.312541
-37.1406,0.313955
-38.5385,0.31537
-40.1319,0.316784
-42.4749,0.318198
-45.0515,0.319612
-48.3397,0.321026
-51.6473,0.322441
-54.6544,0.323855
-57.2989,0.325269
-59.0941,0.326683
-60.6683,0.328098
-61.6055,0.329512
-62.4353,0.330926
-63.0726,0.33234
-63.6926,0.333754
-64.465,0.335169
-65.2687,0.336583
-66.2814,0.337997
-67.2646,0.339411
-68.0873,0.340825
-68.7571,0.34224
-69.1601,0.343654
-69.5339,0.345068
-69.9109,0.346482
-70.3195,0.347897
-70.7904,0.349311
-71.293,0.350725
-71.7251,0.352139
-72.1041,0.353553
-72.3238,0.354968
-72.5458,0.356382
-72.7099,0.357796
-72.8678,0.35921
-73.0202,0.360624
-73.158,0.362039
-73.2909,0.363453
-73.4088,0.364867
-73.5011,0.366281
-73.5831,0.367696
-73.6539,0.36911
-73.7241,0.370524
-73.7909,0.371938
-73.86,0.373352
-73.9266,0.374767
-73.9903,0.376181
-74.0494,0.377595
-74.1066,0.379009
-74.1725,0.380423
-74.2361,0.381838
-74.3002,0.383252
-74.3614,0.384666
-74.405,0.38608
-74.4427,0.387495
-74.4696,0.388909
-74.4956,0.390323
-74.517,0.391737
-74.5365,0.393151
-74.5549,0.394566
-74.5718,0.39598
-74.5873,0.397394
-74.6027,0.398808
-74.6172,0.400222
-74.6311,0.401637
-74.6405,0.403051
-74.6493,0.404465
-74.6542,0.405879
-74.6587,0.407293
-74.6605,0.408708
-74.6621,0.410122
-74.6612,0.411536
-74.6601,0.41295
-74.6552,0.414365
-74.6494,0.415779
-74.6397,0.417193
-74.6296,0.418607
-74.6174,0.420021
-74.6057,0.421436
-74.5939,0.42285
-74.5819,0.424264
-74.5688,0.425678
-74.5557,0.427092
-74.5415,0.428507
-74.5276,0.429921
-74.5138,0.431335
-74.5,0.432749
-74.4865,0.434164
-74.472,0.435578
-74.4564,0.436992
-74.4389,0.438406
-74.4232,0.43982
-74.4075,0.441235
-74.3976,0.442649
-74.3882,0.444063
-74.3815,0.445477
-74.375,0.446891
-74.3678,0.448306
-74.3594,0.44972
-74.3434,0.451134
-74.3247,0.452548
-74.2928,0.453963
-74.2595,0.455377
-74.2285,0.456791
-74.2001,0.458205
-74.1746,0.459619
-74.1474,0.461034
-74.1178,0.462448
-74.0885,0.463862
-74.0647,0.465276
-74.0419,0.46669
-74.0263,0.468105
-74.012,0.469519
-74.0014,0.470933
-73.9915,0.472347
-73.9805,0.473762
-73.9691,0.475176
-73.9514,0.47659
-73.9325,0.478004
-73.9046,0.479418
-73.8763,0.480833
-73.8432,0.482247
-73.813,0.483661
-73.7865,0.485075
-73.7606,0.486489
-73.7339,0.487904
-73.7071,0.489318
-73.682,0.490732
-73.6569,0.492146
-73.63,0.493561
-73.6031,0.494975
-73.5734,0.496389
-73.5429,0.497803
-73.509,0.499217
-73.4755,0.500632
-73.4459,0.502046
-73.4185,0.50346
-73.398,0.504874
-73.3775,0.506288
-73.3599,0.507703
-73.3405,0.509117
-73.3232,0.510531
-73.3043,0.511945
-73.2834,0.513359
-73.2615,0.514774
-73.2365,0.516188
-73.2097,0.517602
-73.1832,0.519016
-73.1556,0.520431
-73.1301,0.521845
-73.1054,0.523259
-73.0807,0.524673
-73.0563,0.526087
-73.029,0.527502
-73.0018,0.528916
-72.973,0.53033
-72.9441,0.531744
-72.9146,0.533158
-72.8854,0.534573
-72.8554,0.535987
-72.8251,0.537401
-72.796,0.538815
-72.7664,0.54023
-72.7365,0.541644
-72.7052,0.543058
-72.6813,0.544472
-72.6581,0.545886
-72.642,0.547301
-72.6266,0.548715
-72.6153,0.550129
-72.604,0.551543
-72.5919,0.552957
-72.579,0.554372
-72.5585,0.555786
-72.5344,0.5572
-72.4988,0.558614
-72.4593,0.560029
-72.4238,0.561443
-72.3888,0.562857
-72.3575,0.564271
-72.3274,0.565685
-72.3042,0.5671
-72.2827,0.568514
-72.2686,0.569928
-72.2557,0.571342
-72.2466,0.572756
-72.238,0.574171
-72.2285,0.575585
-72.2185,0.576999
-72.2026,0.578413
-72.1852,0.579828
-72.1586,0.581242
-72.131,0.582656
-72.0984,0.58407
-72.069,0.585484
-72.0423,0.586899
-72.0156,0.588313
-71.992,0.589727
-71.9686,0.591141
-71.9521,0.592556
-71.9356,0.59397
-71.9218,0.595384
-71.9076,0.596798
-71.8895,0.598212
-71.8696,0.599627
-71.8449,0.601041
-71.82,0.602455
-71.8005,0.603869
-71.7825,0.605283
-71.7662,0.606698
-71.7484,0.608112
-71.729,0.609526
-71.7087,0.61094
-71.693,0.612355
-71.6783,0.613769
-71.6698,0.615183
-71.6617,0.616597
-71.6548,0.618011
-71.6473,0.619426
-71.6363,0.62084
-71.6236,0.622254
-71.6054,0.623668
-71.5867,0.625082
-71.569,0.626497
-71.5521,0.627911
-71.5381,0.629325
-71.5249,0.630739
-71.514,0.632153
-71.5038,0.633568
-71.4955,0.634982
-71.4877,0.636396
-71.4803,0.63781
-71.473,0.639225
-71.4643,0.640639
-71.4553,0.642053
-71.4448,0.643467
-71.4342,0.644881
-71.4235,0.646296
-71.4131,0.64771
-71.4041,0.649124
-71.3951,0.650538
-71.3865,0.651952
-71.378,0.653367
-71.3696,0.654781
-71.3617,0.656195
-71.354,0.657609
-71.3464,0.659024
-71.3392,0.660438
-71.3319,0.661852
-71.3248,0.663266
-71.317,0.66468
-71.3103,0.666095
-71.3032,0.667509
-71.2977,0.668923
-71.2921,0.670337
-71.2884,0.671751
-71.2846,0.673166
-71.2819,0.67458
-71.279,0.675994
-71.276,0.677408
-71.2728,0.678823
-71.269,0.680237
-71.2648,0.681651
-71.261,0.683065
-71.2571,0.684479
-71.2537,0.685894
-71.2506,0.687308
-71.2481,0.688722
-71.2456,0.690136
-71.2436,0.69155
-71.2416,0.692965
-71.24,0.694379
-71.2385,0.695793
-71.2372,0.697207
-71.2359,0.698622
-71.235,0.700036
-71.2341,0.70145
-71.2337,0.702864
-71.2332,0.704278
-71.233,0.705693
-71.2328,0.707107
-71.233,0.708521
-71.2331,0.709935
-71.2336,0.711349
-71.2341,0.712764
-71.2351,0.714178
-71.236,0.715592
-71.2375,0.717006
-71.2389,0.718421
-71.2404,0.719835
-71.2419,0.721249
-71.2438,0.722663
-71.2457,0.724077
-71.2478,0.725492
-71.2499,0.726906
-71.2526,0.72832
-71.2552,0.729734
-71.2581,0.731148
-71.2611,0.732563
-71.2645,0.733977
-71.2681,0.735391
-71.2716,0.736805
-71.2751,0.738219
-71.2782,0.739634
-71.2812,0.741048
-71.2839,0.742462
-71.2866,0.743876
-71.2902,0.745291
-71.294,0.746705
-71.2995,0.748119
-71.3054,0.749533
-71.3132,0.750947
-71.3215,0.752362
-71.33,0.753776
-71.338,0.75519
-71.3441,0.756604
-71.3495,0.758018
-71.3529,0.759433
-71.3558,0.760847
-71.3582,0.762261
-71.3605,0.763675
-71.3641,0.76509
-71.3682,0.766504
-71.3767,0.767918
-71.3862,0.769332
-71.3985,0.770746
-71.4105,0.772161
-71.4179,0.773575
-71.4246,0.774989
-71.4316,0.776403
-71.4393,0.777817
-71.45,0.779232
-71.4619,0.780646
-71.4752,0.78206
-71.488,0.783474
-71.4994,0.784889
-71.5112,0.786303
-71.5216,0.787717
-71.5318,0.789131
-71.5428,0.790545
-71.5537,0.79196
-71.5657,0.793374
-71.5779,0.794788
-71.5918,0.796202
-71.6051,0.797616
-71.6199,0.799031
-71.6337,0.800445
-71.6456,0.801859
-71.6572,0.803273
-71.668,0.804688
-71.6784,0.806102
-71.6911,0.807516
-71.7054,0.80893
-71.7284,0.810344
-71.7549,0.811759
-71.7884,0.813173
-71.8211,0.814587
-71.8477,0.816001
-71.8724,0.817415
-71.8967,0.81883
-71.9206,0.820244
-71.9443,0.821658
-71.9686,0.823072
-71.9939,0.824486
-72.0193,0.825901
-72.0448,0.827315
-72.0705,0.828729
-72.0993,0.830143
-72.1281,0.831558
-72.1531,0.832972
-72.1768,0.834386
-72.1951,0.8358
-72.2127,0.837214
-72.2283,0.838629
-72.2448,0.840043
-72.2678,0.841457
-72.2938,0.842871
-72.3316,0.844285
-72.3722,0.8457
-72.4182,0.847114
-72.465,0.848528
-72.5118,0.849942
-72.5592,0.851357
-72.6012,0.852771
-72.6409,0.854185
-72.6672,0.855599
-72.6902,0.857013
-72.7051,0.858428
-72.7186,0.859842
-72.7327,0.861256
-72.7474,0.86267
-72.7735,0.864084
-72.8026,0.865499
-72.8505,0.866913
-72.8983,0.868327
-72.944,0.869741
-72.9806,0.871156
-73.0092,0.87257
-73.0393,0.873984
-73.0784,0.875398
-73.1216,0.876812
-73.1764,0.878227
-73.2308,0.879641
-73.2777,0.881055
-73.3205,0.882469
-73.3596,0.883883
-73.3981,0.885298
-73.4314,0.886712
-73.4656,0.888126
-73.5027,0.88954
-73.5396,0.890955
-73.5777,0.892369
-73.6131,0.893783
-73.6463,0.895197
-73.6791,0.896611
-73.7091,0.898026
-73.7385,0.89944
-73.7645,0.900854
-73.7903,0.902268
-73.8146,0.903682
-73.8379,0.905097
-73.8662,0.906511
-73.897,0.907925
-73.9398,0.909339
-73.9849,0.910754
-74.0397,0.912168
-74.0908,0.913582
-74.1296,0.914996
-74.1657,0.91641
-74.2027,0.917825
-74.2371,0.919239
-74.2698,0.920653
-74.3054,0.922067
-74.339,0.923481
-74.3742,0.924896
-74.4098,0.92631
-74.4491,0.927724
-74.4839,0.929138
-74.5182,0.930553
-74.5423,0.931967
-74.5653,0.933381
-74.58,0.934795
-74.5943,0.936209
-74.6064,0.937624
-74.6193,0.939038
-74.6378,0.940452
-74.659,0.941866
-74.6907,0.94328
-74.7246,0.944695
-74.7609,0.946109
-74.7964,0.947523
-74.8236,0.948937
-74.851,0.950351
-74.8744,0.951766
-74.8978,0.95318
-74.9133,0.954594
-74.9288,0.956008
-74.9355,0.957423
-74.943,0.958837
-74.9429,0.960251
-74.9445,0.961665
-74.9404,0.963079
-74.9393,0.964494
-74.9386,0.965908
-74.9433,0.967322
-74.9522,0.968736
-74.9676,0.97015
-74.9826,0.971565
-75.0056,0.972979
-75.0228,0.974393
-75.0493,0.975807
-75.0533,0.977222
-75.0578,0.978636
-75.0304,0.98005
-74.9995,0.981464
-74.9535,0.982878
-74.9062,0.984293
-74.8495,0.985707
-74.7937,0.987121
-74.7249,0.988535
-74.6592,0.989949
-74.5748,0.991364
-74.4998,0.992778
-74.3853,0.994192
-74.2854,0.995606
-74.1394,0.997021
-74.0095,0.998435
-73.8248,0.999849
-73.6522,1.00126
-73.4486,1.00268
-73.2567,1.00409
-73.0579,1.00551
-72.8471,1.00692
-72.5563,1.00833
-72.2474,1.00975
-71.7504,1.01116
-71.2034,1.01258
-70.4304,1.01399
-69.6246,1.01541
-68.6411,1.01682
-67.5503,1.01823
-65.9422,1.01965
-64.1738,1.02106
-62.2273,1.02248
-60.2531,1.02389
-57.5946,1.0253
-54.7335,1.02672
-50.9944,1.02813
-47.1731,1.02955
-43.8545,1.03096
-40.5948,1.03238
-38.2253,1.03379
-36.0359,1.0352
-34.5588,1.03662
-33.128,1.03803
-31.7615,1.03945
-30.3191,1.04086
-28.1969,1.04228
-25.8465,1.04369
-22.3559,1.0451
-18.8467,1.04652
-14.9063,1.04793
-11.4279,1.04935
-8.36997,1.05076
-5.47937,1.05217
-2.44344,1.05359
0.436071,1.055
3.82485,1.05642
6.75145,1.05783
10.38,1.05925
13.656,1.06066
16.864,1.06207
19.8848,1.06349
22.9201,1.0649
26.0181,1.06632
29.3762,1.06773
32.8188,1.06915
36.178,1.07056
39.5182,1.07197
42.8976,1.07339
46.1498,1.0748
49.2062,1.07622
52.1872,1.07763
54.1539,1.07904
55.6751,1.08046
55.0075,1.08187
53.4065,1.08329
49.0299,1.0847
43.848,1.08612
37.761,1.08753
31.5404,1.08894
25.5011,1.09036
19.7373,1.09177
13.6227,1.09319
7.60938,1.0946
-0.446704,1.09602
-8.70778,1.09743
-19.4526,1.09884
-29.9049,1.10026
-39.9161,1.10167
-48.4555,1.10309
-53.4027,1.1045
-57.5692,1.10592
-60.0437,1.10733
-61.9734,1.10874
-62.9785,1.11016
-63.791,1.11157
-64.0047,1.11299
-64.1139,1.1144
-63.8963,1.11581
-63.6514,1.11723
-63.2632,1.11864
-62.93,1.12006
-62.6473,1.12147
-62.452,1.12289
-62.3417,1.1243
-62.3277,1.12571
-62.4052,1.12713
-62.5437,1.12854
-62.6331,1.12996
-62.7496,1.13137
-62.7817,1.13279
-62.8277,1.1342
-62.7885,1.13561
-62.7524,1.13703
-62.6677,1.13844
-62.5861,1.13986
-62.5009,1.14127
-62.4166,1.14268
-62.3843,1.1441
-62.3508,1.14551
-62.3369,1.14693
-62.3194,1.14834
-62.3104,1.14976
-62.2967,1.15117
-62.2924,1.15258
-62.2807,1.154
-62.2782,1.15541
-62.2657,1.15683
-62.2591,1.15824
-62.2403,1.15966
-62.2226,1.16107
-62.1907,1.16248
-62.1651,1.1639
-62.127,1.16531
-62.1144,1.16673
-62.0893,1.16814
-62.0915,1.16955
-62.0828,1.17097
-62.0975,1.17238
-62.1033,1.1738
-62.1284,1.17521
-62.1485,1.17663
-62.1917,1.17804
-62.2315,1.17945
-62.2924,1.18087
-62.3469,1.18228
-62.4044,1.1837
-62.4484,1.18511
-62.487,1.18653
-62.5153,1.18794
-62.5417,1.18935
-62.5609,1.19077
-62.5774,1.19218
-62.5877,1.1936
-62.5967,1.19501
-62.6,1.19642
-62.6029,1.19784
-62.603,1.19925
-62.6023,1.20067
-62.6013,1.20208
-62.5991,1.2035
-62.5977,1.20491
-62.5951,1.20632
-62.594,1.20774
-62.5925,1.20915
-62.5926,1.21057
-62.5918,1.21198
-62.5924,1.2134
-62.5918,1.21481
-62.5926,1.21622
-62.5927,1.21764
-62.5944,1.21905
-62.5953,1.22047
-62.5972,1.22188
-62.596,1.22329
-62.5948,1.22471
-62.5916,1.22612
-62.5882,1.22754
-62.5844,1.22895
-62.5804,1.23037
-62.5774,1.23178
-62.5744,1.23319
-62.5724,1.23461
-62.5707,1.23602
-62.5693,1.23744
-62.5683,1.23885
-62.567,1.24027
-62.5659,1.24168
-62.5653,1.24309
-62.5648,1.24451
-62.5649,1.24592
-62.5649,1.24734
-62.5656,1.24875
-62.5659,1.25016
-62.5667,1.25158
-62.5672,1.25299
-62.5682,1.25441
-62.5689,1.25582
-62.5703,1.25724
-62.5715,1.25865
-62.573,1.26006
-62.5742,1.26148
-62.5744,1.26289
-62.5741,1.26431
-62.5731,1.26572
-62.5721,1.26714
-62.5711,1.26855
-62.5703,1.26996
-62.5697,1.27138
-62.5691,1.27279
-62.5687,1.27421
-62.5684,1.27562
-62.5683,1.27703
-62.5683,1.27845
-62.5688,1.27986
-62.5693,1.28128
-62.5698,1.28269
-62.5703,1.28411
-62.5707,1.28552
-62.571,1.28693
-62.5713,1.28835
-62.5715,1.28976
-62.5717,1.29118
-62.5719,1.29259
-62.572,1.29401
-62.5721,1.29542
-62.5721,1.29683
-62.5721,1.29825
-62.5718,1.29966
-62.5716,1.30108
-62.5712,1.30249
-62.5709,1.3039
-62.5706,1.30532
-62.5704,1.30673
-62.5701,1.30815
-62.5698,1.30956
-62.5696,1.31098
-62.5694,1.31239
-62.5693,1.3138
-62.5693,1.31522
-62.5694,1.31663
-62.5694,1.31805
-62.5696,1.31946
-62.5697,1.32088
-62.5699,1.32229
-62.57,1.3237
-62.5701,1.32512
-62.5702,1.32653
-62.5703,1.32795
-62.5704,1.32936
-62.5705,1.33077
-62.5706,1.33219
-62.5706,1.3336
-62.5706,1.33502
-62.5704,1.33643
-62.5703,1.33785
-62.5702,1.33926
-62.5701,1.34067
-62.57,1.34209
-62.57,1.3435
-62.57,1.34492
-62.57,1.34633
-62.57,1.34775
-62.57,1.34916
-62.57,1.35057
-62.57,1.35199
-62.57,1.3534
-62.57,1.35482
-62.57,1.35623
-62.57,1.35765
-62.57,1.35906
-62.57,1.36047
-62.57,1.36189
-62.57,1.3633
-62.57,1.36472
-62.57,1.36613
-62.57,1.36754
-62.57,1.36896
-62.57,1.37037
-62.57,1.37179
-62.57,1.3732
-62.57,1.37462
-62.57,1.37603
-62.57,1.37744
-62.57,1.37886
-62.57,1.38027
-62.57,1.38169
-62.57,1.3831
-62.57,1.38452
-62.57,1.38593
-62.57,1.38734
-62.57,1.38876
-62.57,1.39017
-62.57,1.39159
-62.57,1.393
-62.57,1.39441
-62.57,1.39583
-62.57,1.39724
-62.57,1.39866
-62.57,1.40007
-62.57,1.40149
-62.57,1.4029
-62.57,1.40431
-62.57,1.40573
-62.57,1.40714
-62.57,1.40856
-62.57,1.40997
-62.57,1.41139
-62.57,1.4128
-62.57,1.41421


==> csv/wm_gm_40.csv <==
Field 2,arc_length
-63.63,0
-63.63,0.00141421
-63.63,0.00282843
-63.63,0.00424264
-63.63,0.00565685
-63.63,0.00707107
-63.63,0.00848528
-63.63,0.0098995
-63.63,0.0113137
-63.63,0.0127279
-63.63,0.0141421
-63.63,0.0155563
-63.63,0.0169706
-63.63,0.0183848
-63.63,0.019799
-63.63,0.0212132
-63.63,0.0226274
-63.63,0.0240416
-63.63,0.0254558
-63.63,0.0268701
-63.63,0.0282843
-63.63,0.0296985
-63.63,0.0311127
-63.63,0.0325269
-63.63,0.0339411
-63.63,0.0353553
-63.63,0.0367696
-63.63,0.0381838
-63.63,0.039598
-63.63,0.0410122
-63.63,0.0424264
-63.63,0.0438406
-63.63,0.0452548
-63.63,0.046669
-63.63,0.0480833
-63.63,0.0494975
-63.63,0.0509117
-63.63,0.0523259
-63.63,0.0537401
-63.63,0.0551543
-63.63,0.0565685
-63.63,0.0579828
-63.63,0.059397
-63.63,0.0608112
-63.63,0.0622254
-63.63,0.0636396
-63.63,0.0650538
-63.63,0.066468
-63.63,0.0678823
-63.63,0.0692965
-63.63,0.0707107
-63.63,0.0721249
-63.63,0.0735391
-63.63,0.0749533
-63.63,0.0763675
-63.63,0.0777817
-63.63,0.079196
-63.63,0.0806102
-63.63,0.0820244
-63.63,0.0834386
-63.63,0.0848528
-63.63,0.086267
-63.63,0.0876812
-63.63,0.0890955
-63.63,0.0905097
-63.63,0.0919239
-63.63,0.0933381
-63.63,0.0947523
-63.63,0.0961665
-63.63,0.0975807
-63.63,0.0989949
-63.63,0.100409
-63.63,0.101823
-63.63,0.103238
-63.63,0.104652
-63.63,0.106066
-63.63,0.10748
-63.63,0.108894
-63.63,0.110309
-63.63,0.111723
-63.63,0.113137
-63.63,0.114551
-63.63,0.115966
-63.63,0.11738
-63.63,0.118794
-63.63,0.120208
-63.63,0.121622
-63.63,0.123037
-63.63,0.124451
-63.63,0.125865
-63.63,0.127279
-63.63,0.128693
-63.63,0.130108
-63.63,0.131522
-63.63,0.132936
-63.63,0.13435
-63.63,0.135765
-63.63,0.137179
-63.63,0.138593
-63.63,0.140007
-63.63,0.141421
-63.63,0.142836
-63.63,0.14425
-63.63,0.145664
-63.63,0.147078
-63.63,0.148492
-63.63,0.149907
-63.63,0.151321
-63.63,0.152735
-63.63,0.154149
-63.63,0.155563
-63.63,0.156978
-63.63,0.158392
-63.63,0.159806
-63.63,0.16122
-63.63,0.162635
-63.63,0.164049
-63.63,0.165463
-63.63,0.166877
-63.63,0.168291
-63.63,0.169706
-63.63,0.17112
-63.63,0.172534
-63.63,0.173948
-63.63,0.175362
-63.63,0.176777
-63.63,0.178191
-63.6301,0.179605
-63.6302,0.181019
-63.6303,0.182434
-63.6304,0.183848
-63.6305,0.185262
-63.6306,0.186676
-63.6307,0.18809
-63.6307,0.189505
-63.6307,0.190919
-63.6306,0.192333
-63.6306,0.193747
-63.6305,0.195161
-63.6305,0.196576
-63.6304,0.19799
-63.6304,0.199404
-63.6304,0.200818
-63.6305,0.202233
-63.6306,0.203647
-63.6307,0.205061
-63.6307,0.206475
-63.6306,0.207889
-63.6305,0.209304
-63.6304,0.210718
-63.6303,0.212132
-63.6301,0.213546
-63.6299,0.21496
-63.6295,0.216375
-63.6292,0.217789
-63.6288,0.219203
-63.6285,0.220617
-63.6283,0.222032
-63.628,0.223446
-63.6278,0.22486
-63.6276,0.226274
-63.6275,0.227688
-63.6277,0.229103
-63.6282,0.230517
-63.6288,0.231931
-63.6295,0.233345
-63.6302,0.234759
-63.6309,0.236174
-63.6316,0.237588
-63.6324,0.239002
-63.6333,0.240416
-63.6341,0.241831
-63.6348,0.243245
-63.6351,0.244659
-63.635,0.246073
-63.6347,0.247487
-63.6341,0.248902
-63.6333,0.250316
-63.6321,0.25173
-63.6305,0.253144
-63.6287,0.254558
-63.6267,0.255973
-63.6248,0.257387
-63.6234,0.258801
-63.623,0.260215
-63.6231,0.26163
-63.6236,0.263044
-63.6243,0.264458
-63.6254,0.265872
-63.6268,0.267286
-63.6285,0.268701
-63.6306,0.270115
-63.6327,0.271529
-63.6346,0.272943
-63.6358,0.274357
-63.6363,0.275772
-63.6363,0.277186
-63.6361,0.2786
-63.636,0.280014
-63.6361,0.281428
-63.6363,0.282843
-63.6367,0.284257
-63.637,0.285671
-63.6373,0.287085
-63.6374,0.2885
-63.6371,0.289914
-63.636,0.291328
-63.6334,0.292742
-63.6288,0.294156
-63.6223,0.295571
-63.6148,0.296985
-63.6099,0.298399
-63.6096,0.299813
-63.6157,0.301227
-63.6264,0.302642
-63.6386,0.304056
-63.65,0.30547
-63.6612,0.306884
-63.6704,0.308299
-63.6775,0.309713
-63.6821,0.311127
-63.6833,0.312541
-63.6784,0.313955
-63.6682,0.31537
-63.6528,0.316784
-63.6299,0.318198
-63.6028,0.319612
-63.5632,0.321026
-63.5211,0.322441
-63.4901,0.323855
-63.4739,0.325269
-63.4745,0.326683
-63.5015,0.328098
-63.5454,0.329512
-63.6019,0.330926
-63.6674,0.33234
-63.7209,0.333754
-63.7751,0.335169
-63.8211,0.336583
-63.8655,0.337997
-63.9064,0.339411
-63.9396,0.340825
-63.9567,0.34224
-63.9476,0.343654
-63.8973,0.345068
-63.8023,0.346482
-63.6889,0.347897
-63.5818,0.349311
-63.5015,0.350725
-63.4579,0.352139
-63.4228,0.353553
-63.3862,0.354968
-63.3601,0.356382
-63.3407,0.357796
-63.3404,0.35921
-63.3503,0.360624
-63.3818,0.362039
-63.4249,0.363453
-63.4736,0.364867
-63.5484,0.366281
-63.6718,0.367696
-63.8236,0.36911
-64.0169,0.370524
-64.2764,0.371938
-64.51,0.373352
-64.7037,0.374767
-64.8503,0.376181
-64.9492,0.377595
-64.9939,0.379009
-64.977,0.380423
-64.9087,0.381838
-64.7939,0.383252
-64.644,0.384666
-64.4954,0.38608
-64.3934,0.387495
-64.3926,0.388909
-64.5427,0.390323
-64.8548,0.391737
-65.3624,0.393151
-65.9748,0.394566
-66.5775,0.39598
-67.0938,0.397394
-67.4738,0.398808
-67.6836,0.400222
-67.7082,0.401637
-67.442,0.403051
-66.5248,0.404465
-64.7168,0.405879
-61.856,0.407293
-57.5063,0.408708
-51.8842,0.410122
-45.2902,0.411536
-37.6563,0.41295
-29.0952,0.414365
-19.6392,0.415779
-8.69391,0.417193
1.30725,0.418607
10.5263,0.420021
18.9689,0.421436
26.3418,0.42285
32.7899,0.424264
38.7595,0.425678
44.3523,0.427092
49.2083,0.428507
52.7709,0.429921
54.4556,0.431335
54.1599,0.432749
52.5221,0.434164
50.5988,0.435578
48.8714,0.436992
47.298,0.438406
45.7024,0.43982
43.9262,0.441235
41.5798,0.442649
38.2932,0.444063
33.5016,0.445477
27.406,0.446892
20.8622,0.448306
14.5814,0.44972
10.8365,0.451134
8.05385,0.452548
5.75873,0.453963
3.5457,0.455377
1.12545,0.456791
-1.69425,0.458205
-5.06915,0.459619
-8.31171,0.461034
-12.0407,0.462448
-15.6706,0.463862
-19.2809,0.465276
-23.208,0.46669
-27.2304,0.468105
-33.0912,0.469519
-37.9476,0.470933
-42.1898,0.472347
-45.2355,0.473762
-47.2371,0.475176
-48.6669,0.47659
-49.7141,0.478004
-50.6602,0.479418
-51.6634,0.480833
-52.9205,0.482247
-54.5245,0.483661
-56.628,0.485075
-59.1278,0.486489
-61.7768,0.487904
-64.3773,0.489318
-66.1657,0.490732
-67.5772,0.492146
-68.6709,0.493561
-69.6159,0.494975
-70.4177,0.496389
-71.084,0.497803
-71.6583,0.499217
-72.1179,0.500632
-72.5064,0.502046
-72.8001,0.50346
-73.042,0.504874
-73.2551,0.506288
-73.4797,0.507703
-73.6866,0.509117
-73.8848,0.510531
-74.0546,0.511945
-74.1842,0.51336
-74.2792,0.514774
-74.3554,0.516188
-74.4275,0.517602
-74.5065,0.519016
-74.5991,0.520431
-74.7113,0.521845
-74.8374,0.523259
-74.9651,0.524673
-75.0913,0.526087
-75.1766,0.527502
-75.247,0.528916
-75.3116,0.53033
-75.3557,0.531744
-75.3836,0.533159
-75.3979,0.534573
-75.3967,0.535987
-75.3838,0.537401
-75.3643,0.538815
-75.3383,0.54023
-75.3072,0.541644
-75.2828,0.543058
-75.2544,0.544472
-75.2295,0.545886
-75.2071,0.547301
-75.1896,0.548715
-75.1775,0.550129
-75.1722,0.551543
-75.1726,0.552958
-75.1803,0.554372
-75.1964,0.555786
-75.2237,0.5572
-75.2665,0.558614
-75.3239,0.560029
-75.3858,0.561443
-75.4374,0.562857
-75.4666,0.564271
-75.4626,0.565685
-75.443,0.5671
-75.4105,0.568514
-75.3618,0.569928
-75.3142,0.571342
-75.2661,0.572756
-75.2187,0.574171
-75.1717,0.575585
-75.1213,0.576999
-75.0638,0.578413
-74.9864,0.579828
-74.9019,0.581242
-74.821,0.582656
-74.7571,0.58407
-74.7144,0.585484
-74.6882,0.586899
-74.6719,0.588313
-74.6611,0.589727
-74.6523,0.591141
-74.6432,0.592555
-74.63,0.59397
-74.6103,0.595384
-74.582,0.596798
-74.5462,0.598212
-74.5079,0.599627
-74.4781,0.601041
-74.4522,0.602455
-74.4265,0.603869
-74.3999,0.605283
-74.3742,0.606698
-74.3462,0.608112
-74.3177,0.609526
-74.2907,0.61094
-74.2679,0.612354
-74.2501,0.613769
-74.2358,0.615183
-74.2234,0.616597
-74.2134,0.618011
-74.2048,0.619426
-74.1975,0.62084
-74.1909,0.622254
-74.1846,0.623668
-74.178,0.625082
-74.1702,0.626497
-74.1606,0.627911
-74.1483,0.629325
-74.1333,0.630739
-74.1164,0.632153
-74.0993,0.633568
-74.0851,0.634982
-74.0737,0.636396
-74.068,0.63781
-74.0643,0.639225
-74.0621,0.640639
-74.0605,0.642053
-74.0587,0.643467
-74.0559,0.644881
-74.0523,0.646296
-74.0473,0.64771
-74.0403,0.649124
-74.0329,0.650538
-74.0224,0.651952
-74.0114,0.653367
-74.0003,0.654781
-73.9905,0.656195
-73.9827,0.657609
-73.9772,0.659024
-73.9735,0.660438
-73.9711,0.661852
-73.9698,0.663266
-73.969,0.66468
-73.9684,0.666095
-73.9674,0.667509
-73.9659,0.668923
-73.9637,0.670337
-73.9609,0.671751
-73.9576,0.673166
-73.9542,0.67458
-73.9508,0.675994
-73.9477,0.677408
-73.9447,0.678823
-73.9418,0.680237
-73.9389,0.681651
-73.936,0.683065
-73.9333,0.684479
-73.931,0.685894
-73.9292,0.687308
-73.928,0.688722
-73.9275,0.690136
-73.9273,0.69155
-73.9272,0.692965
-73.9272,0.694379
-73.9272,0.695793
-73.927,0.697207
-73.9267,0.698622
-73.926,0.700036
-73.9251,0.70145
-73.9237,0.702864
-73.9222,0.704278
-73.9206,0.705693
-73.9188,0.707107
-73.9166,0.708521
-73.9145,0.709935
-73.9127,0.711349
-73.9112,0.712764
-73.9101,0.714178
-73.9093,0.715592
-73.9087,0.717006
-73.9081,0.718421
-73.9075,0.719835
-73.9068,0.721249
-73.9059,0.722663
-73.9049,0.724077
-73.9036,0.725492
-73.9022,0.726906
-73.9009,0.72832
-73.8995,0.729734
-73.8983,0.731148
-73.897,0.732563
-73.8958,0.733977
-73.8947,0.735391
-73.8936,0.736805
-73.8925,0.738219
-73.8917,0.739634
-73.891,0.741048
-73.8905,0.742462
-73.8902,0.743876
-73.8902,0.745291
-73.8903,0.746705
-73.8905,0.748119
-73.8908,0.749533
-73.8912,0.750947
-73.8916,0.752362
-73.8921,0.753776
-73.8927,0.75519
-73.8935,0.756604
-73.8944,0.758018
-73.8957,0.759433
-73.8974,0.760847
-73.8998,0.762261
-73.9026,0.763675
-73.9055,0.76509
-73.9081,0.766504
-73.911,0.767918
-73.9139,0.769332
-73.9171,0.770746
-73.9211,0.772161
-73.9258,0.773575
-73.9316,0.774989
-73.9382,0.776403
-73.9445,0.777817
-73.9501,0.779232
-73.9553,0.780646
-73.9606,0.78206
-73.9665,0.783474
-73.9752,0.784889
-73.9856,0.786303
-73.9966,0.787717
-74.0066,0.789131
-74.0149,0.790545
-74.0214,0.79196
-74.0271,0.793374
-74.0326,0.794788
-74.0391,0.796202
-74.0473,0.797616
-74.0581,0.799031
-74.0713,0.800445
-74.0865,0.801859
-74.1021,0.803273
-74.1166,0.804688
-74.1295,0.806102
-74.1404,0.807516
-74.1495,0.80893
-74.1577,0.810344
-74.1651,0.811759
-74.1728,0.813173
-74.1818,0.814587
-74.1925,0.816001
-74.2054,0.817415
-74.2196,0.81883
-74.2348,0.820244
-74.2506,0.821658
-74.2654,0.823072
-74.2819,0.824486
-74.2972,0.825901
-74.3122,0.827315
-74.3265,0.828729
-74.3411,0.830143
-74.355,0.831558
-74.3699,0.832972
-74.3846,0.834386
-74.398,0.8358
-74.4112,0.837214
-74.4246,0.838629
-74.438,0.840043
-74.4493,0.841457
-74.4585,0.842871
-74.465,0.844285
-74.4694,0.8457
-74.4724,0.847114
-74.4745,0.848528
-74.4762,0.849942
-74.4777,0.851357
-74.4795,0.852771
-74.4819,0.854185
-74.485,0.855599
-74.4889,0.857013
-74.4936,0.858428
-74.4981,0.859842
-74.5018,0.861256
-74.5045,0.86267
-74.5055,0.864084
-74.5051,0.865499
-74.5034,0.866913
-74.5004,0.868327
-74.4958,0.869741
-74.4895,0.871156
-74.48,0.87257
-74.4675,0.873984
-74.451,0.875398
-74.4309,0.876812
-74.4085,0.878227
-74.382,0.879641
-74.3517,0.881055
-74.318,0.882469
-74.2731,0.883883
-74.2257,0.885298
-74.1744,0.886712
-74.1214,0.888126
-74.0708,0.88954
-74.0158,0.890955
-73.9565,0.892369
-73.8803,0.893783
-73.8009,0.895197
-73.7283,0.896611
-73.6653,0.898026
-73.6166,0.89944
-73.58,0.900854
-73.5492,0.902268
-73.5159,0.903682
-73.4724,0.905097
-73.4011,0.906511
-73.2862,0.907925
-73.1081,0.909339
-72.8776,0.910754
-72.6521,0.912168
-72.4604,0.913582
-72.2966,0.914996
-72.1297,0.91641
-71.897,0.917825
-71.633,0.919239
-71.2896,0.920653
-70.8574,0.922067
-70.3694,0.923481
-69.817,0.924896
-69.2412,0.92631
-68.6658,0.927724
-68.0325,0.929138
-67.3286,0.930553
-66.4903,0.931967
-65.3732,0.933381
-64.3245,0.934795
-63.3044,0.936209
-62.4024,0.937624
-61.637,0.939038
-60.968,0.940452
-60.3395,0.941866
-59.6508,0.94328
-58.8553,0.944695
-57.8293,0.946109
-56.4649,0.947523
-54.6433,0.948937
-52.1099,0.950351
-49.3762,0.951766
-46.2918,0.95318
-43.206,0.954594
-39.9072,0.956008
-36.8933,0.957423
-34.1398,0.958837
-31.8307,0.960251
-29.1557,0.961665
-26.7045,0.963079
-24.2049,0.964494
-21.5989,0.965908
-18.8512,0.967322
-16.37,0.968736
-14.1476,0.97015
-12.0832,0.971565
-10.2797,0.972979
-8.63514,0.974393
-6.98429,0.975807
-5.39528,0.977222
-3.79432,0.978636
-2.19901,0.98005
-0.545753,0.981464
1.28139,0.982878
3.27154,0.984293
5.47943,0.985707
7.74334,0.987121
10.0499,0.988535
12.5508,0.989949
15.4696,0.991364
18.9075,0.992778
22.5987,0.994192
26.4196,0.995606
29.8692,0.997021
32.4422,0.998435
34.4561,0.999849
36.2275,1.00126
38.0983,1.00268
40.3392,1.00409
43.0577,1.00551
46.0301,1.00692
48.9196,1.00833
51.3115,1.00975
53.1403,1.01116
54.2802,1.01258
55.0306,1.01399
55.3798,1.01541
55.3913,1.01682
55.0566,1.01823
54.1111,1.01965
52.3982,1.02106
49.7087,1.02248
45.908,1.02389
40.7934,1.0253
34.754,1.02672
27.7338,1.02813
20.1869,1.02955
11.8446,1.03096
3.45324,1.03238
-4.17166,1.03379
-10.9355,1.0352
-16.7344,1.03662
-22.782,1.03803
-29.5549,1.03945
-36.4725,1.04086
-43.3523,1.04228
-49.2695,1.04369
-54.0319,1.0451
-57.0347,1.04652
-58.7046,1.04793
-59.6715,1.04935
-60.1551,1.05076
-60.3798,1.05217
-60.5248,1.05359
-60.6263,1.055
-60.7287,1.05642
-60.8583,1.05783
-61.025,1.05925
-61.233,1.06066
-61.4706,1.06207
-61.7113,1.06349
-61.9514,1.0649
-62.1588,1.06632
-62.3627,1.06773
-62.5894,1.06915
-62.8166,1.07056
-63.0208,1.07197
-63.2011,1.07339
-63.3461,1.0748
-63.4711,1.07622
-63.5914,1.07763
-63.6931,1.07904
-63.7699,1.08046
-63.8146,1.08187
-63.8289,1.08329
-63.8112,1.0847
-63.7678,1.08612
-63.7079,1.08753
-63.6368,1.08894
-63.5695,1.09036
-63.512,1.09177
-63.4664,1.09319
-63.4351,1.0946
-63.4165,1.09602
-63.4107,1.09743
-63.4185,1.09884
-63.4342,1.10026
-63.4521,1.10167
-63.4765,1.10309
-63.5024,1.1045
-63.5297,1.10592
-63.5604,1.10733
-63.5937,1.10874
-63.6283,1.11016
-63.654,1.11157
-63.6766,1.11299
-63.6963,1.1144
-63.7108,1.11581
-63.7218,1.11723
-63.7258,1.11864
-63.7256,1.12006
-63.7213,1.12147
-63.7133,1.12289
-63.7013,1.1243
-63.6865,1.12571
-63.6693,1.12713
-63.652,1.12854
-63.6361,1.12996
-63.6228,1.13137
-63.6115,1.13279
-63.6019,1.1342
-63.5937,1.13561
-63.5862,1.13703
-63.5798,1.13844
-63.5756,1.13986
-63.5754,1.14127
-63.5794,1.14268
-63.5893,1.1441
-63.603,1.14551
-63.6166,1.14693
-63.6272,1.14834
-63.6349,1.14976
-63.6411,1.15117
-63.6461,1.15258
-63.6512,1.154
-63.6563,1.15541
-63.661,1.15683
-63.6641,1.15824
-63.6645,1.15966
-63.6615,1.16107
-63.6567,1.16248
-63.6511,1.1639
-63.6454,1.16531
-63.6405,1.16673
-63.6368,1.16814
-63.6341,1.16955
-63.6324,1.17097
-63.6313,1.17238
-63.6304,1.1738
-63.6295,1.17521
-63.6282,1.17663
-63.6265,1.17804
-63.6246,1.17945
-63.6227,1.18087
-63.6209,1.18228
-63.6205,1.1837
-63.6213,1.18511
-63.6227,1.18653
-63.6247,1.18794
-63.6272,1.18935
-63.6302,1.19077
-63.6331,1.19218
-63.6355,1.1936
-63.6374,1.19501
-63.6386,1.19642
-63.6394,1.19784
-63.6399,1.19925
-63.64,1.20067
-63.6399,1.20208
-63.6396,1.2035
-63.6388,1.20491
-63.6375,1.20632
-63.6356,1.20774
-63.6333,1.20915
-63.6315,1.21057
-63.6302,1.21198
-63.6293,1.2134
-63.6288,1.21481
-63.6284,1.21622
-63.6281,1.21764
-63.6279,1.21905
-63.6278,1.22047
-63.6277,1.22188
-63.6277,1.22329
-63.6279,1.22471
-63.6282,1.22612
-63.6287,1.22754
-63.6292,1.22895
-63.6296,1.23037
-63.6301,1.23178
-63.6305,1.23319
-63.6309,1.23461
-63.6313,1.23602
-63.6316,1.23744
-63.6318,1.23885
-63.6319,1.24027
-63.6318,1.24168
-63.6317,1.24309
-63.6315,1.24451
-63.6312,1.24592
-63.6309,1.24734
-63.6307,1.24875
-63.6304,1.25016
-63.6302,1.25158
-63.6301,1.25299
-63.63,1.25441
-63.63,1.25582
-63.63,1.25724
-63.6301,1.25865
-63.6301,1.26006
-63.6301,1.26148
-63.6301,1.26289
-63.63,1.26431
-63.63,1.26572
-63.6299,1.26714
-63.6299,1.26855
-63.6298,1.26996
-63.6297,1.27138
-63.6297,1.27279
-63.6297,1.27421
-63.6298,1.27562
-63.6298,1.27703
-63.6299,1.27845
-63.6299,1.27986
-63.6299,1.28128
-63.63,1.28269
-63.63,1.28411
-63.63,1.28552
-63.63,1.28693
-63.63,1.28835
-63.63,1.28976
-63.63,1.29118
-63.63,1.29259
-63.63,1.29401
-63.63,1.29542
-63.63,1.29683
-63.63,1.29825
-63.63,1.29966
-63.63,1.30108
-63.63,1.30249
-63.63,1.3039
-63.63,1.30532
-63.63,1.30673
-63.63,1.30815
-63.63,1.30956
-63.63,1.31098
-63.63,1.31239
-63.63,1.3138
-63.63,1.31522
-63.63,1.31663
-63.63,1.31805
-63.63,1.31946
-63.63,1.32088
-63.63,1.32229
-63.63,1.3237
-63.63,1.32512
-63.63,1.32653
-63.63,1.32795
-63.63,1.32936
-63.63,1.33077
-63.63,1.33219
-63.63,1.3336
-63.63,1.33502
-63.63,1.33643
-63.63,1.33785
-63.63,1.33926
-63.63,1.34067
-63.63,1.34209
-63.63,1.3435
-63.63,1.34492
-63.63,1.34633
-63.63,1.34775
-63.63,1.34916
-63.63,1.35057
-63.63,1.35199
-63.63,1.3534
-63.63,1.35482
-63.63,1.35623
-63.63,1.35765
-63.63,1.35906
-63.63,1.36047
-63.63,1.36189
-63.63,1.3633
-63.63,1.36472
-63.63,1.36613
-63.63,1.36754
-63.63,1.36896
-63.63,1.37037
-63.63,1.37179
-63.63,1.3732
-63.63,1.37462
-63.63,1.37603
-63.63,1.37744
-63.63,1.37886
-63.63,1.38027
-63.63,1.38169
-63.63,1.3831
-63.63,1.38452
-63.63,1.38593
-63.63,1.38734
-63.63,1.38876
-63.63,1.39017
-63.63,1.39159
-63.63,1.393
-63.63,1.39441
-63.63,1.39583
-63.63,1.39724
-63.63,1.39866
-63.63,1.40007
-63.63,1.40149
-63.63,1.4029
-63.63,1.40431
-63.63,1.40573
-63.63,1.40714
-63.63,1.40856
-63.63,1.40997
-63.63,1.41139
-63.63,1.4128
-63.63,1.41421


==> csv/wm_gm_55.csv <==
Field 2,arc_length
-62.679,0
-62.679,0.00141421
-62.679,0.00282843
-62.679,0.00424264
-62.679,0.00565685
-62.679,0.00707107
-62.679,0.00848528
-62.679,0.0098995
-62.679,0.0113137
-62.679,0.0127279
-62.679,0.0141421
-62.679,0.0155563
-62.679,0.0169706
-62.679,0.0183848
-62.679,0.019799
-62.679,0.0212132
-62.679,0.0226274
-62.679,0.0240416
-62.679,0.0254558
-62.679,0.0268701
-62.679,0.0282843
-62.679,0.0296985
-62.679,0.0311127
-62.679,0.0325269
-62.679,0.0339411
-62.679,0.0353553
-62.679,0.0367696
-62.679,0.0381838
-62.679,0.039598
-62.679,0.0410122
-62.679,0.0424264
-62.679,0.0438406
-62.679,0.0452548
-62.679,0.046669
-62.679,0.0480833
-62.679,0.0494975
-62.679,0.0509117
-62.679,0.0523259
-62.679,0.0537401
-62.679,0.0551543
-62.679,0.0565685
-62.679,0.0579828
-62.679,0.059397
-62.679,0.0608112
-62.679,0.0622254
-62.6789,0.0636396
-62.6788,0.0650538
-62.6787,0.066468
-62.6786,0.0678823
-62.6785,0.0692965
-62.6785,0.0707107
-62.6784,0.0721249
-62.6785,0.0735391
-62.6785,0.0749533
-62.6786,0.0763675
-62.6787,0.0777817
-62.6788,0.079196
-62.6788,0.0806102
-62.6789,0.0820244
-62.6789,0.0834386
-62.6788,0.0848528
-62.6786,0.086267
-62.6785,0.0876812
-62.6784,0.0890955
-62.6783,0.0905097
-62.6783,0.0919239
-62.6782,0.0933381
-62.6783,0.0947523
-62.6783,0.0961665
-62.6784,0.0975807
-62.6785,0.0989949
-62.6786,0.100409
-62.6787,0.101823
-62.6787,0.103238
-62.6787,0.104652
-62.6787,0.106066
-62.6787,0.10748
-62.6787,0.108894
-62.6786,0.110309
-62.6786,0.111723
-62.6786,0.113137
-62.6786,0.114551
-62.6787,0.115966
-62.6787,0.11738
-62.6788,0.118794
-62.6789,0.120208
-62.6789,0.121622
-62.6789,0.123037
-62.679,0.124451
-62.679,0.125865
-62.6791,0.127279
-62.6791,0.128693
-62.6792,0.130108
-62.6793,0.131522
-62.6794,0.132936
-62.6794,0.13435
-62.6794,0.135765
-62.6794,0.137179
-62.6793,0.138593
-62.679,0.140007
-62.6788,0.141421
-62.6785,0.142836
-62.6782,0.14425
-62.6779,0.145664
-62.6776,0.147078
-62.6774,0.148492
-62.6773,0.149907
-62.6775,0.151321
-62.6781,0.152735
-62.6788,0.154149
-62.6794,0.155563
-62.68,0.156978
-62.6806,0.158392
-62.681,0.159806
-62.6815,0.16122
-62.6818,0.162635
-62.6819,0.164049
-62.6819,0.165463
-62.6817,0.166877
-62.6816,0.168291
-62.6814,0.169706
-62.6812,0.17112
-62.681,0.172534
-62.6808,0.173948
-62.6806,0.175362
-62.6802,0.176777
-62.6795,0.178191
-62.6787,0.179605
-62.6778,0.181019
-62.6768,0.182434
-62.6761,0.183848
-62.675,0.185262
-62.6741,0.186676
-62.6731,0.18809
-62.672,0.189505
-62.6706,0.190919
-62.6689,0.192333
-62.6669,0.193747
-62.6645,0.195161
-62.662,0.196576
-62.6597,0.19799
-62.6583,0.199404
-62.6587,0.200818
-62.6622,0.202233
-62.6695,0.203647
-62.6803,0.205061
-62.6905,0.206475
-62.6982,0.207889
-62.703,0.209304
-62.7046,0.210718
-62.7037,0.212132
-62.7005,0.213546
-62.6946,0.21496
-62.6866,0.216375
-62.6775,0.217789
-62.6694,0.219203
-62.6615,0.220617
-62.6545,0.222032
-62.6475,0.223446
-62.6403,0.22486
-62.6345,0.226274
-62.6342,0.227688
-62.6455,0.229103
-62.6638,0.230517
-62.6845,0.231931
-62.7025,0.233345
-62.7148,0.234759
-62.7221,0.236174
-62.7251,0.237588
-62.7233,0.239002
-62.7167,0.240416
-62.7054,0.241831
-62.6909,0.243245
-62.6756,0.244659
-62.6625,0.246073
-62.6528,0.247487
-62.6459,0.248902
-62.6418,0.250316
-62.6386,0.25173
-62.6351,0.253144
-62.6298,0.254558
-62.6205,0.255973
-62.6051,0.257387
-62.5867,0.258801
-62.568,0.260215
-62.5564,0.26163
-62.5553,0.263044
-62.5651,0.264458
-62.5877,0.265872
-62.6242,0.267286
-62.6991,0.268701
-62.8106,0.270115
-62.9559,0.271529
-63.1509,0.272943
-63.3761,0.274357
-63.6202,0.275772
-63.9431,0.277186
-64.1772,0.2786
-64.3171,0.280014
-64.3751,0.281428
-64.3742,0.282843
-64.3075,0.284257
-64.206,0.285671
-64.0377,0.287085
-63.7903,0.2885
-63.4343,0.289914
-62.9257,0.291328
-62.2608,0.292742
-61.4865,0.294156
-60.7564,0.295571
-60.2473,0.296985
-60.3847,0.298399
-61.2006,0.299813
-62.4176,0.301227
-63.9347,0.302642
-65.3847,0.304056
-66.6849,0.30547
-67.8055,0.306884
-68.735,0.308299
-69.3876,0.309713
-69.7439,0.311127
-69.5814,0.312541
-68.4425,0.313955
-66.5234,0.31537
-63.3725,0.316784
-59.176,0.318198
-53.9158,0.319612
-46.9187,0.321026
-39.0731,0.322441
-30.2329,0.323855
-21.16,0.325269
-11.998,0.326683
-2.35636,0.328098
7.14337,0.329512
18.1632,0.330926
28.0633,0.33234
36.0114,0.333754
42.3553,0.335169
46.693,0.336583
49.5717,0.337997
51.4778,0.339411
52.6692,0.340825
53.2763,0.34224
53.2534,0.343654
52.4009,0.345068
50.4341,0.346482
47.5148,0.347897
44.504,0.349311
41.5287,0.350725
38.5911,0.352139
35.3199,0.353553
31.2019,0.354968
26.2858,0.356382
20.93,0.357796
15.5305,0.35921
10.6978,0.360624
6.43234,0.362039
2.95141,0.363453
-0.115293,0.364867
-2.9491,0.366281
-5.82419,0.367696
-8.53941,0.36911
-11.2142,0.370524
-14.0492,0.371938
-16.4775,0.373352
-18.8505,0.374767
-21.0843,0.376181
-23.3976,0.377595
-25.7472,0.379009
-28.2647,0.380423
-30.958,0.381838
-33.8359,0.383252
-36.9326,0.384666
-40.439,0.38608
-44.166,0.387495
-47.7431,0.388909
-51.3771,0.390323
-55.0982,0.391737
-58.45,0.393151
-61.3304,0.394566
-63.7406,0.39598
-65.6427,0.397394
-66.9184,0.398808
-67.9731,0.400222
-68.8631,0.401637
-69.6792,0.403051
-70.5235,0.404465
-71.3307,0.405879
-71.9143,0.407293
-72.3693,0.408708
-72.6767,0.410122
-72.8751,0.411536
-73.0336,0.41295
-73.1721,0.414365
-73.3129,0.415779
-73.4742,0.417193
-73.6195,0.418607
-73.7516,0.420021
-73.8746,0.421436
-73.9872,0.42285
-74.0897,0.424264
-74.1962,0.425678
-74.3125,0.427092
-74.4469,0.428507
-74.6259,0.429921
-74.8189,0.431335
-75.0014,0.432749
-75.1422,0.434164
-75.2351,0.435578
-75.2884,0.436992
-75.3161,0.438406
-75.3235,0.43982
-75.3153,0.441235
-75.2905,0.442649
-75.2462,0.444063
-75.1749,0.445477
-75.0846,0.446892
-74.9927,0.448306
-74.909,0.44972
-74.8675,0.451134
-74.8418,0.452548
-74.8252,0.453963
-74.8133,0.455377
-74.803,0.456791
-74.7935,0.458205
-74.7849,0.459619
-74.7763,0.461034
-74.7665,0.462448
-74.757,0.463862
-74.7441,0.465276
-74.7271,0.46669
-74.7072,0.468105
-74.6741,0.469519
-74.6437,0.470933
-74.6155,0.472347
-74.5945,0.473762
-74.5799,0.475176
-74.5681,0.47659
-74.5583,0.478004
-74.5482,0.479418
-74.5359,0.480833
-74.5189,0.482247
-74.4959,0.483661
-74.4645,0.485075
-74.4253,0.486489
-74.3802,0.487904
-74.3327,0.489318
-74.2948,0.490732
-74.2601,0.492146
-74.2284,0.493561
-74.1964,0.494975
-74.1654,0.496389
-74.134,0.497803
-74.1016,0.499217
-74.0696,0.500632
-74.0376,0.502046
-74.0071,0.50346
-73.9762,0.504874
-73.9434,0.506288
-73.9011,0.507703
-73.856,0.509117
-73.8107,0.510531
-73.7696,0.511945
-73.7374,0.51336
-73.7123,0.514774
-73.6904,0.516188
-73.6678,0.517602
-73.6407,0.519016
-73.6065,0.520431
-73.5632,0.521845
-73.5124,0.523259
-73.4581,0.524673
-73.4014,0.526087
-73.3581,0.527502
-73.3178,0.528916
-73.2753,0.53033
-73.2374,0.531744
-73.2032,0.533159
-73.1722,0.534573
-73.1438,0.535987
-73.1169,0.537401
-73.0889,0.538815
-73.06,0.54023
-73.0293,0.541644
-72.996,0.543058
-72.9532,0.544472
-72.9107,0.545886
-72.8715,0.547301
-72.8373,0.548715
-72.8103,0.550129
-72.7898,0.551543
-72.7744,0.552958
-72.7605,0.554372
-72.7454,0.555786
-72.7256,0.5572
-72.6979,0.558614
-72.6575,0.560029
-72.6057,0.561443
-72.5508,0.562857
-72.5018,0.564271
-72.4692,0.565685
-72.4355,0.5671
-72.404,0.568514
-72.3735,0.569928
-72.3501,0.571342
-72.3312,0.572756
-72.3167,0.574171
-72.304,0.575585
-72.293,0.576999
-72.2805,0.578413
-72.2614,0.579828
-72.2377,0.581242
-72.2132,0.582656
-72.1923,0.58407
-72.1772,0.585484
-72.1674,0.586899
-72.161,0.588313
-72.1566,0.589727
-72.153,0.591141
-72.1492,0.592555
-72.1439,0.59397
-72.136,0.595384
-72.1246,0.596798
-72.11,0.598212
-72.0944,0.599627
-72.082,0.601041
-72.0711,0.602455
-72.06,0.603869
-72.048,0.605283
-72.0356,0.606698
-72.0209,0.608112
-72.005,0.609526
-71.9879,0.61094
-71.9713,0.612354
-71.9554,0.613769
-71.9396,0.615183
-71.9227,0.616597
-71.9081,0.618011
-71.8959,0.619426
-71.8865,0.62084
-71.8796,0.622254
-71.8742,0.623668
-71.8695,0.625082
-71.8647,0.626497
-71.859,0.627911
-71.8516,0.629325
-71.842,0.630739
-71.8301,0.632153
-71.8161,0.633568
-71.8021,0.634982
-71.7879,0.636396
-71.7752,0.63781
-71.7636,0.639225
-71.753,0.640639
-71.7431,0.642053
-71.7337,0.643467
-71.7243,0.644881
-71.715,0.646296
-71.7052,0.64771
-71.6947,0.649124
-71.6853,0.650538
-71.6744,0.651952
-71.6641,0.653367
-71.6549,0.654781
-71.6469,0.656195
-71.6406,0.657609
-71.6356,0.659024
-71.6314,0.660438
-71.6273,0.661852
-71.623,0.663266
-71.6178,0.66468
-71.6116,0.666095
-71.6044,0.667509
-71.597,0.668923
-71.5894,0.670337
-71.5826,0.671751
-71.5763,0.673166
-71.5704,0.67458
-71.5653,0.675994
-71.561,0.677408
-71.5571,0.678823
-71.5537,0.680237
-71.5504,0.681651
-71.5469,0.683065
-71.5432,0.684479
-71.5396,0.685894
-71.5359,0.687308
-71.5325,0.688722
-71.5298,0.690136
-71.5276,0.69155
-71.5257,0.692965
-71.5243,0.694379
-71.523,0.695793
-71.5217,0.697207
-71.5202,0.698622
-71.5186,0.700036
-71.5169,0.70145
-71.5152,0.702864
-71.5138,0.704278
-71.513,0.705693
-71.5124,0.707107
-71.5123,0.708521
-71.5124,0.709935
-71.5128,0.711349
-71.5132,0.712764
-71.5136,0.714178
-71.514,0.715592
-71.5144,0.717006
-71.5148,0.718421
-71.5154,0.719835
-71.5161,0.721249
-71.5171,0.722663
-71.5186,0.724077
-71.5204,0.725492
-71.5229,0.726906
-71.5256,0.72832
-71.5284,0.729734
-71.5314,0.731148
-71.5348,0.732563
-71.5385,0.733977
-71.5422,0.735391
-71.5465,0.736805
-71.5514,0.738219
-71.5565,0.739634
-71.5618,0.741048
-71.5671,0.742462
-71.5724,0.743876
-71.5777,0.745291
-71.583,0.746705
-71.5885,0.748119
-71.5939,0.749533
-71.599,0.750947
-71.6037,0.752362
-71.6084,0.753776
-71.6128,0.75519
-71.6176,0.756604
-71.6229,0.758018
-71.629,0.759433
-71.6366,0.760847
-71.6459,0.762261
-71.6563,0.763675
-71.6662,0.76509
-71.6747,0.766504
-71.6831,0.767918
-71.6913,0.769332
-71.6996,0.770746
-71.7096,0.772161
-71.7208,0.773575
-71.7339,0.774989
-71.7483,0.776403
-71.7617,0.777817
-71.7731,0.779232
-71.7835,0.780646
-71.7933,0.78206
-71.8039,0.783474
-71.8186,0.784889
-71.8356,0.786303
-71.8531,0.787717
-71.8685,0.789131
-71.8809,0.790545
-71.8905,0.79196
-71.8988,0.793374
-71.9066,0.794788
-71.9155,0.796202
-71.9271,0.797616
-71.9422,0.799031
-71.9606,0.800445
-71.9821,0.801859
-72.0041,0.803273
-72.0248,0.804688
-72.0433,0.806102
-72.0589,0.807516
-72.0722,0.80893
-72.0842,0.810344
-72.0952,0.811759
-72.1069,0.813173
-72.1204,0.814587
-72.1367,0.816001
-72.1563,0.817415
-72.1776,0.81883
-72.2004,0.820244
-72.224,0.821658
-72.2458,0.823072
-72.2698,0.824486
-72.2921,0.825901
-72.3141,0.827315
-72.3352,0.828729
-72.3571,0.830143
-72.3784,0.831558
-72.4021,0.832972
-72.426,0.834386
-72.4491,0.8358
-72.4734,0.837214
-72.5005,0.838629
-72.5308,0.840043
-72.5585,0.841457
-72.5831,0.842871
-72.6023,0.844285
-72.6167,0.8457
-72.6276,0.847114
-72.6365,0.848528
-72.6451,0.849942
-72.6545,0.851357
-72.6665,0.852771
-72.683,0.854185
-72.7053,0.855599
-72.7338,0.857013
-72.7688,0.858428
-72.8042,0.859842
-72.8383,0.861256
-72.8738,0.86267
-72.9058,0.864084
-72.9375,0.865499
-72.9632,0.866913
-72.985,0.868327
-73.0056,0.869741
-73.0254,0.871156
-73.0478,0.87257
-73.0717,0.873984
-73.0985,0.875398
-73.1256,0.876812
-73.1518,0.878227
-73.1779,0.879641
-73.2035,0.881055
-73.2286,0.882469
-73.2579,0.883883
-73.286,0.885298
-73.3138,0.886712
-73.3405,0.888126
-73.3644,0.88954
-73.3889,0.890955
-73.4143,0.892369
-73.4455,0.893783
-73.4775,0.895197
-73.5062,0.896611
-73.5307,0.898026
-73.5493,0.89944
-73.5629,0.900854
-73.5736,0.902268
-73.5839,0.903682
-73.5955,0.905097
-73.612,0.906511
-73.6354,0.907925
-73.6681,0.909339
-73.7073,0.910754
-73.7414,0.912168
-73.7672,0.913582
-73.7867,0.914996
-73.8044,0.91641
-73.827,0.917825
-73.8503,0.919239
-73.8784,0.920653
-73.9099,0.922067
-73.9417,0.923481
-73.9732,0.924896
-74.0016,0.92631
-74.0268,0.927724
-74.0511,0.929138
-74.0744,0.930553
-74.0985,0.931967
-74.1261,0.933381
-74.1495,0.934795
-74.1705,0.936209
-74.1876,0.937624
-74.2011,0.939038
-74.2118,0.940452
-74.2209,0.941866
-74.2298,0.94328
-74.2393,0.944695
-74.2506,0.946109
-74.2645,0.947523
-74.282,0.948937
-74.3048,0.950351
-74.3279,0.951766
-74.3524,0.95318
-74.3755,0.954594
-74.3994,0.956008
-74.4206,0.957423
-74.4396,0.958837
-74.4552,0.960251
-74.473,0.961665
-74.4889,0.963079
-74.5047,0.964494
-74.5205,0.965908
-74.5363,0.967322
-74.5497,0.968736
-74.5608,0.97015
-74.5701,0.971565
-74.5774,0.972979
-74.5833,0.974393
-74.5886,0.975807
-74.5931,0.977222
-74.5973,0.978636
-74.6009,0.98005
-74.6041,0.981464
-74.6073,0.982878
-74.6106,0.984293
-74.6135,0.985707
-74.616,0.987121
-74.6176,0.988535
-74.6183,0.989949
-74.6172,0.991364
-74.6137,0.992778
-74.6077,0.994192
-74.5993,0.995606
-74.5899,0.997021
-74.5814,0.998435
-74.5727,0.999849
-74.5632,1.00126
-74.5511,1.00268
-74.5329,1.00409
-74.5068,1.00551
-74.4734,1.00692
-74.4317,1.00833
-74.388,1.00975
-74.3452,1.01116
-74.3088,1.01258
-74.2752,1.01399
-74.2472,1.01541
-74.2197,1.01682
-74.1918,1.01823
-74.1564,1.01965
-74.1105,1.02106
-74.0528,1.02248
-73.9825,1.02389
-73.8962,1.0253
-73.8023,1.02672
-73.6969,1.02813
-73.5866,1.02955
-73.4639,1.03096
-73.337,1.03238
-73.2147,1.03379
-73.0981,1.0352
-72.9823,1.03662
-72.8418,1.03803
-72.6566,1.03945
-72.4213,1.04086
-72.1332,1.04228
-71.7847,1.04369
-71.3428,1.0451
-70.9125,1.04652
-70.5348,1.04793
-70.2076,1.04935
-69.9437,1.05076
-69.7305,1.05217
-69.5304,1.05359
-69.315,1.055
-69.0402,1.05642
-68.6608,1.05783
-68.1073,1.05925
-67.3484,1.06066
-66.3921,1.06207
-65.3144,1.06349
-64.1309,1.0649
-62.9149,1.06632
-61.5873,1.06773
-59.9724,1.06915
-58.2029,1.07056
-56.3907,1.07197
-54.5141,1.07339
-52.598,1.0748
-50.3996,1.07622
-47.7284,1.07763
-44.8039,1.07904
-41.8199,1.08046
-39.1685,1.08187
-36.6299,1.08329
-34.2513,1.0847
-31.8942,1.08612
-29.6608,1.08753
-27.5821,1.08894
-25.7497,1.09036
-24.1152,1.09177
-22.5706,1.09319
-21.0445,1.0946
-19.3614,1.09602
-17.5108,1.09743
-15.6363,1.09884
-13.8245,1.10026
-12.1658,1.10167
-10.5423,1.10309
-8.82234,1.1045
-6.90201,1.10592
-4.48193,1.10733
-1.75158,1.10874
1.39368,1.11016
4.28016,1.11157
7.04724,1.11299
10.0846,1.1144
13.3333,1.11581
16.6775,1.11723
19.6329,1.11864
22.5852,1.12006
25.2365,1.12147
27.8115,1.12289
30.262,1.1243
32.6273,1.12571
35.0552,1.12713
37.3561,1.12854
39.3906,1.12996
41.0853,1.13137
42.4813,1.13279
43.7474,1.1342
44.9467,1.13561
46.2147,1.13703
47.5672,1.13844
49.1517,1.13986
50.8638,1.14127
52.653,1.14268
54.0599,1.1441
54.5824,1.14551
54.1289,1.14693
53.109,1.14834
51.6452,1.14976
49.7595,1.15117
47.441,1.15258
44.0441,1.154
38.9746,1.15541
31.4142,1.15683
21.8559,1.15824
10.3065,1.15966
-0.667938,1.16107
-10.8445,1.16248
-19.9669,1.1639
-27.9809,1.16531
-34.6626,1.16673
-40.4629,1.16814
-44.8332,1.16955
-48.0536,1.17097
-50.3868,1.17238
-52.1685,1.1738
-53.6237,1.17521
-54.8751,1.17663
-56.0937,1.17804
-57.3353,1.17945
-58.5297,1.18087
-59.6567,1.18228
-60.5074,1.1837
-61.0415,1.18511
-61.3905,1.18653
-61.5906,1.18794
-61.7027,1.18935
-61.723,1.19077
-61.6944,1.19218
-61.6457,1.1936
-61.6016,1.19501
-61.5999,1.19642
-61.6125,1.19784
-61.6471,1.19925
-61.7054,1.20067
-61.7771,1.20208
-61.8754,1.2035
-62.0092,1.20491
-62.1668,1.20632
-62.3304,1.20774
-62.4117,1.20915
-62.478,1.21057
-62.4807,1.21198
-62.4224,1.2134
-62.353,1.21481
-62.2894,1.21622
-62.2337,1.21764
-62.1902,1.21905
-62.1613,1.22047
-62.1378,1.22188
-62.1429,1.22329
-62.1903,1.22471
-62.2558,1.22612
-62.339,1.22754
-62.4304,1.22895
-62.4977,1.23037
-62.5533,1.23178
-62.6019,1.23319
-62.6415,1.23461
-62.6643,1.23602
-62.6784,1.23744
-62.6822,1.23885
-62.6758,1.24027
-62.6654,1.24168
-62.6551,1.24309
-62.6441,1.24451
-62.6349,1.24592
-62.6273,1.24734
-62.6225,1.24875
-62.6216,1.25016
-62.6243,1.25158
-62.6326,1.25299
-62.6436,1.25441
-62.6565,1.25582
-62.6683,1.25724
-62.6778,1.25865
-62.6852,1.26006
-62.6912,1.26148
-62.6967,1.26289
-62.7023,1.26431
-62.7085,1.26572
-62.7148,1.26714
-62.7201,1.26855
-62.7231,1.26996
-62.7224,1.27138
-62.7166,1.27279
-62.7087,1.27421
-62.701,1.27562
-62.6951,1.27703
-62.6915,1.27845
-62.6905,1.27986
-62.691,1.28128
-62.6931,1.28269
-62.6956,1.28411
-62.6984,1.28552
-62.7004,1.28693
-62.7012,1.28835
-62.7007,1.28976
-62.6983,1.29118
-62.695,1.29259
-62.6917,1.29401
-62.6887,1.29542
-62.6861,1.29683
-62.6842,1.29825
-62.6833,1.29966
-62.6829,1.30108
-62.683,1.30249
-62.6835,1.3039
-62.6842,1.30532
-62.6852,1.30673
-62.6862,1.30815
-62.6873,1.30956
-62.6883,1.31098
-62.689,1.31239
-62.6891,1.3138
-62.6887,1.31522
-62.6879,1.31663
-62.6869,1.31805
-62.6857,1.31946
-62.6844,1.32088
-62.6829,1.32229
-62.6812,1.3237
-62.6793,1.32512
-62.6772,1.32653
-62.6752,1.32795
-62.6734,1.32936
-62.6718,1.33077
-62.6715,1.33219
-62.672,1.3336
-62.6731,1.33502
-62.6746,1.33643
-62.6761,1.33785
-62.6773,1.33926
-62.6782,1.34067
-62.6788,1.34209
-62.6792,1.3435
-62.6794,1.34492
-62.6794,1.34633
-62.6792,1.34775
-62.6787,1.34916
-62.678,1.35057
-62.6772,1.35199
-62.6764,1.3534
-62.6758,1.35482
-62.6754,1.35623
-62.6753,1.35765
-62.6753,1.35906
-62.6754,1.36047
-62.6755,1.36189
-62.6756,1.3633
-62.6758,1.36472
-62.676,1.36613
-62.6762,1.36754
-62.6765,1.36896
-62.6769,1.37037
-62.6774,1.37179
-62.6779,1.3732
-62.6781,1.37462
-62.6782,1.37603
-62.6782,1.37744
-62.6783,1.37886
-62.6784,1.38027
-62.6784,1.38169
-62.6784,1.3831
-62.6785,1.38452
-62.6786,1.38593
-62.6787,1.38734
-62.6788,1.38876
-62.6789,1.39017
-62.6789,1.39159
-62.6789,1.393
-62.6789,1.39441
-62.6789,1.39583
-62.6788,1.39724
-62.6788,1.39866
-62.6787,1.40007
-62.6786,1.40149
-62.6785,1.4029
-62.6784,1.40431
-62.6784,1.40573
-62.6783,1.40714
-62.6783,1.40856
-62.6783,1.40997
-62.6782,1.41139
-62.6782,1.4128
-62.6782,1.41421


==> csv/wm_gm_74.csv <==
Field 2,arc_length
-61.8841,0
-61.8723,0.00141421
-61.8599,0.00282843
-61.8428,0.00424264
-61.8254,0.00565685
-61.8046,0.00707107
-61.785,0.00848528
-61.7686,0.0098995
-61.7545,0.0113137
-61.7506,0.0127279
-61.7492,0.0141421
-61.7552,0.0155563
-61.7634,0.0169706
-61.7731,0.0183848
-61.7824,0.019799
-61.7896,0.0212132
-61.7966,0.0226274
-61.803,0.0240416
-61.8095,0.0254558
-61.8139,0.0268701
-61.8173,0.0282843
-61.8179,0.0296985
-61.8179,0.0311127
-61.8133,0.0325269
-61.807,0.0339411
-61.7929,0.0353553
-61.7759,0.0367696
-61.7601,0.0381838
-61.745,0.039598
-61.733,0.0410122
-61.7204,0.0424264
-61.7042,0.0438406
-61.6862,0.0452548
-61.667,0.046669
-61.6495,0.0480833
-61.6397,0.0494975
-61.6321,0.0509117
-61.6363,0.0523259
-61.6454,0.0537401
-61.6742,0.0551543
-61.7078,0.0565685
-61.7451,0.0579828
-61.7839,0.059397
-61.816,0.0608112
-61.8486,0.0622254
-61.8694,0.0636396
-61.8896,0.0650538
-61.8976,0.066468
-61.9048,0.0678823
-61.8994,0.0692965
-61.8951,0.0707107
-61.8806,0.0721249
-61.8678,0.0735391
-61.8401,0.0749533
-61.8131,0.0763675
-61.7616,0.0777817
-61.7068,0.079196
-61.6249,0.0806102
-61.5485,0.0820244
-61.492,0.0834386
-61.441,0.0848528
-61.4144,0.086267
-61.3936,0.0876812
-61.3896,0.0890955
-61.3896,0.0905097
-61.4032,0.0919239
-61.4218,0.0933381
-61.4635,0.0947523
-61.5131,0.0961665
-61.5884,0.0975807
-61.6695,0.0989949
-61.7712,0.100409
-61.8758,0.101823
-61.9878,0.103238
-62.1071,0.104652
-62.2271,0.106066
-62.3481,0.10748
-62.4594,0.108894
-62.5669,0.110309
-62.6424,0.111723
-62.7097,0.113137
-62.7227,0.114551
-62.7313,0.115966
-62.7002,0.11738
-62.6746,0.118794
-62.6341,0.120208
-62.6005,0.121622
-62.5429,0.123037
-62.4805,0.124451
-62.3449,0.125865
-62.1774,0.127279
-61.8451,0.128693
-61.4483,0.130108
-60.9223,0.131522
-60.3678,0.132936
-59.7837,0.13435
-59.1842,0.135765
-58.7408,0.137179
-58.3193,0.138593
-58.1866,0.140007
-58.1228,0.141421
-58.3882,0.142836
-58.7272,0.14425
-59.215,0.145664
-59.6966,0.147078
-60.3269,0.148492
-60.9627,0.149907
-61.8471,0.151321
-62.7245,0.152735
-63.5332,0.154149
-64.1752,0.155563
-64.1778,0.156978
-63.9416,0.158392
-62.5172,0.159806
-60.7331,0.16122
-57.8857,0.162635
-54.3485,0.164049
-49.781,0.165463
-44.6872,0.166877
-39.282,0.168291
-33.9296,0.169706
-28.7026,0.17112
-23.7429,0.172534
-18.5146,0.173948
-13.4191,0.175362
-6.89654,0.176777
0.0601225,0.178191
10.4766,0.179605
22.3169,0.181019
33.7465,0.182434
44.1982,0.183848
49.2774,0.185262
53.4332,0.186676
55.0023,0.18809
56.1703,0.189505
56.0044,0.190919
55.5319,0.192333
53.9657,0.193747
52.1579,0.195161
49.3961,0.196576
46.4908,0.19799
43.2108,0.199404
40.0138,0.200818
36.2824,0.202233
32.5296,0.203647
28.6073,0.205061
24.6488,0.206475
20.1867,0.207889
15.2512,0.209304
10.5043,0.210718
6.01496,0.212132
2.91,0.213546
0.143937,0.21496
-1.47908,0.216375
-2.93833,0.217789
-3.99508,0.219203
-5.04781,0.220617
-6.3417,0.222032
-7.79011,0.223446
-10.1798,0.22486
-12.8099,0.226274
-16.6527,0.227688
-20.4527,0.229103
-24.0069,0.230517
-27.3424,0.231931
-30.6063,0.233345
-33.8357,0.234759
-36.5893,0.236174
-39.3105,0.237588
-41.5606,0.239002
-43.8001,0.240416
-45.7697,0.241831
-47.7927,0.243245
-50.0633,0.244659
-52.3416,0.246073
-54.9563,0.247487
-57.5968,0.248902
-60.131,0.250316
-62.5124,0.25173
-64.4097,0.253144
-66.0999,0.254558
-67.3853,0.255973
-68.597,0.257387
-69.8354,0.258801
-71.1672,0.260215
-72.2507,0.26163
-73.2867,0.263044
-73.8619,0.264458
-74.3757,0.265872
-74.5962,0.267286
-74.8024,0.268701
-74.895,0.270115
-74.9952,0.271529
-75.0474,0.272943
-75.109,0.274357
-75.1175,0.275772
-75.1287,0.277186
-75.0685,0.2786
-75.006,0.280014
-74.8931,0.281428
-74.7947,0.282843
-74.6811,0.284257
-74.5708,0.285671
-74.4905,0.287085
-74.4048,0.2885
-74.3621,0.289914
-74.3118,0.291328
-74.3,0.292742
-74.2796,0.294156
-74.3008,0.295571
-74.3134,0.296985
-74.3806,0.298399
-74.4375,0.299813
-74.5306,0.301227
-74.6169,0.302642
-74.7201,0.304056
-74.8224,0.30547
-74.925,0.306884
-75.0335,0.308299
-75.1403,0.309713
-75.2493,0.311127
-75.3406,0.312541
-75.4291,0.313955
-75.4745,0.31537
-75.5174,0.316784
-75.5349,0.318198
-75.5511,0.319612
-75.5601,0.321026
-75.5674,0.322441
-75.5654,0.323855
-75.5591,0.325269
-75.5266,0.326683
-75.4881,0.328098
-75.4168,0.329512
-75.3431,0.330926
-75.2483,0.33234
-75.1578,0.333754
-75.0487,0.335169
-74.9446,0.336583
-74.8385,0.337997
-74.7377,0.339411
-74.6392,0.340825
-74.5472,0.34224
-74.4771,0.343654
-74.4115,0.345068
-74.3768,0.346482
-74.3432,0.347897
-74.3271,0.349311
-74.3082,0.350725
-74.3046,0.352139
-74.2962,0.353553
-74.306,0.354968
-74.3137,0.356382
-74.34,0.357796
-74.3632,0.35921
-74.3914,0.360624
-74.4147,0.362039
-74.4336,0.363453
-74.4483,0.364867
-74.4538,0.366281
-74.4582,0.367696
-74.4466,0.36911
-74.4398,0.370524
-74.4145,0.371938
-74.3959,0.373352
-74.3598,0.374767
-74.3278,0.376181
-74.2826,0.377595
-74.2386,0.379009
-74.1855,0.380423
-74.1327,0.381838
-74.0762,0.383252
-74.019,0.384666
-73.9565,0.38608
-73.8918,0.387495
-73.8226,0.388909
-73.7491,0.390323
-73.6811,0.391737
-73.6168,0.393151
-73.5711,0.394566
-73.5316,0.39598
-73.5084,0.397394
-73.4884,0.398808
-73.4733,0.400222
-73.4589,0.401637
-73.4409,0.403051
-73.4211,0.404465
-73.3914,0.405879
-73.3598,0.407293
-73.3249,0.408708
-73.2893,0.410122
-73.2637,0.411536
-73.238,0.41295
-73.2117,0.414365
-73.186,0.415779
-73.1581,0.417193
-73.1291,0.418607
-73.0966,0.420021
-73.0642,0.421436
-73.0309,0.42285
-72.9979,0.424264
-72.9622,0.425678
-72.9261,0.427092
-72.8878,0.428507
-72.8506,0.429921
-72.8151,0.431335
-72.7796,0.432749
-72.7411,0.434164
-72.702,0.435578
-72.6609,0.436992
-72.6206,0.438406
-72.5731,0.43982
-72.5271,0.441235
-72.492,0.442649
-72.4592,0.444063
-72.4354,0.445477
-72.4144,0.446892
-72.3978,0.448306
-72.3809,0.44972
-72.3617,0.451134
-72.3402,0.452548
-72.3113,0.453963
-72.2793,0.455377
-72.2412,0.456791
-72.2011,0.458205
-72.1552,0.459619
-72.11,0.461034
-72.0632,0.462448
-72.0134,0.463862
-71.9618,0.465276
-71.9093,0.46669
-71.8659,0.468105
-71.8249,0.469519
-71.7961,0.470933
-71.769,0.472347
-71.7469,0.473762
-71.722,0.475176
-71.6915,0.47659
-71.6569,0.478004
-71.6074,0.479418
-71.5552,0.480833
-71.5021,0.482247
-71.4476,0.483661
-71.3981,0.485075
-71.3493,0.486489
-71.31,0.487904
-71.2693,0.489318
-71.227,0.490732
-71.1845,0.492146
-71.1412,0.493561
-71.1015,0.494975
-71.0661,0.496389
-71.0347,0.497803
-71.0094,0.499217
-70.9857,0.500632
-70.9653,0.502046
-70.945,0.50346
-70.922,0.504874
-70.8973,0.506288
-70.8682,0.507703
-70.8379,0.509117
-70.8063,0.510531
-70.7752,0.511945
-70.7427,0.51336
-70.7145,0.514774
-70.6831,0.516188
-70.6532,0.517602
-70.6166,0.519016
-70.5803,0.520431
-70.5443,0.521845
-70.5077,0.523259
-70.4773,0.524673
-70.4433,0.526087
-70.4145,0.527502
-70.3829,0.528916
-70.3519,0.53033
-70.319,0.531744
-70.2906,0.533159
-70.2603,0.534573
-70.2278,0.535987
-70.1922,0.537401
-70.1547,0.538815
-70.1111,0.54023
-70.0759,0.541644
-70.0414,0.543058
-70.0197,0.544472
-69.9987,0.545886
-69.9872,0.547301
-69.9746,0.548715
-69.9656,0.550129
-69.9543,0.551543
-69.9409,0.552958
-69.9234,0.554372
-69.8971,0.555786
-69.8661,0.5572
-69.8308,0.558614
-69.7933,0.560029
-69.7594,0.561443
-69.7238,0.562857
-69.6842,0.564271
-69.6424,0.565685
-69.6095,0.5671
-69.5763,0.568514
-69.5556,0.569928
-69.5348,0.571342
-69.5252,0.572756
-69.5152,0.574171
-69.512,0.575585
-69.5085,0.576999
-69.5079,0.578413
-69.5064,0.579828
-69.5034,0.581242
-69.4993,0.582656
-69.4929,0.58407
-69.4855,0.585484
-69.4786,0.586899
-69.4716,0.588313
-69.4668,0.589727
-69.4615,0.591141
-69.4575,0.592555
-69.4524,0.59397
-69.4459,0.595384
-69.4385,0.596798
-69.431,0.598212
-69.4233,0.599627
-69.417,0.601041
-69.411,0.602455
-69.4045,0.603869
-69.398,0.605283
-69.3907,0.606698
-69.3836,0.608112
-69.3766,0.609526
-69.369,0.61094
-69.3608,0.612354
-69.3517,0.613769
-69.342,0.615183
-69.3324,0.616597
-69.3252,0.618011
-69.319,0.619426
-69.3146,0.62084
-69.311,0.622254
-69.3073,0.623668
-69.3041,0.625082
-69.2985,0.626497
-69.2929,0.627911
-69.286,0.629325
-69.2795,0.630739
-69.2751,0.632153
-69.2708,0.633568
-69.2672,0.634982
-69.2634,0.636396
-69.2604,0.63781
-69.257,0.639225
-69.2551,0.640639
-69.2527,0.642053
-69.2506,0.643467
-69.2481,0.644881
-69.2457,0.646296
-69.2431,0.64771
-69.2411,0.649124
-69.2389,0.650538
-69.237,0.651952
-69.2346,0.653367
-69.2322,0.654781
-69.2296,0.656195
-69.227,0.657609
-69.2243,0.659024
-69.2218,0.660438
-69.219,0.661852
-69.2166,0.663266
-69.2141,0.66468
-69.2121,0.666095
-69.2102,0.667509
-69.2085,0.668923
-69.2067,0.670337
-69.2052,0.671751
-69.2036,0.673166
-69.202,0.67458
-69.2002,0.675994
-69.1985,0.677408
-69.1968,0.678823
-69.1954,0.680237
-69.1941,0.681651
-69.1929,0.683065
-69.1917,0.684479
-69.1909,0.685894
-69.19,0.687308
-69.1895,0.688722
-69.189,0.690136
-69.1889,0.69155
-69.1886,0.692965
-69.1886,0.694379
-69.1884,0.695793
-69.1887,0.697207
-69.1889,0.698622
-69.1895,0.700036
-69.1902,0.70145
-69.1911,0.702864
-69.192,0.704278
-69.193,0.705693
-69.194,0.707107
-69.195,0.708521
-69.1961,0.709935
-69.1974,0.711349
-69.1987,0.712764
-69.2005,0.714178
-69.2024,0.715592
-69.2051,0.717006
-69.2078,0.718421
-69.211,0.719835
-69.2139,0.721249
-69.2165,0.722663
-69.2188,0.724077
-69.2211,0.725492
-69.2234,0.726906
-69.2262,0.72832
-69.2291,0.729734
-69.2334,0.731148
-69.2377,0.732563
-69.2425,0.733977
-69.2475,0.735391
-69.2525,0.736805
-69.2575,0.738219
-69.2627,0.739634
-69.2682,0.741048
-69.2758,0.742462
-69.2838,0.743876
-69.2908,0.745291
-69.2974,0.746705
-69.3018,0.748119
-69.3058,0.749533
-69.309,0.750947
-69.3121,0.752362
-69.316,0.753776
-69.3201,0.75519
-69.3268,0.756604
-69.3341,0.758018
-69.3441,0.759433
-69.3543,0.760847
-69.3631,0.762261
-69.3709,0.763675
-69.3765,0.76509
-69.3816,0.766504
-69.3867,0.767918
-69.3918,0.769332
-69.3989,0.770746
-69.4063,0.772161
-69.4166,0.773575
-69.4278,0.774989
-69.4405,0.776403
-69.4533,0.777817
-69.4664,0.779232
-69.4791,0.780646
-69.4892,0.78206
-69.4986,0.783474
-69.5071,0.784889
-69.5155,0.786303
-69.5268,0.787717
-69.5389,0.789131
-69.5552,0.790545
-69.5711,0.79196
-69.5855,0.793374
-69.5984,0.794788
-69.6074,0.796202
-69.6158,0.797616
-69.6246,0.799031
-69.6342,0.800445
-69.6484,0.801859
-69.665,0.803273
-69.685,0.804688
-69.7039,0.806102
-69.7181,0.807516
-69.7309,0.80893
-69.7418,0.810344
-69.7529,0.811759
-69.7656,0.813173
-69.7788,0.814587
-69.7932,0.816001
-69.8071,0.817415
-69.8204,0.81883
-69.833,0.820244
-69.8461,0.821658
-69.8588,0.823072
-69.8716,0.824486
-69.8843,0.825901
-69.8984,0.827315
-69.913,0.828729
-69.9316,0.830143
-69.9503,0.831558
-69.9722,0.832972
-69.9937,0.834386
-70.0158,0.8358
-70.0378,0.837214
-70.0585,0.838629
-70.0785,0.840043
-70.0945,0.841457
-70.1096,0.842871
-70.1225,0.844285
-70.1351,0.8457
-70.1496,0.847114
-70.1659,0.848528
-70.1872,0.849942
-70.2103,0.851357
-70.236,0.852771
-70.2604,0.854185
-70.2802,0.855599
-70.2996,0.857013
-70.3166,0.858428
-70.3338,0.859842
-70.3509,0.861256
-70.3674,0.86267
-70.3836,0.864084
-70.3982,0.865499
-70.414,0.866913
-70.4297,0.868327
-70.449,0.869741
-70.4703,0.871156
-70.4946,0.87257
-70.5201,0.873984
-70.5441,0.875398
-70.5684,0.876812
-70.5886,0.878227
-70.6087,0.879641
-70.6294,0.881055
-70.6501,0.882469
-70.6732,0.883883
-70.6963,0.885298
-70.7246,0.886712
-70.7545,0.888126
-70.7812,0.88954
-70.8064,0.890955
-70.823,0.892369
-70.838,0.893783
-70.8487,0.895197
-70.859,0.896611
-70.8703,0.898026
-70.8822,0.89944
-70.8977,0.900854
-70.9146,0.902268
-70.9373,0.903682
-70.9615,0.905097
-70.9876,0.906511
-71.0135,0.907925
-71.0383,0.909339
-71.0627,0.910754
-71.093,0.912168
-71.1223,0.913582
-71.1523,0.914996
-71.1818,0.91641
-71.2115,0.917825
-71.2385,0.919239
-71.2589,0.920653
-71.278,0.922067
-71.2951,0.923481
-71.3116,0.924896
-71.3301,0.92631
-71.3508,0.927724
-71.3795,0.929138
-71.4119,0.930553
-71.448,0.931967
-71.4821,0.933381
-71.5049,0.934795
-71.5258,0.936209
-71.5438,0.937624
-71.5621,0.939038
-71.5894,0.940452
-71.6182,0.941866
-71.6478,0.94328
-71.6757,0.944695
-71.6944,0.946109
-71.7119,0.947523
-71.7243,0.948937
-71.7374,0.950351
-71.7531,0.951766
-71.7708,0.95318
-71.7955,0.954594
-71.822,0.956008
-71.853,0.957423
-71.8837,0.958837
-71.9123,0.960251
-71.94,0.961665
-71.966,0.963079
-71.9914,0.964494
-72.0157,0.965908
-72.0396,0.967322
-72.067,0.968736
-72.0933,0.97015
-72.1192,0.971565
-72.1447,0.972979
-72.1724,0.974393
-72.1998,0.975807
-72.2293,0.977222
-72.258,0.978636
-72.2847,0.98005
-72.3116,0.981464
-72.3354,0.982878
-72.3598,0.984293
-72.3825,0.985707
-72.4054,0.987121
-72.4291,0.988535
-72.4532,0.989949
-72.4783,0.991364
-72.5021,0.992778
-72.5246,0.994192
-72.5463,0.995606
-72.5659,0.997021
-72.5846,0.998435
-72.6042,0.999849
-72.625,1.00126
-72.6487,1.00268
-72.6736,1.00409
-72.7037,1.00551
-72.7348,1.00692
-72.767,1.00833
-72.7999,1.00975
-72.8268,1.01116
-72.8541,1.01258
-72.8829,1.01399
-72.9116,1.01541
-72.9473,1.01682
-72.9956,1.01823
-73.0383,1.01965
-73.0768,1.02106
-73.0957,1.02248
-73.1113,1.02389
-73.1198,1.0253
-73.1276,1.02672
-73.1353,1.02813
-73.1437,1.02955
-73.1568,1.03096
-73.172,1.03238
-73.1958,1.03379
-73.2216,1.0352
-73.2557,1.03662
-73.2911,1.03803
-73.3216,1.03945
-73.3512,1.04086
-73.3782,1.04228
-73.4044,1.04369
-73.4336,1.0451
-73.4608,1.04652
-73.489,1.04793
-73.5161,1.04935
-73.5443,1.05076
-73.5719,1.05217
-73.5967,1.05359
-73.6214,1.055
-73.6464,1.05642
-73.6722,1.05783
-73.7003,1.05925
-73.7308,1.06066
-73.7662,1.06207
-73.8005,1.06349
-73.8263,1.0649
-73.8485,1.06632
-73.8628,1.06773
-73.8762,1.06915
-73.888,1.07056
-73.9005,1.07197
-73.9146,1.07339
-73.9299,1.0748
-73.9494,1.07622
-73.9707,1.07763
-73.9965,1.07904
-74.0225,1.08046
-74.0516,1.08187
-74.0804,1.08329
-74.1085,1.0847
-74.1364,1.08612
-74.1593,1.08753
-74.1835,1.08894
-74.2065,1.09036
-74.2307,1.09177
-74.2511,1.09319
-74.2707,1.0946
-74.289,1.09602
-74.3081,1.09743
-74.331,1.09884
-74.3536,1.10026
-74.3757,1.10167
-74.3957,1.10309
-74.4155,1.1045
-74.435,1.10592
-74.4564,1.10733
-74.478,1.10874
-74.4985,1.11016
-74.5182,1.11157
-74.5386,1.11299
-74.5576,1.1144
-74.5729,1.11581
-74.5864,1.11723
-74.5963,1.11864
-74.6057,1.12006
-74.6135,1.12147
-74.6217,1.12289
-74.6314,1.1243
-74.6421,1.12571
-74.6544,1.12713
-74.6676,1.12854
-74.6804,1.12996
-74.6931,1.13137
-74.7051,1.13279
-74.7166,1.1342
-74.7271,1.13561
-74.737,1.13703
-74.7463,1.13844
-74.7543,1.13986
-74.7605,1.14127
-74.7661,1.14268
-74.7691,1.1441
-74.7707,1.14551
-74.7699,1.14693
-74.768,1.14834
-74.7646,1.14976
-74.7606,1.15117
-74.7567,1.15258
-74.7522,1.154
-74.7475,1.15541
-74.7415,1.15683
-74.7332,1.15824
-74.7236,1.15966
-74.7149,1.16107
-74.7063,1.16248
-74.7017,1.1639
-74.6976,1.16531
-74.696,1.16673
-74.6945,1.16814
-74.6936,1.16955
-74.6924,1.17097
-74.6884,1.17238
-74.683,1.1738
-74.6708,1.17521
-74.6564,1.17663
-74.6315,1.17804
-74.6037,1.17945
-74.5678,1.18087
-74.5286,1.18228
-74.4824,1.1837
-74.43,1.18511
-74.3648,1.18653
-74.2927,1.18794
-74.2103,1.18935
-74.1245,1.19077
-74.0215,1.19218
-73.9117,1.1936
-73.8023,1.19501
-73.6827,1.19642
-73.581,1.19784
-73.4705,1.19925
-73.3726,1.20067
-73.2709,1.20208
-73.1667,1.2035
-73.0589,1.20491
-72.9545,1.20632
-72.8481,1.20774
-72.7384,1.20915
-72.6331,1.21057
-72.505,1.21198
-72.3661,1.2134
-72.1591,1.21481
-71.9215,1.21622
-71.5558,1.21764
-71.1358,1.21905
-70.5909,1.22047
-70.0129,1.22188
-69.4219,1.22329
-68.8146,1.22471
-68.1425,1.22612
-67.4353,1.22754
-66.6642,1.22895
-65.8572,1.23037
-64.9577,1.23178
-63.9917,1.23319
-62.7364,1.23461
-61.4489,1.23602
-60.0384,1.23744
-58.6682,1.23885
-57.311,1.24027
-55.9808,1.24168
-54.5878,1.24309
-53.1235,1.24451
-51.4055,1.24592
-49.5307,1.24734
-47.3215,1.24875
-44.956,1.25016
-42.3022,1.25158
-39.6885,1.25299
-37.1944,1.25441
-34.7393,1.25582
-32.5461,1.25724
-30.345,1.25865
-28.0979,1.26006
-25.887,1.26148
-23.8075,1.26289
-21.7976,1.26431
-19.8036,1.26572
-17.833,1.26714
-15.7838,1.26855
-13.782,1.26996
-11.7201,1.27138
-9.80636,1.27279
-7.80395,1.27421
-5.72114,1.27562
-3.67123,1.27703
-1.48405,1.27845
0.781244,1.27986
3.19835,1.28128
5.78475,1.28269
8.53998,1.28411
11.0081,1.28552
13.4458,1.28693
15.3631,1.28835
17.1971,1.28976
18.7218,1.29118
20.2365,1.29259
21.7502,1.29401
23.3352,1.29542
25.3363,1.29683
27.3921,1.29825
29.8981,1.29966
32.3279,1.30108
35.1944,1.30249
37.8219,1.3039
40.4169,1.30532
42.8557,1.30673
45.2538,1.30815
47.7148,1.30956
49.5154,1.31098
51.1589,1.31239
52.5669,1.3138
53.8844,1.31522
54.5213,1.31663
54.9707,1.31805
54.5477,1.31946
53.6415,1.32088
50.4441,1.32229
46.6643,1.3237
42.1011,1.32512
37.9323,1.32653
34.487,1.32795
30.8182,1.32936
25.253,1.33077
18.7914,1.33219
10.3418,1.3336
1.23602,1.33502
-6.54024,1.33643
-14.0928,1.33785
-18.9775,1.33926
-23.8678,1.34067
-28.2675,1.34209
-33.0249,1.3435
-38.7879,1.34492
-44.8272,1.34633
-50.6848,1.34775
-56.0854,1.34916
-59.5231,1.35057
-62.3178,1.35199
-63.499,1.3534
-64.4448,1.35482
-64.6944,1.35623
-64.8585,1.35765
-64.6813,1.35906
-64.4686,1.36047
-63.9451,1.36189
-63.4026,1.3633
-62.6644,1.36472
-61.9786,1.36613
-61.4283,1.36754
-61.0343,1.36896
-60.7921,1.37037
-60.6111,1.37179
-60.5114,1.3732
-60.454,1.37462
-60.4576,1.37603
-60.4878,1.37744
-60.5844,1.37886
-60.7082,1.38027
-60.8432,1.38169
-60.965,1.3831
-61.0487,1.38452
-61.1333,1.38593
-61.2564,1.38734
-61.3972,1.38876
-61.5667,1.39017
-61.7233,1.39159
-61.8105,1.393
-61.8885,1.39441
-61.9476,1.39583
-62.0209,1.39724
-62.0952,1.39866
-62.1871,1.40007
-62.2243,1.40149
-62.2903,1.4029
-62.3332,1.40431
-62.4152,1.40573
-62.4778,1.40714
-62.5699,1.40856
-62.6359,1.40997
-62.7182,1.41139
-62.7765,1.4128
-62.8396,1.41421


==> csv/wm_gm_9_1.csv <==
Field 2,arc_length
-65.058,0
-65.058,0.00141421
-65.058,0.00282843
-65.058,0.00424264
-65.058,0.00565685
-65.058,0.00707107
-65.058,0.00848528
-65.058,0.0098995
-65.058,0.0113137
-65.058,0.0127279
-65.058,0.0141421
-65.058,0.0155563
-65.058,0.0169706
-65.058,0.0183848
-65.058,0.019799
-65.058,0.0212132
-65.058,0.0226274
-65.058,0.0240416
-65.058,0.0254558
-65.058,0.0268701
-65.058,0.0282843
-65.058,0.0296985
-65.058,0.0311127
-65.058,0.0325269
-65.058,0.0339411
-65.058,0.0353553
-65.058,0.0367696
-65.058,0.0381838
-65.058,0.039598
-65.058,0.0410122
-65.058,0.0424264
-65.058,0.0438406
-65.058,0.0452548
-65.058,0.046669
-65.058,0.0480833
-65.058,0.0494975
-65.058,0.0509117
-65.058,0.0523259
-65.058,0.0537401
-65.058,0.0551543
-65.058,0.0565685
-65.058,0.0579828
-65.058,0.059397
-65.058,0.0608112
-65.058,0.0622254
-65.058,0.0636396
-65.058,0.0650538
-65.058,0.066468
-65.058,0.0678823
-65.058,0.0692965
-65.058,0.0707107
-65.058,0.0721249
-65.058,0.0735391
-65.058,0.0749533
-65.058,0.0763675
-65.058,0.0777817
-65.058,0.079196
-65.058,0.0806102
-65.058,0.0820244
-65.058,0.0834386
-65.058,0.0848528
-65.058,0.086267
-65.058,0.0876812
-65.058,0.0890955
-65.058,0.0905097
-65.058,0.0919239
-65.058,0.0933381
-65.058,0.0947523
-65.058,0.0961665
-65.058,0.0975807
-65.058,0.0989949
-65.058,0.100409
-65.058,0.101823
-65.058,0.103238
-65.058,0.104652
-65.058,0.106066
-65.058,0.10748
-65.058,0.108894
-65.058,0.110309
-65.058,0.111723
-65.058,0.113137
-65.058,0.114551
-65.058,0.115966
-65.058,0.11738
-65.058,0.118794
-65.058,0.120208
-65.058,0.121622
-65.058,0.123037
-65.058,0.124451
-65.058,0.125865
-65.058,0.127279
-65.058,0.128693
-65.058,0.130108
-65.058,0.131522
-65.058,0.132936
-65.058,0.13435
-65.058,0.135765
-65.058,0.137179
-65.058,0.138593
-65.058,0.140007
-65.058,0.141421
-65.058,0.142836
-65.058,0.14425
-65.058,0.145664
-65.058,0.147078
-65.058,0.148492
-65.058,0.149907
-65.058,0.151321
-65.058,0.152735
-65.058,0.154149
-65.058,0.155563
-65.058,0.156978
-65.058,0.158392
-65.058,0.159806
-65.058,0.16122
-65.058,0.162635
-65.058,0.164049
-65.058,0.165463
-65.058,0.166877
-65.058,0.168291
-65.058,0.169706
-65.058,0.17112
-65.058,0.172534
-65.058,0.173948
-65.058,0.175362
-65.058,0.176777
-65.058,0.178191
-65.058,0.179605
-65.058,0.181019
-65.058,0.182434
-65.058,0.183848
-65.058,0.185262
-65.058,0.186676
-65.058,0.18809
-65.058,0.189505
-65.058,0.190919
-65.058,0.192333
-65.058,0.193747
-65.058,0.195161
-65.058,0.196576
-65.058,0.19799
-65.058,0.199404
-65.058,0.200818
-65.058,0.202233
-65.058,0.203647
-65.058,0.205061
-65.058,0.206475
-65.058,0.207889
-65.058,0.209304
-65.058,0.210718
-65.058,0.212132
-65.058,0.213546
-65.058,0.21496
-65.058,0.216375
-65.058,0.217789
-65.058,0.219203
-65.058,0.220617
-65.058,0.222032
-65.058,0.223446
-65.058,0.22486
-65.058,0.226274
-65.058,0.227688
-65.058,0.229103
-65.058,0.230517
-65.058,0.231931
-65.058,0.233345
-65.058,0.234759
-65.058,0.236174
-65.058,0.237588
-65.058,0.239002
-65.058,0.240416
-65.058,0.241831
-65.058,0.243245
-65.058,0.244659
-65.058,0.246073
-65.058,0.247487
-65.058,0.248902
-65.058,0.250316
-65.058,0.25173
-65.058,0.253144
-65.058,0.254558
-65.058,0.255973
-65.058,0.257387
-65.058,0.258801
-65.058,0.260215
-65.058,0.26163
-65.058,0.263044
-65.058,0.264458
-65.058,0.265872
-65.058,0.267286
-65.058,0.268701
-65.058,0.270115
-65.058,0.271529
-65.058,0.272943
-65.058,0.274357
-65.058,0.275772
-65.0581,0.277186
-65.0581,0.2786
-65.058,0.280014
-65.058,0.281428
-65.058,0.282843
-65.058,0.284257
-65.058,0.285671
-65.058,0.287085
-65.058,0.2885
-65.058,0.289914
-65.058,0.291328
-65.058,0.292742
-65.058,0.294156
-65.058,0.295571
-65.058,0.296985
-65.058,0.298399
-65.058,0.299813
-65.058,0.301227
-65.058,0.302642
-65.058,0.304056
-65.058,0.30547
-65.0581,0.306884
-65.0582,0.308299
-65.0583,0.309713
-65.0584,0.311127
-65.0585,0.312541
-65.0587,0.313955
-65.0588,0.31537
-65.0588,0.316784
-65.0588,0.318198
-65.0588,0.319612
-65.0587,0.321026
-65.0586,0.322441
-65.0584,0.323855
-65.0582,0.325269
-65.058,0.326683
-65.0579,0.328098
-65.0578,0.329512
-65.0577,0.330926
-65.0576,0.33234
-65.0576,0.333754
-65.0577,0.335169
-65.0578,0.336583
-65.0579,0.337997
-65.0579,0.339411
-65.058,0.340825
-65.058,0.34224
-65.0578,0.343654
-65.0575,0.345068
-65.057,0.346482
-65.0564,0.347897
-65.0559,0.349311
-65.0555,0.350725
-65.0556,0.352139
-65.0556,0.353553
-65.0559,0.354968
-65.0562,0.356382
-65.0569,0.357796
-65.0575,0.35921
-65.0584,0.360624
-65.0593,0.362039
-65.0603,0.363453
-65.0613,0.364867
-65.0623,0.366281
-65.0635,0.367696
-65.0644,0.36911
-65.0655,0.370524
-65.066,0.371938
-65.0666,0.373352
-65.0664,0.374767
-65.0667,0.376181
-65.0663,0.377595
-65.0665,0.379009
-65.0659,0.380423
-65.066,0.381838
-65.0652,0.383252
-65.0649,0.384666
-65.0638,0.38608
-65.0631,0.387495
-65.0617,0.388909
-65.0607,0.390323
-65.06,0.391737
-65.0599,0.393151
-65.0609,0.394566
-65.0627,0.39598
-65.0649,0.397394
-65.0676,0.398808
-65.0706,0.400222
-65.0742,0.401637
-65.0785,0.403051
-65.0838,0.404465
-65.0893,0.405879
-65.0957,0.407293
-65.0998,0.408708
-65.1043,0.410122
-65.1056,0.411536
-65.1067,0.41295
-65.105,0.414365
-65.1025,0.415779
-65.0974,0.417193
-65.0914,0.418607
-65.0832,0.420021
-65.0744,0.421436
-65.0626,0.42285
-65.0506,0.424264
-65.0359,0.425678
-65.0218,0.427092
-65.0103,0.428507
-65.0041,0.429921
-65.0104,0.431335
-65.0235,0.432749
-65.0411,0.434164
-65.0604,0.435578
-65.0727,0.436992
-65.0858,0.438406
-65.0946,0.43982
-65.1052,0.441235
-65.1169,0.442649
-65.1319,0.444063
-65.1528,0.445477
-65.1762,0.446892
-65.1974,0.448306
-65.2162,0.44972
-65.2181,0.451134
-65.2174,0.452548
-65.2076,0.453963
-65.1954,0.455377
-65.1738,0.456791
-65.1477,0.458205
-65.112,0.459619
-65.0738,0.461034
-65.0309,0.462448
-64.9907,0.463862
-64.9597,0.465276
-64.9332,0.46669
-64.9366,0.468105
-64.9765,0.469519
-65.0529,0.470933
-65.1436,0.472347
-65.2213,0.473762
-65.2982,0.475176
-65.3363,0.47659
-65.3727,0.478004
-65.3807,0.479418
-65.3871,0.480833
-65.3586,0.482247
-65.3238,0.483661
-65.2468,0.485075
-65.1583,0.486489
-65.0383,0.487904
-64.902,0.489318
-64.8279,0.490732
-64.7378,0.492146
-64.6756,0.493561
-64.5886,0.494975
-64.4932,0.496389
-64.3585,0.497803
-64.1981,0.499217
-63.9824,0.500632
-63.7473,0.502046
-63.4579,0.50346
-63.0818,0.504874
-62.638,0.506288
-61.738,0.507703
-60.6355,0.509117
-59.3456,0.510531
-57.9689,0.511945
-56.9365,0.51336
-55.8762,0.514774
-55.0457,0.516188
-54.0647,0.517602
-52.7015,0.519016
-50.9747,0.520431
-48.0326,0.521845
-44.4764,0.523259
-39.249,0.524673
-33.1753,0.526087
-26.525,0.527502
-19.5164,0.528916
-10.6604,0.53033
-1.84998,0.531744
6.73075,0.533159
15.1017,0.534573
22.5937,0.535987
30.2795,0.537401
37.081,0.538815
43.9922,0.54023
48.8168,0.541644
53.2654,0.543058
54.1489,0.544472
54.0002,0.545886
51.3081,0.547301
47.9921,0.548715
44.9902,0.550129
41.8329,0.551543
39.9386,0.552958
37.909,0.554372
36.6286,0.555786
35.0892,0.5572
33.524,0.558614
31.5005,0.560029
28.8415,0.561443
25.7481,0.562857
23.4502,0.564271
20.963,0.565685
18.995,0.5671
16.7319,0.568514
15.017,0.569928
13.0649,0.571342
11.4026,0.572756
9.6164,0.574171
7.77481,0.575585
5.78079,0.576999
3.09297,0.578413
-0.336881,0.579828
-4.62796,0.581242
-9.28529,0.582656
-12.9006,0.58407
-16.2072,0.585484
-17.9832,0.586899
-19.5826,0.588313
-20.5735,0.589727
-21.5717,0.591141
-22.6998,0.592555
-23.9781,0.59397
-25.901,0.595384
-28.0253,0.596798
-30.3772,0.598212
-32.6878,0.599627
-33.9784,0.601041
-35.2605,0.602455
-36.2604,0.603869
-37.4507,0.605283
-38.6156,0.606698
-40.1226,0.608112
-41.7047,0.609526
-43.6266,0.61094
-45.4982,0.612354
-47.5432,0.613769
-49.5894,0.615183
-51.9096,0.616597
-53.7055,0.618011
-55.4815,0.619426
-56.5271,0.62084
-57.5012,0.622254
-58.0315,0.623668
-58.5469,0.625082
-58.9616,0.626497
-59.4025,0.627911
-59.9679,0.629325
-60.592,0.630739
-61.4163,0.632153
-62.2673,0.633568
-63.128,0.634982
-63.9392,0.636396
-64.5974,0.63781
-65.1954,0.639225
-65.6816,0.640639
-66.134,0.642053
-66.5136,0.643467
-66.8864,0.644881
-67.2161,0.646296
-67.5515,0.64771
-67.8379,0.649124
-68.1246,0.650538
-68.3647,0.651952
-68.5988,0.653367
-68.7639,0.654781
-68.9144,0.656195
-69.0161,0.657609
-69.1068,0.659024
-69.1838,0.660438
-69.2596,0.661852
-69.3589,0.663266
-69.4627,0.66468
-69.6039,0.666095
-69.7482,0.667509
-69.8944,0.668923
-70.0393,0.670337
-70.1512,0.671751
-70.2577,0.673166
-70.3398,0.67458
-70.4164,0.675994
-70.4678,0.677408
-70.5158,0.678823
-70.5465,0.680237
-70.5769,0.681651
-70.6015,0.683065
-70.6274,0.684479
-70.6521,0.685894
-70.6781,0.687308
-70.7024,0.688722
-70.7253,0.690136
-70.743,0.69155
-70.7602,0.692965
-70.7735,0.694379
-70.7867,0.695793
-70.8002,0.697207
-70.8148,0.698622
-70.8306,0.700036
-70.8477,0.70145
-70.8598,0.702864
-70.8703,0.704278
-70.8683,0.705693
-70.8642,0.707107
-70.8453,0.708521
-70.8253,0.709935
-70.8036,0.711349
-70.7829,0.712764
-70.7687,0.714178
-70.756,0.715592
-70.7472,0.717006
-70.7388,0.718421
-70.7294,0.719835
-70.7194,0.721249
-70.7026,0.722663
-70.684,0.724077
-70.6525,0.725492
-70.6172,0.726906
-70.5711,0.72832
-70.5241,0.729734
-70.4669,0.731148
-70.4086,0.732563
-70.3383,0.733977
-70.2689,0.735391
-70.1791,0.736805
-70.0863,0.738219
-69.9817,0.739634
-69.8744,0.741048
-69.7608,0.742462
-69.647,0.743876
-69.5265,0.745291
-69.4057,0.746705
-69.2675,0.748119
-69.1351,0.749533
-68.9922,0.750947
-68.8631,0.752362
-68.7166,0.753776
-68.5802,0.75519
-68.4062,0.756604
-68.2329,0.758018
-67.9892,0.759433
-67.7267,0.760847
-67.3575,0.762261
-66.9593,0.763675
-66.5656,0.76509
-66.1804,0.766504
-65.7756,0.767918
-65.3705,0.769332
-64.8645,0.770746
-64.3218,0.772161
-63.5407,0.773575
-62.7224,0.774989
-61.6731,0.776403
-60.6488,0.777817
-59.7138,0.779232
-58.805,0.780646
-57.8444,0.78206
-56.8131,0.783474
-55.1358,0.784889
-53.3061,0.786303
-51.3344,0.787717
-49.4155,0.789131
-47.9912,0.790545
-46.6678,0.79196
-45.6278,0.793374
-44.5826,0.794788
-43.3036,0.796202
-41.8927,0.797616
-39.8312,0.799031
-37.6182,0.800445
-34.982,0.801859
-32.3406,0.803273
-30.0114,0.804688
-27.8296,0.806102
-26.1764,0.807516
-24.6319,0.80893
-23.3776,0.810344
-22.1643,0.811759
-20.8603,0.813173
-19.4955,0.814587
-17.6463,0.816001
-15.6886,0.817415
-13.2973,0.81883
-10.8975,0.820244
-8.2117,0.821658
-5.75909,0.823072
-2.88617,0.824486
-0.247183,0.825901
2.45414,0.827315
5.10526,0.828729
7.828,0.830143
10.6443,0.831558
13.6106,0.832972
16.7742,0.834386
19.6787,0.8358
22.7279,0.837214
26.008,0.838629
29.5295,0.840043
32.5427,0.841457
35.4066,0.842871
37.33,0.844285
39.0219,0.8457
40.1047,0.847114
41.0715,0.848528
41.9694,0.849942
42.8647,0.851357
44.1609,0.852771
45.5412,0.854185
47.6267,0.855599
49.7014,0.857013
51.8072,0.858428
53.3032,0.859842
52.9799,0.861256
51.9029,0.86267
49.029,0.864084
45.533,0.865499
41.7401,0.866913
37.419,0.868327
32.887,0.869741
27.5458,0.871156
21.0495,0.87257
13.8108,0.873984
5.57394,0.875398
-3.17883,0.876812
-11.2689,0.878227
-19.2974,0.879641
-26.3333,0.881055
-33.038,0.882469
-39.3302,0.883883
-45.1687,0.885298
-49.6961,0.886712
-53.7958,0.888126
-56.5305,0.88954
-58.9303,0.890955
-60.4667,0.892369
-61.6976,0.893783
-62.191,0.895197
-62.4843,0.896611
-62.3839,0.898026
-62.2374,0.89944
-62.1343,0.900854
-62.0301,0.902268
-62.0374,0.903682
-62.046,0.905097
-62.1784,0.906511
-62.3319,0.907925
-62.6277,0.909339
-62.9656,0.910754
-63.2215,0.912168
-63.4511,0.913582
-63.6006,0.914996
-63.7421,0.91641
-63.9045,0.917825
-64.0636,0.919239
-64.2455,0.920653
-64.4153,0.922067
-64.5588,0.923481
-64.6739,0.924896
-64.7405,0.92631
-64.7867,0.927724
-64.8075,0.929138
-64.8139,0.930553
-64.8135,0.931967
-64.8092,0.933381
-64.8167,0.934795
-64.8232,0.936209
-64.8404,0.937624
-64.8542,0.939038
-64.8726,0.940452
-64.8864,0.941866
-64.9015,0.94328
-64.9135,0.944695
-64.9239,0.946109
-64.9339,0.947523
-64.941,0.948937
-64.9505,0.950351
-64.9527,0.951766
-64.9579,0.95318
-64.9674,0.954594
-64.9782,0.956008
-64.9909,0.957423
-65.0026,0.958837
-65.0147,0.960251
-65.0242,0.961665
-65.0336,0.963079
-65.0404,0.964494
-65.0475,0.965908
-65.052,0.967322
-65.0567,0.968736
-65.0594,0.97015
-65.063,0.971565
-65.0655,0.972979
-65.0681,0.974393
-65.0707,0.975807
-65.0718,0.977222
-65.0735,0.978636
-65.0716,0.98005
-65.0712,0.981464
-65.0655,0.982878
-65.0615,0.984293
-65.0547,0.985707
-65.049,0.987121
-65.044,0.988535
-65.0401,0.989949
-65.0395,0.991364
-65.0403,0.992778
-65.044,0.994192
-65.0479,0.995606
-65.0518,0.997021
-65.0549,0.998435
-65.0571,0.999849
-65.0585,1.00126
-65.0598,1.00268
-65.0603,1.00409
-65.0612,1.00551
-65.0613,1.00692
-65.0623,1.00833
-65.0631,1.00975
-65.0644,1.01116
-65.0657,1.01258
-65.0667,1.01399
-65.0676,1.01541
-65.0673,1.01682
-65.0672,1.01823
-65.0656,1.01965
-65.0644,1.02106
-65.0621,1.02248
-65.0603,1.02389
-65.0586,1.0253
-65.0574,1.02672
-65.0568,1.02813
-65.0567,1.02955
-65.0571,1.03096
-65.0578,1.03238
-65.0585,1.03379
-65.0594,1.0352
-65.0602,1.03662
-65.0611,1.03803
-65.0619,1.03945
-65.0625,1.04086
-65.0628,1.04228
-65.0625,1.04369
-65.0611,1.0451
-65.0593,1.04652
-65.0576,1.04793
-65.0559,1.04935
-65.0548,1.05076
-65.0537,1.05217
-65.0532,1.05359
-65.0527,1.055
-65.0526,1.05642
-65.0525,1.05783
-65.053,1.05925
-65.0534,1.06066
-65.0542,1.06207
-65.055,1.06349
-65.0558,1.0649
-65.0564,1.06632
-65.057,1.06773
-65.0575,1.06915
-65.0579,1.07056
-65.0583,1.07197
-65.0586,1.07339
-65.0588,1.0748
-65.059,1.07622
-65.0591,1.07763
-65.0592,1.07904
-65.0593,1.08046
-65.0593,1.08187
-65.0592,1.08329
-65.059,1.0847
-65.0589,1.08612
-65.0587,1.08753
-65.0586,1.08894
-65.0585,1.09036
-65.0584,1.09177
-65.0584,1.09319
-65.0584,1.0946
-65.0584,1.09602
-65.0584,1.09743
-65.0583,1.09884
-65.0583,1.10026
-65.0583,1.10167
-65.0582,1.10309
-65.0582,1.1045
-65.0581,1.10592
-65.0581,1.10733
-65.058,1.10874
-65.058,1.11016
-65.058,1.11157
-65.058,1.11299
-65.058,1.1144
-65.058,1.11581
-65.058,1.11723
-65.058,1.11864
-65.058,1.12006
-65.058,1.12147
-65.058,1.12289
-65.058,1.1243
-65.058,1.12571
-65.058,1.12713
-65.058,1.12854
-65.058,1.12996
-65.058,1.13137
-65.058,1.13279
-65.058,1.1342
-65.058,1.13561
-65.058,1.13703
-65.058,1.13844
-65.058,1.13986
-65.058,1.14127
-65.058,1.14268
-65.058,1.1441
-65.058,1.14551
-65.058,1.14693
-65.058,1.14834
-65.058,1.14976
-65.058,1.15117
-65.058,1.15258
-65.058,1.154
-65.058,1.15541
-65.058,1.15683
-65.058,1.15824
-65.058,1.15966
-65.058,1.16107
-65.058,1.16248
-65.058,1.1639
-65.058,1.16531
-65.058,1.16673
-65.058,1.16814
-65.058,1.16955
-65.058,1.17097
-65.058,1.17238
-65.058,1.1738
-65.058,1.17521
-65.058,1.17663
-65.058,1.17804
-65.058,1.17945
-65.058,1.18087
-65.058,1.18228
-65.058,1.1837
-65.058,1.18511
-65.058,1.18653
-65.058,1.18794
-65.058,1.18935
-65.058,1.19077
-65.058,1.19218
-65.058,1.1936
-65.058,1.19501
-65.058,1.19642
-65.058,1.19784
-65.058,1.19925
-65.058,1.20067
-65.058,1.20208
-65.058,1.2035
-65.058,1.20491
-65.058,1.20632
-65.058,1.20774
-65.058,1.20915
-65.058,1.21057
-65.058,1.21198
-65.058,1.2134
-65.058,1.21481
-65.058,1.21622
-65.058,1.21764
-65.058,1.21905
-65.058,1.22047
-65.058,1.22188
-65.058,1.22329
-65.058,1.22471
-65.058,1.22612
-65.058,1.22754
-65.058,1.22895
-65.058,1.23037
-65.058,1.23178
-65.058,1.23319
-65.058,1.23461
-65.058,1.23602
-65.058,1.23744
-65.058,1.23885
-65.058,1.24027
-65.058,1.24168
-65.058,1.24309
-65.058,1.24451
-65.058,1.24592
-65.058,1.24734
-65.058,1.24875
-65.058,1.25016
-65.058,1.25158
-65.058,1.25299
-65.058,1.25441
-65.058,1.25582
-65.058,1.25724
-65.058,1.25865
-65.058,1.26006
-65.058,1.26148
-65.058,1.26289
-65.058,1.26431
-65.058,1.26572
-65.058,1.26714
-65.058,1.26855
-65.058,1.26996
-65.058,1.27138
-65.058,1.27279
-65.058,1.27421
-65.058,1.27562
-65.058,1.27703
-65.058,1.27845
-65.058,1.27986
-65.058,1.28128
-65.058,1.28269
-65.058,1.28411
-65.058,1.28552
-65.058,1.28693
-65.058,1.28835
-65.058,1.28976
-65.058,1.29118
-65.058,1.29259
-65.058,1.29401
-65.058,1.29542
-65.058,1.29683
-65.058,1.29825
-65.058,1.29966
-65.058,1.30108
-65.058,1.30249
-65.058,1.3039
-65.058,1.30532
-65.058,1.30673
-65.058,1.30815
-65.058,1.30956
-65.058,1.31098
-65.058,1.31239
-65.058,1.3138
-65.058,1.31522
-65.058,1.31663
-65.058,1.31805
-65.058,1.31946
-65.058,1.32088
-65.058,1.32229
-65.058,1.3237
-65.058,1.32512
-65.058,1.32653
-65.058,1.32795
-65.058,1.32936
-65.058,1.33077
-65.058,1.33219
-65.058,1.3336
-65.058,1.33502
-65.058,1.33643
-65.058,1.33785
-65.058,1.33926
-65.058,1.34067
-65.058,1.34209
-65.058,1.3435
-65.058,1.34492
-65.058,1.34633
-65.058,1.34775
-65.058,1.34916
-65.058,1.35057
-65.058,1.35199
-65.058,1.3534
-65.058,1.35482
-65.058,1.35623
-65.058,1.35765
-65.058,1.35906
-65.058,1.36047
-65.058,1.36189
-65.058,1.3633
-65.058,1.36472
-65.058,1.36613
-65.058,1.36754
-65.058,1.36896
-65.058,1.37037
-65.058,1.37179
-65.058,1.3732
-65.058,1.37462
-65.058,1.37603
-65.058,1.37744
-65.058,1.37886
-65.058,1.38027
-65.058,1.38169
-65.058,1.3831
-65.058,1.38452
-65.058,1.38593
-65.058,1.38734
-65.058,1.38876
-65.058,1.39017
-65.058,1.39159
-65.058,1.393
-65.058,1.39441
-65.058,1.39583
-65.058,1.39724
-65.058,1.39866
-65.058,1.40007
-65.058,1.40149
-65.058,1.4029
-65.058,1.40431
-65.058,1.40573
-65.058,1.40714
-65.058,1.40856
-65.058,1.40997
-65.058,1.41139
-65.058,1.4128
-65.058,1.41421


==> csv/wm_gm_9_2.csv <==
Field 2,arc_length
-65.058,0
-65.058,0.0014142
-65.058,0.00282841
-65.058,0.00424266
-65.058,0.00565686
-65.058,0.00707106
-65.058,0.00848527
-65.058,0.00989952
-65.058,0.0113137
-65.058,0.0127279
-65.058,0.0141421
-65.058,0.0155563
-65.058,0.0169706
-65.058,0.0183848
-65.058,0.019799
-65.058,0.0212132
-65.058,0.0226274
-65.058,0.0240416
-65.058,0.0254558
-65.058,0.0268701
-65.058,0.0282843
-65.058,0.0296985
-65.058,0.0311127
-65.058,0.0325269
-65.058,0.0339411
-65.058,0.0353553
-65.058,0.0367696
-65.058,0.0381838
-65.058,0.039598
-65.058,0.0410122
-65.058,0.0424264
-65.058,0.0438406
-65.058,0.0452548
-65.058,0.046669
-65.058,0.0480832
-65.058,0.0494975
-65.058,0.0509117
-65.058,0.0523259
-65.058,0.0537401
-65.058,0.0551543
-65.058,0.0565686
-65.058,0.0579828
-65.058,0.059397
-65.058,0.0608112
-65.058,0.0622254
-65.058,0.0636396
-65.058,0.0650538
-65.058,0.066468
-65.058,0.0678822
-65.058,0.0692965
-65.058,0.0707107
-65.058,0.0721249
-65.058,0.0735391
-65.058,0.0749533
-65.058,0.0763675
-65.058,0.0777818
-65.058,0.079196
-65.058,0.0806102
-65.058,0.0820244
-65.058,0.0834386
-65.058,0.0848528
-65.058,0.086267
-65.058,0.0876812
-65.058,0.0890955
-65.058,0.0905097
-65.058,0.0919239
-65.058,0.0933381
-65.058,0.0947523
-65.058,0.0961665
-65.058,0.0975807
-65.058,0.0989949
-65.058,0.100409
-65.058,0.101823
-65.058,0.103238
-65.058,0.104652
-65.058,0.106066
-65.058,0.10748
-65.058,0.108894
-65.058,0.110309
-65.058,0.111723
-65.058,0.113137
-65.058,0.114551
-65.058,0.115966
-65.058,0.11738
-65.058,0.118794
-65.058,0.120208
-65.058,0.121622
-65.058,0.123037
-65.058,0.124451
-65.058,0.125865
-65.058,0.127279
-65.058,0.128693
-65.058,0.130108
-65.058,0.131522
-65.058,0.132936
-65.058,0.13435
-65.058,0.135765
-65.058,0.137179
-65.058,0.138593
-65.058,0.140007
-65.058,0.141421
-65.058,0.142836
-65.058,0.14425
-65.058,0.145664
-65.058,0.147078
-65.058,0.148492
-65.058,0.149907
-65.058,0.151321
-65.058,0.152735
-65.058,0.154149
-65.058,0.155564
-65.058,0.156978
-65.058,0.158392
-65.058,0.159806
-65.058,0.16122
-65.058,0.162635
-65.058,0.164049
-65.058,0.165463
-65.058,0.166877
-65.058,0.168291
-65.058,0.169706
-65.058,0.17112
-65.058,0.172534
-65.058,0.173948
-65.058,0.175362
-65.058,0.176777
-65.058,0.178191
-65.058,0.179605
-65.058,0.181019
-65.058,0.182434
-65.058,0.183848
-65.058,0.185262
-65.058,0.186676
-65.058,0.18809
-65.058,0.189505
-65.058,0.190919
-65.058,0.192333
-65.058,0.193747
-65.058,0.195161
-65.058,0.196576
-65.058,0.19799
-65.058,0.199404
-65.058,0.200818
-65.058,0.202233
-65.058,0.203647
-65.058,0.205061
-65.058,0.206475
-65.058,0.207889
-65.058,0.209304
-65.058,0.210718
-65.058,0.212132
-65.058,0.213546
-65.058,0.21496
-65.058,0.216375
-65.058,0.217789
-65.058,0.219203
-65.058,0.220617
-65.058,0.222032
-65.058,0.223446
-65.058,0.22486
-65.058,0.226274
-65.058,0.227688
-65.058,0.229103
-65.058,0.230517
-65.058,0.231931
-65.058,0.233345
-65.058,0.234759
-65.058,0.236174
-65.058,0.237588
-65.058,0.239002
-65.058,0.240416
-65.058,0.241831
-65.058,0.243245
-65.058,0.244659
-65.058,0.246073
-65.058,0.247487
-65.058,0.248902
-65.058,0.250316
-65.058,0.25173
-65.058,0.253144
-65.058,0.254558
-65.058,0.255973
-65.058,0.257387
-65.058,0.258801
-65.058,0.260215
-65.058,0.26163
-65.058,0.263044
-65.058,0.264458
-65.058,0.265872
-65.058,0.267286
-65.058,0.268701
-65.058,0.270115
-65.058,0.271529
-65.058,0.272943
-65.058,0.274357
-65.058,0.275772
-65.058,0.277186
-65.058,0.2786
-65.058,0.280014
-65.058,0.281428
-65.058,0.282843
-65.058,0.284257
-65.058,0.285671
-65.058,0.287085
-65.058,0.2885
-65.058,0.289914
-65.058,0.291328
-65.058,0.292742
-65.058,0.294156
-65.058,0.295571
-65.058,0.296985
-65.058,0.298399
-65.058,0.299813
-65.058,0.301227
-65.058,0.302642
-65.058,0.304056
-65.0579,0.30547
-65.0579,0.306884
-65.0579,0.308299
-65.0579,0.309713
-65.0579,0.311127
-65.058,0.312541
-65.058,0.313955
-65.0581,0.31537
-65.0582,0.316784
-65.0583,0.318198
-65.0585,0.319612
-65.0587,0.321026
-65.059,0.322441
-65.0592,0.323855
-65.0593,0.325269
-65.0594,0.326683
-65.0595,0.328098
-65.0595,0.329512
-65.0594,0.330926
-65.0593,0.33234
-65.0592,0.333754
-65.0589,0.335169
-65.0587,0.336583
-65.0583,0.337997
-65.058,0.339411
-65.0578,0.340825
-65.0577,0.34224
-65.0576,0.343654
-65.0576,0.345068
-65.0576,0.346482
-65.0577,0.347897
-65.0577,0.349311
-65.0577,0.350725
-65.0576,0.352139
-65.0574,0.353553
-65.057,0.354968
-65.0565,0.356382
-65.0561,0.357796
-65.0556,0.35921
-65.0553,0.360624
-65.0548,0.362039
-65.0549,0.363453
-65.0546,0.364867
-65.0545,0.366281
-65.0541,0.367696
-65.054,0.36911
-65.0537,0.370524
-65.0542,0.371938
-65.0547,0.373352
-65.0558,0.374767
-65.0571,0.376181
-65.0586,0.377595
-65.0601,0.379009
-65.0618,0.380423
-65.0634,0.381838
-65.0641,0.383252
-65.0645,0.384666
-65.0636,0.38608
-65.0623,0.387495
-65.0601,0.388909
-65.0574,0.390323
-65.0544,0.391737
-65.0513,0.393151
-65.0478,0.394566
-65.0444,0.39598
-65.0419,0.397394
-65.0396,0.398808
-65.0402,0.400222
-65.0416,0.401637
-65.0442,0.403051
-65.0475,0.404465
-65.0506,0.405879
-65.054,0.407293
-65.0566,0.408708
-65.0597,0.410122
-65.0621,0.411536
-65.0651,0.41295
-65.0676,0.414365
-65.0701,0.415779
-65.0712,0.417193
-65.0721,0.418607
-65.071,0.420021
-65.0701,0.421436
-65.0689,0.42285
-65.0687,0.424264
-65.0694,0.425678
-65.0713,0.427092
-65.0726,0.428507
-65.0755,0.429921
-65.0794,0.431335
-65.0852,0.432749
-65.0924,0.434164
-65.1034,0.435578
-65.1118,0.436992
-65.1224,0.438406
-65.1216,0.43982
-65.1226,0.441235
-65.1132,0.442649
-65.1049,0.444063
-65.0951,0.445477
-65.0856,0.446891
-65.0786,0.448306
-65.0712,0.44972
-65.0677,0.451134
-65.0638,0.452548
-65.0591,0.453963
-65.0525,0.455377
-65.0419,0.456791
-65.0302,0.458205
-65.0207,0.459619
-65.0161,0.461034
-65.0304,0.462448
-65.0534,0.463862
-65.0838,0.465276
-65.1215,0.46669
-65.1489,0.468105
-65.1791,0.469519
-65.1899,0.470933
-65.2032,0.472347
-65.196,0.473762
-65.1931,0.475176
-65.1744,0.47659
-65.1661,0.478004
-65.1691,0.479418
-65.1941,0.480833
-65.2473,0.482247
-65.3216,0.483661
-65.388,0.485075
-65.4582,0.486489
-65.4891,0.487904
-65.5137,0.489318
-65.4768,0.490732
-65.4225,0.492146
-65.2961,0.493561
-65.1413,0.494975
-64.8759,0.496389
-64.5627,0.497803
-64.1394,0.499217
-63.6566,0.500632
-63.2881,0.502046
-62.8355,0.50346
-62.6109,0.504874
-62.2627,0.506288
-62.0458,0.507703
-61.7098,0.509117
-61.5729,0.510531
-61.3575,0.511945
-61.2887,0.513359
-61.1943,0.514774
-61.1199,0.516188
-60.954,0.517602
-60.5008,0.519016
-59.8504,0.520431
-58.6252,0.521845
-57.1222,0.523259
-54.7312,0.524673
-51.9777,0.526087
-47.8301,0.527502
-43.324,0.528916
-37.2065,0.53033
-30.6045,0.531744
-22.7545,0.533158
-14.6084,0.534573
-5.41443,0.535987
3.97366,0.537401
13.0436,0.538815
22.1145,0.54023
30.2207,0.541644
38.1494,0.543058
43.2021,0.544472
47.75,0.545886
50.1602,0.547301
52.302,0.548715
53.3138,0.550129
54.2273,0.551543
54.6197,0.552957
54.9209,0.554372
54.6887,0.555786
54.2085,0.5572
52.6469,0.558614
50.5947,0.560029
47.7773,0.561443
44.6762,0.562857
41.2395,0.564271
37.8229,0.565685
35.0164,0.5671
32.3724,0.568514
30.6029,0.569928
28.9755,0.571342
27.8335,0.572756
26.7539,0.574171
25.5712,0.575585
24.3395,0.576999
22.3804,0.578413
20.2224,0.579828
16.9245,0.581242
13.485,0.582656
9.43589,0.58407
5.77668,0.585484
2.53486,0.586899
-0.708886,0.588313
-3.49296,0.589727
-6.25265,0.591141
-8.14256,0.592556
-10.0336,0.59397
-11.5616,0.595384
-13.1274,0.596798
-15.0569,0.598212
-17.2011,0.599627
-19.8132,0.601041
-22.4594,0.602455
-24.5352,0.603869
-26.4715,0.605283
-28.2977,0.606698
-30.366,0.608112
-32.7144,0.609526
-35.2391,0.61094
-37.2511,0.612355
-39.175,0.613769
-40.3067,0.615183
-41.4212,0.616597
-42.3349,0.618011
-43.3476,0.619426
-44.7666,0.62084
-46.3961,0.622254
-48.6408,0.623668
-50.9392,0.625082
-53.0081,0.626497
-54.935,0.627911
-56.4006,0.629325
-57.7546,0.630739
-58.7721,0.632153
-59.722,0.633568
-60.4133,0.634982
-61.0515,0.636396
-61.5931,0.63781
-62.1125,0.639225
-62.6743,0.640639
-63.237,0.642053
-63.8542,0.643467
-64.4627,0.644881
-65.0396,0.646296
-65.5895,0.64771
-66.0266,0.649124
-66.452,0.650538
-66.8366,0.651952
-67.2025,0.653367
-67.5394,0.654781
-67.8542,0.656195
-68.132,0.657609
-68.4021,0.659024
-68.6378,0.660438
-68.8684,0.661852
-69.0729,0.663266
-69.2869,0.66468
-69.4464,0.666095
-69.611,0.667509
-69.7195,0.668923
-69.8256,0.670337
-69.8902,0.671751
-69.9535,0.673166
-69.9976,0.67458
-70.0448,0.675994
-70.0935,0.677408
-70.1477,0.678823
-70.2145,0.680237
-70.2887,0.681651
-70.3614,0.683065
-70.4347,0.684479
-70.4994,0.685894
-70.5604,0.687308
-70.6093,0.688722
-70.6585,0.690136
-70.6958,0.69155
-70.733,0.692965
-70.7602,0.694379
-70.7879,0.695793
-70.8091,0.697207
-70.8298,0.698622
-70.842,0.700036
-70.8544,0.70145
-70.8595,0.702864
-70.8651,0.704278
-70.863,0.705693
-70.8642,0.707107
-70.856,0.708521
-70.8519,0.709935
-70.8411,0.711349
-70.8342,0.712764
-70.8192,0.714178
-70.8076,0.715592
-70.788,0.717006
-70.7697,0.718421
-70.7501,0.719835
-70.7309,0.721249
-70.7088,0.722663
-70.6856,0.724077
-70.6603,0.725492
-70.6334,0.726906
-70.6017,0.72832
-70.5691,0.729734
-70.5314,0.731148
-70.4916,0.732563
-70.444,0.733977
-70.3932,0.735391
-70.3386,0.736805
-70.2847,0.738219
-70.2339,0.739634
-70.185,0.741048
-70.1372,0.742462
-70.0897,0.743876
-70.0241,0.745291
-69.9533,0.746705
-69.8474,0.748119
-69.7319,0.749533
-69.5696,0.750947
-69.3926,0.752362
-69.2004,0.753776
-69.0144,0.75519
-68.8639,0.756604
-68.7301,0.758018
-68.6383,0.759433
-68.5589,0.760847
-68.4779,0.762261
-68.4002,0.763675
-68.2534,0.76509
-68.0901,0.766504
-67.7335,0.767918
-67.3436,0.769332
-66.8259,0.770746
-66.3295,0.772161
-66.0117,0.773575
-65.7251,0.774989
-65.3849,0.776403
-65.0173,0.777817
-64.44,0.779232
-63.7897,0.780646
-62.9519,0.78206
-62.133,0.783474
-61.2813,0.784889
-60.3598,0.786303
-59.4407,0.787717
-58.5232,0.789131
-57.4137,0.790545
-56.2968,0.79196
-54.9763,0.793374
-53.6328,0.794788
-52.0224,0.796202
-50.4724,0.797616
-48.7261,0.799031
-47.0907,0.800445
-45.636,0.801859
-44.2407,0.803273
-42.8991,0.804688
-41.619,0.806102
-40.0359,0.807516
-38.2963,0.80893
-35.5384,0.810344
-32.4136,0.811759
-28.594,0.813173
-24.9459,0.814587
-22.0799,0.816001
-19.4835,0.817415
-16.9807,0.81883
-14.5697,0.820244
-12.1406,0.821658
-9.69202,0.823072
-7.03522,0.824486
-4.40219,0.825901
-1.58367,0.827315
1.27039,0.828729
4.77019,0.830143
8.29186,0.831558
11.6215,0.832972
14.7809,0.834386
17.4014,0.8358
19.9241,0.837214
22.2535,0.838629
24.7013,0.840043
28.0325,0.841457
31.7647,0.842871
36.7758,0.844285
42.0181,0.8457
46.9658,0.847114
51.6265,0.848528
53.8813,0.849942
55.5876,0.851357
55.4542,0.852771
54.9172,0.854185
53.5187,0.855599
52.098,0.857013
50.3582,0.858428
48.6203,0.859842
45.6846,0.861256
42.4459,0.86267
35.5622,0.864084
27.6678,0.865499
14.3752,0.866913
1.00383,0.868327
-11.3648,0.869741
-21.0592,0.871156
-27.4974,0.87257
-33.8115,0.873984
-40.4921,0.875398
-47.3559,0.876812
-54.0986,0.878227
-60.0515,0.879641
-63.4273,0.881055
-65.8461,0.882469
-66.6317,0.883883
-67.0628,0.885298
-66.8322,0.886712
-66.3715,0.888126
-65.5187,0.88954
-64.5764,0.890955
-63.6966,0.892369
-62.8245,0.893783
-62.3984,0.895197
-61.9661,0.896611
-61.9635,0.898026
-61.9258,0.89944
-62.1039,0.900854
-62.2031,0.902268
-62.3793,0.903682
-62.472,0.905097
-62.7429,0.906511
-62.9792,0.907925
-63.5197,0.909339
-64.0743,0.910754
-64.747,0.912168
-65.3174,0.913582
-65.6417,0.914996
-65.8728,0.91641
-65.9312,0.917825
-65.9478,0.919239
-65.8583,0.920653
-65.7201,0.922067
-65.5243,0.923481
-65.3192,0.924896
-65.1453,0.92631
-64.9974,0.927724
-64.9468,0.929138
-64.9284,0.930553
-64.9744,0.931967
-65.0333,0.933381
-65.0801,0.934795
-65.1274,0.936209
-65.1409,0.937624
-65.1545,0.939038
-65.1359,0.940452
-65.1195,0.941866
-65.083,0.94328
-65.0583,0.944695
-65.0508,0.946109
-65.0582,0.947523
-65.0903,0.948937
-65.1368,0.950351
-65.1784,0.951766
-65.2263,0.95318
-65.2509,0.954594
-65.2781,0.956008
-65.2793,0.957423
-65.2821,0.958837
-65.2663,0.960251
-65.2497,0.961665
-65.218,0.963079
-65.1833,0.964494
-65.1412,0.965908
-65.0997,0.967322
-65.0659,0.968736
-65.041,0.97015
-65.029,0.971565
-65.0211,0.972979
-65.0268,0.974393
-65.0356,0.975807
-65.0558,0.977222
-65.0761,0.978636
-65.0943,0.98005
-65.1096,0.981464
-65.115,0.982878
-65.1173,0.984293
-65.1129,0.985707
-65.1061,0.987121
-65.0974,0.988535
-65.0873,0.989949
-65.0776,0.991364
-65.0674,0.992778
-65.0561,0.994192
-65.0447,0.995606
-65.0322,0.997021
-65.02,0.998435
-65.0089,0.999849
-64.9987,1.00126
-64.9962,1.00268
-64.9952,1.00409
-65.003,1.00551
-65.0113,1.00692
-65.0208,1.00833
-65.0298,1.00975
-65.0387,1.01116
-65.0476,1.01258
-65.0558,1.01399
-65.0635,1.01541
-65.0679,1.01682
-65.0716,1.01823
-65.0736,1.01965
-65.0752,1.02106
-65.0745,1.02248
-65.0735,1.02389
-65.0707,1.0253
-65.0677,1.02672
-65.0647,1.02813
-65.062,1.02955
-65.0606,1.03096
-65.0597,1.03238
-65.0594,1.03379
-65.0594,1.0352
-65.0592,1.03662
-65.0593,1.03803
-65.0588,1.03945
-65.0585,1.04086
-65.0578,1.04228
-65.0574,1.04369
-65.0572,1.0451
-65.0574,1.04652
-65.0581,1.04793
-65.059,1.04935
-65.0597,1.05076
-65.0601,1.05217
-65.0603,1.05359
-65.0603,1.055
-65.06,1.05642
-65.0597,1.05783
-65.0592,1.05925
-65.0587,1.06066
-65.0584,1.06207
-65.0583,1.06349
-65.0583,1.0649
-65.0586,1.06632
-65.059,1.06773
-65.0595,1.06915
-65.06,1.07056
-65.0605,1.07197
-65.0608,1.07339
-65.061,1.0748
-65.061,1.07622
-65.061,1.07763
-65.0607,1.07904
-65.0605,1.08046
-65.0602,1.08187
-65.06,1.08329
-65.0598,1.0847
-65.0596,1.08612
-65.0594,1.08753
-65.0593,1.08894
-65.0592,1.09036
-65.0591,1.09177
-65.059,1.09319
-65.0589,1.0946
-65.0588,1.09602
-65.0586,1.09743
-65.0585,1.09884
-65.0583,1.10026
-65.0581,1.10167
-65.058,1.10309
-65.058,1.1045
-65.058,1.10592
-65.058,1.10733
-65.058,1.10874
-65.058,1.11016
-65.058,1.11157
-65.058,1.11299
-65.058,1.1144
-65.058,1.11581
-65.058,1.11723
-65.058,1.11864
-65.058,1.12006
-65.058,1.12147
-65.058,1.12289
-65.058,1.1243
-65.058,1.12571
-65.058,1.12713
-65.058,1.12854
-65.058,1.12996
-65.058,1.13137
-65.058,1.13279
-65.058,1.1342
-65.058,1.13561
-65.058,1.13703
-65.058,1.13844
-65.058,1.13986
-65.058,1.14127
-65.058,1.14268
-65.058,1.1441
-65.058,1.14551
-65.058,1.14693
-65.058,1.14834
-65.058,1.14976
-65.058,1.15117
-65.058,1.15258
-65.058,1.154
-65.058,1.15541
-65.058,1.15683
-65.058,1.15824
-65.058,1.15966
-65.058,1.16107
-65.058,1.16248
-65.058,1.1639
-65.058,1.16531
-65.058,1.16673
-65.058,1.16814
-65.058,1.16955
-65.058,1.17097
-65.058,1.17238
-65.058,1.1738
-65.058,1.17521
-65.058,1.17663
-65.058,1.17804
-65.058,1.17945
-65.058,1.18087
-65.058,1.18228
-65.058,1.1837
-65.058,1.18511
-65.058,1.18653
-65.058,1.18794
-65.058,1.18935
-65.058,1.19077
-65.058,1.19218
-65.058,1.1936
-65.058,1.19501
-65.058,1.19642
-65.058,1.19784
-65.058,1.19925
-65.058,1.20067
-65.058,1.20208
-65.058,1.2035
-65.058,1.20491
-65.058,1.20632
-65.058,1.20774
-65.058,1.20915
-65.058,1.21057
-65.058,1.21198
-65.058,1.2134
-65.058,1.21481
-65.058,1.21622
-65.058,1.21764
-65.058,1.21905
-65.058,1.22047
-65.058,1.22188
-65.058,1.22329
-65.058,1.22471
-65.058,1.22612
-65.058,1.22754
-65.058,1.22895
-65.058,1.23037
-65.058,1.23178
-65.058,1.23319
-65.058,1.23461
-65.058,1.23602
-65.058,1.23744
-65.058,1.23885
-65.058,1.24027
-65.058,1.24168
-65.058,1.24309
-65.058,1.24451
-65.058,1.24592
-65.058,1.24734
-65.058,1.24875
-65.058,1.25016
-65.058,1.25158
-65.058,1.25299
-65.058,1.25441
-65.058,1.25582
-65.058,1.25724
-65.058,1.25865
-65.058,1.26006
-65.058,1.26148
-65.058,1.26289
-65.058,1.26431
-65.058,1.26572
-65.058,1.26714
-65.058,1.26855
-65.058,1.26996
-65.058,1.27138
-65.058,1.27279
-65.058,1.27421
-65.058,1.27562
-65.058,1.27703
-65.058,1.27845
-65.058,1.27986
-65.058,1.28128
-65.058,1.28269
-65.058,1.28411
-65.058,1.28552
-65.058,1.28693
-65.058,1.28835
-65.058,1.28976
-65.058,1.29118
-65.058,1.29259
-65.058,1.29401
-65.058,1.29542
-65.058,1.29683
-65.058,1.29825
-65.058,1.29966
-65.058,1.30108
-65.058,1.30249
-65.058,1.3039
-65.058,1.30532
-65.058,1.30673
-65.058,1.30815
-65.058,1.30956
-65.058,1.31098
-65.058,1.31239
-65.058,1.3138
-65.058,1.31522
-65.058,1.31663
-65.058,1.31805
-65.058,1.31946
-65.058,1.32088
-65.058,1.32229
-65.058,1.3237
-65.058,1.32512
-65.058,1.32653
-65.058,1.32795
-65.058,1.32936
-65.058,1.33077
-65.058,1.33219
-65.058,1.3336
-65.058,1.33502
-65.058,1.33643
-65.058,1.33785
-65.058,1.33926
-65.058,1.34067
-65.058,1.34209
-65.058,1.3435
-65.058,1.34492
-65.058,1.34633
-65.058,1.34775
-65.058,1.34916
-65.058,1.35057
-65.058,1.35199
-65.058,1.3534
-65.058,1.35482
-65.058,1.35623
-65.058,1.35765
-65.058,1.35906
-65.058,1.36047
-65.058,1.36189
-65.058,1.3633
-65.058,1.36472
-65.058,1.36613
-65.058,1.36754
-65.058,1.36896
-65.058,1.37037
-65.058,1.37179
-65.058,1.3732
-65.058,1.37462
-65.058,1.37603
-65.058,1.37744
-65.058,1.37886
-65.058,1.38027
-65.058,1.38169
-65.058,1.3831
-65.058,1.38452
-65.058,1.38593
-65.058,1.38734
-65.058,1.38876
-65.058,1.39017
-65.058,1.39159
-65.058,1.393
-65.058,1.39441
-65.058,1.39583
-65.058,1.39724
-65.058,1.39866
-65.058,1.40007
-65.058,1.40149
-65.058,1.4029
-65.058,1.40431
-65.058,1.40573
-65.058,1.40714
-65.058,1.40856
-65.058,1.40997
-65.058,1.41139
-65.058,1.4128
-65.058,1.41421


==> photos/k4.csv <==
t,v
0,-66.632
0.200481154771451,-66.4423
0.400962309542903,-66.2568
0.601443464314354,-66.0752
0.801924619085806,-65.8974
1.00240577385726,-65.7233
1.20288692862871,-65.5528
1.40336808340016,-65.3859
1.60384923817161,-65.2226
1.80433039294306,-65.0626
2.00481154771451,-64.9059
2.20529270248597,-64.7526
2.40577385725742,-64.6024
2.60625501202887,-64.4552
2.80673616680032,-64.3112
3.00721732157177,-64.17
3.20769847634322,-64.0318
3.40817963111468,-63.8966
3.60866078588613,-63.7633
3.80914194065758,-63.634
4.00962309542903,-63.5051
4.21010425020048,-63.3857
4.41058540497193,-63.2514
4.61106655974338,-63.1476
4.81154771451484,-63.0095
5.01202886928629,-62.9318
5.21251002405774,-62.7451
5.41299117882919,-62.76
5.61347233360064,-62.4877
5.81395348837209,-62.5034
6.01443464314354,-62.2832
6.214915797915,-62.1804
6.41539695268645,-59.6861
6.6158781074579,-54.263
6.81635926222935,21.3979
7.0168404170008,54.1193
7.21732157177225,29.6003
7.41780272654371,0.8293
7.61828388131516,-22.877
7.81876503608661,-48.9861
8.01924619085806,-66.9096
8.21972734562951,-71.9438
8.42020850040096,-73.9628
8.62068965517241,-74.5041
8.82117080994387,-74.7787
9.02165196471532,-74.7727
9.22213311948677,-74.6635
9.42261427425822,-74.4871
9.62309542902967,-74.2561
9.82357658380112,-73.9992
10.0240577385726,-73.7191
10.224538893344,-73.4282
10.4250200481155,-73.1281
10.6255012028869,-72.8256
10.8259823576584,-72.5214
11.0264635124298,-72.2184
11.2269446672013,-71.918
11.4274258219727,-71.6211
11.6279069767442,-71.3284
11.8283881315156,-71.0404
12.0288692862871,-70.7576
12.2293504410585,-70.48
12.42983159583,-70.2078
12.6303127506014,-69.9411
12.8307939053729,-69.6799
13.0312750601443,-69.4241
13.2317562149158,-69.1737
13.4322373696872,-68.9287
13.6327185244587,-68.6889
13.8331996792302,-68.4543
14.0336808340016,-68.2247
14.2341619887731,-68.0002
14.4346431435445,-67.7804
14.635124298316,-67.5655
14.8356054530874,-67.3552
15.0360866078589,-67.1495
15.2365677626303,-66.9482
15.4370489174018,-66.7512
15.6375300721732,-66.5585
15.8380112269447,-66.37
16.0384923817161,-66.1855
16.2389735364876,-66.0049
16.439454691259,-65.8282
16.6399358460305,-65.6552
16.8404170008019,-65.4859
17.0408981555734,-65.3201
17.2413793103448,-65.1579
17.4418604651163,-64.999
17.6423416198877,-64.8434
17.8428227746592,-64.691
18.0433039294306,-64.5418
18.2437850842021,-64.3956
18.4442662389735,-64.2524
18.644747393745,-64.1121
18.8452285485164,-63.9747
19.0457097032879,-63.84
19.2461908580593,-63.7079
19.4466720128308,-63.5785
19.6471531676022,-63.4517
19.8476343223737,-63.3273
20.0481154771451,-63.2053
20.2485966319166,-63.0857
20.4490777866881,-62.9683
20.6495589414595,-62.8532
20.850040096231,-62.7403
21.0505212510024,-62.6295
21.2510024057739,-62.5207
21.4514835605453,-62.414
21.6519647153168,-62.3092
21.8524458700882,-62.2063
22.0529270248597,-61.6263
22.2534081796311,-61.5354
22.4538893344026,-61.446
22.654370489174,-61.3581
22.8548516439455,-61.2717
23.0553327987169,-61.1867
23.2558139534884,-61.1031
23.4562951082598,-61.0209
23.6567762630313,-60.9399
23.8572574178027,-60.8602
24.0577385725742,-60.7818
24.2582197273456,-60.7045
24.4587008821171,-60.6284
24.6591820368885,-60.5535
24.85966319166,-60.4797
25.0601443464314,-60.4069
25.2606255012029,-60.3352
25.4611066559743,-60.2645
25.6615878107458,-60.1948
25.8620689655172,-60.1261
26.0625501202887,-60.0583
26.2630312750601,-59.9914
26.4635124298316,-59.9254
26.663993584603,-59.8602
26.8644747393745,-59.7959
27.0649558941459,-59.7324
27.2654370489174,-59.6696
27.4659182036889,-59.6077
27.6663993584603,-59.5464
27.8668805132318,-59.4859
28.0673616680032,-59.426
28.2678428227747,-59.3669
28.4683239775461,-59.3083
28.6688051323176,-59.2504
28.869286287089,-59.1931
29.0697674418605,-59.1364
29.2702485966319,-59.0802
29.4707297514034,-59.0246
29.6712109061748,-58.9695
29.8716920609463,-58.9149
30.0721732157177,-58.8608
30.2726543704892,-58.8072
30.4731355252606,-58.754
30.6736166800321,-58.7012
30.8740978348035,-58.6489
31.074578989575,-58.5969
31.2750601443464,-58.5453
31.4755412991179,-58.494
31.6760224538893,-58.4431
31.8765036086608,-58.3925
32.0769847634322,-58.3422
32.2774659182037,-58.2922
32.4779470729751,-58.2424
32.6784282277466,-58.1929
32.878909382518,-58.1436
33.0793905372895,-58.0945
33.2798716920609,-58.0456
33.4803528468324,-57.9969
33.6808340016038,-57.9483
33.8813151563753,-57.8999
34.0817963111468,-57.8515
34.2822774659182,-57.8033
34.4827586206897,-57.7551
34.6832397754611,-57.707
34.8837209302326,-57.6589
35.084202085004,-57.6108
35.2846832397755,-57.5627
35.4851643945469,-57.5146
35.6856455493184,-57.4664
35.8861267040898,-57.4181
36.0866078588613,-57.3697
36.2870890136327,-57.3212
36.4875701684042,-57.2726
36.6880513231756,-57.2238
36.8885324779471,-57.1747
37.0890136327185,-57.1254
37.28949478749,-57.0759
37.4899759422614,-57.026
37.6904570970329,-56.9758
37.8909382518043,-56.9253
38.0914194065758,-56.8743
38.2919005613472,-56.8229
38.4923817161187,-56.7711
38.6928628708901,-56.7187
38.8933440256616,-56.6657
39.093825180433,-56.6121
39.2943063352045,-56.5579
39.4947874899759,-56.5029
39.6952686447474,-56.4471
39.8957497995188,-56.3905
40.0962309542903,-56.333
40.2967121090618,-56.2746
40.4971932638332,-56.215
40.6976744186046,-56.1543
40.8981555733761,-56.0924
41.0986367281476,-56.0292
41.299117882919,-55.9645
41.4995990376905,-55.8983
41.7000801924619,-55.8304
41.9005613472334,-55.7606
42.1010425020048,-55.6889
42.3015236567763,-55.615
42.5020048115477,-55.5388
42.7024859663192,-55.46
42.9029671210906,-55.3784
43.1034482758621,-55.2937
43.3039294306335,-55.2056
43.504410585405,-55.1137
43.7048917401764,-55.0178
43.9053728949479,-54.9172
44.1058540497193,-54.8115
44.3063352044908,-54.7
44.5068163592622,-54.582
44.7072975140337,-54.4567
44.9077786688051,-54.3229
45.1082598235766,-54.1798
45.308740978348,-54.0256
45.5092221331195,-53.8551
45.7097032878909,-53.679
45.9101844426624,-53.4639
46.1106655974338,-53.2592
46.3111467522053,-52.9754
46.5116279069767,-52.7119
46.7121090617482,-52.4377
46.9125902165196,-51.958
47.1130713712911,-51.4262
47.3135525260626,-50.8546
47.514033680834,-49.6087
47.7145148356055,-43.5453
47.9149959903769,35.6153
48.1154771451484,47.0988
48.3159582999198,19.0875
48.5164394546913,-8.7315
48.7169206094627,-31.0504
48.9174017642342,-58.6818
49.1178829190056,-70.3974
49.3183640737771,-73.7416
49.5188452285485,-74.7662
49.71932638332,-75.1535
49.9198075380914,-75.2233
50.1202886928629,-75.1438
50.3207698476343,-74.9795
50.5212510024058,-74.7583
50.7217321571772,-74.5039
50.9222133119487,-74.2245
51.1226944667201,-73.9297
51.3231756214916,-73.6253
51.523656776263,-73.3158
51.7241379310345,-73.0043
51.9246190858059,-72.6931
52.1251002405774,-72.384
52.3255813953488,-72.0781
52.5260625501203,-71.7763
52.7265437048917,-71.4793
52.9270248596632,-71.1873
53.1275060144346,-70.9007
53.3279871692061,-70.6197
53.5284683239775,-70.3443
53.728949478749,-70.0746
53.9294306335204,-69.8105
54.1299117882919,-69.552
54.3303929430634,-69.299
54.5308740978348,-69.0515
54.7313552526063,-68.8094
54.9318364073777,-68.5726
55.1323175621492,-68.3409
55.3327987169206,-68.1143
55.5332798716921,-67.8927
55.7337610264635,-67.6759
55.934242181235,-67.4639
56.1347233360064,-67.2565
56.3352044907779,-67.0536
56.5356856455493,-66.8551
56.7361668003208,-66.661
56.9366479550922,-66.471
57.1371291098637,-66.2852
57.3376102646351,-66.1033
57.5380914194066,-65.9254
57.738572574178,-65.7513
57.9390537289495,-65.5809
58.1395348837209,-65.4141
58.3400160384924,-65.2508
58.5404971932638,-65.091
58.7409783480353,-64.9345
58.9414595028067,-64.7813
59.1419406575782,-64.6313
59.3424218123496,-64.4844
59.5429029671211,-64.3405
59.7433841218925,-64.1995
59.943865276664,-64.0615
60.1443464314354,-63.9262
60.3448275862069,-63.7936
60.5453087409783,-63.6637
60.7457898957498,-63.5364
60.9462710505213,-63.4116
61.1467522052927,-63.2893
61.3472333600642,-63.1694
61.5477145148356,-63.0518
61.7481956696071,-62.9364
61.9486768243785,-62.8233
62.14915797915,-62.7124
62.3496391339214,-62.6035
62.5501202886929,-62.4967
62.7506014434643,-62.3919
62.9510825982358,-62.289
63.1515637530072,-62.188
63.3520449077787,-62.0889
63.5525260625501,-61.9915
63.7530072173216,-61.8959
63.953488372093,-61.802
64.1539695268645,-61.7098
64.3544506816359,-61.6191
64.5549318364074,-61.5301
64.7554129911788,-61.4426
64.9558941459503,-61.3565
65.1563753007217,-61.272
65.3568564554932,-61.1888
65.5573376102646,-61.107
65.7578187650361,-61.0266
65.9582999198075,-60.9474
66.158781074579,-60.8696
66.3592622293504,-60.7929
66.5597433841219,-60.7175
66.7602245388933,-60.6433
66.9607056936648,-60.5701
67.1611868484362,-60.4981
67.3616680032077,-60.4272
67.5621491579791,-60.3574
67.7626303127506,-60.2885
67.9631114675221,-60.2207
68.1635926222935,-60.1538
68.364073777065,-60.0878
68.5645549318364,-60.0228
68.7650360866079,-59.9587
68.9655172413793,-59.8954
69.1659983961508,-59.833
69.3664795509222,-59.7714
69.5669607056937,-59.7105
69.7674418604651,-59.6505
69.9679230152366,-59.5912
70.168404170008,-59.5326
70.3688853247795,-59.4747
70.5693664795509,-59.4175
70.7698476343224,-59.361
70.9703287890938,-59.3051
71.1708099438653,-59.2498
71.3712910986367,-59.1952
71.5717722534082,-59.1411
71.7722534081796,-59.0876
71.9727345629511,-59.0346
72.1732157177225,-58.9821
72.373696872494,-58.9302
72.5741780272654,-58.8787
72.7746591820369,-58.8277
72.9751403368083,-58.7772
73.1756214915798,-58.7271
73.3761026463512,-58.6774
73.5765838011227,-58.6281
73.7770649558941,-58.5792
73.9775461106656,-58.5307
74.1780272654371,-58.4826
74.3785084202085,-58.4347
74.57898957498,-58.3872
74.7794707297514,-58.34
74.9799518845229,-58.2931
75.1804330392943,-58.2464
75.3809141940658,-58.2
75.5813953488372,-58.1539
75.7818765036087,-58.1079
75.9823576583801,-58.0622
76.1828388131516,-58.0167
76.383319967923,-57.9713
76.5838011226945,-57.9261
76.7842822774659,-57.881
76.9847634322374,-57.8361
77.1852445870088,-57.7912
77.3857257417803,-57.7465
77.5862068965517,-57.7018
77.7866880513232,-57.6571
77.9871692060946,-57.6126
78.1876503608661,-57.568
78.3881315156375,-57.5234
78.588612670409,-57.4788
78.7890938251804,-57.4342
78.9895749799519,-57.3895
79.1900561347233,-57.3447
79.3905372894948,-57.2998
79.5910184442662,-57.2548
79.7914995990377,-57.2096
79.9919807538091,-57.1643
80.1924619085806,-57.1188
80.392943063352,-57.073
80.5934242181235,-57.027
80.793905372895,-56.9808
80.9943865276664,-56.9342
81.1948676824378,-56.8873
81.3953488372093,-56.84
81.5958299919808,-56.7923
81.7963111467522,-56.7442
81.9967923015237,-56.6957
82.1972734562951,-56.6466
82.3977546110666,-56.597
82.598235765838,-56.5467
82.7987169206095,-56.4959
82.9991980753809,-56.4443
83.1996792301524,-56.392
83.4001603849238,-56.3389
83.6006415396953,-56.285
83.8011226944667,-56.2301
84.0016038492382,-56.1742
84.2020850040096,-56.1173
84.4025661587811,-56.0592
84.6030473135525,-55.9999
84.803528468324,-55.9392
85.0040096230954,-55.8771
85.2044907778669,-55.8135
85.4049719326383,-55.7481
85.6054530874098,-55.681
85.8059342421812,-55.6118
86.0064153969527,-55.5406
86.2068965517241,-55.467
86.4073777064956,-55.3908
86.607858861267,-55.3119
86.8083400160385,-55.2299
87.0088211708099,-55.1446
87.2093023255814,-55.0557
87.4097834803528,-54.9626
87.6102646351243,-54.8651
87.8107457898957,-54.7625
88.0112269446672,-54.6543
88.2117080994387,-54.5398
88.4121892542101,-54.4181
88.6126704089816,-54.2883
88.813151563753,-54.1491
89.0136327185245,-53.9993
89.2141138732959,-53.8367
89.4145950280674,-53.6599
89.6150761828388,-53.4648
89.8155573376103,-53.2469
90.0160384923817,-53.0113
90.2165196471532,-52.7256
90.4170008019246,-52.4232
90.6174819566961,-52.0477
90.8179631114675,-51.5504
91.018444266239,-51.0111
91.2189254210104,-50.425
91.4194065757819,-49.2894
91.6198877305533,-48.1943
91.8203688853248,-41.3672
92.0208500400962,33.7767
92.2213311948677,47.3416
92.4218123496391,18.8544
92.6222935044106,-8.8348
92.822774659182,-31.1171
93.0232558139535,-59.2429
93.2237369687249,-71.0714
93.4242181234964,-74.2412
93.6246992782678,-75.1969
93.8251804330393,-75.5135
94.0256615878107,-75.5544
94.2261427425822,-75.4547
94.4266238973537,-75.2741
94.6271050521251,-75.0428
94.8275862068966,-74.778
95.028067361668,-74.4907
95.2285485164395,-74.1887
95.4290296712109,-73.8778
95.6295108259824,-73.5622
95.8299919807538,-73.2449
96.0304731355253,-72.9283
96.2309542902967,-72.6139
96.4314354450682,-72.303
96.6319165998396,-71.9964
96.8323977546111,-71.6947
97.0328789093825,-71.3983
97.233360064154,-71.1074
97.4338412189254,-70.8221
97.6343223736969,-70.5426
97.8348035284683,-70.2689
98.0352846832398,-70.001
98.2357658380112,-69.7388
98.4362469927827,-69.4822
98.6367281475541,-69.2312
98.8372093023256,-68.9857
99.037690457097,-68.7456
99.2381716118685,-68.5107
99.4386527666399,-68.281
99.6391339214114,-68.0563
99.8396150761828,-67.8366
100.040096230954,-67.6217
100.240577385726,-67.4116
100.441058540497,-67.206
100.641539695269,-67.005
100.84202085004,-66.8084
101.042502004812,-66.616
101.242983159583,-66.4279
101.443464314354,-66.2438
101.643945469126,-66.0637
101.844426623897,-65.8876
102.044907778669,-65.7152
102.24538893344,-65.5465
102.445870088212,-65.3814
102.646351242983,-65.2198
102.846832397755,-65.0617
103.047313552526,-64.9069
103.247794707298,-64.7553
103.448275862069,-64.6069
103.64875701684,-64.4617
103.849238171612,-64.3194
104.049719326383,-64.1801
104.250200481155,-64.0437
104.450681635926,-63.9101
104.651162790698,-63.7791
104.851643945469,-63.6509
105.052125100241,-63.5252
105.252606255012,-63.402
105.453087409783,-63.2813
105.653568564555,-63.163
105.854049719326,-63.0471
106.054530874098,-62.9334
106.255012028869,-62.8219
106.455493183641,-62.7126
106.655974338412,-62.6053
106.856455493184,-62.5002
107.056936647955,-62.397
107.257417802727,-62.2957
107.457898957498,-62.1964
107.658380112269,-62.0989
107.858861267041,-62.0032
108.059342421812,-61.9093
108.259823576584,-61.817
108.460304731355,-61.7265
108.660785886127,-61.6375
108.861267040898,-61.5501
109.06174819567,-61.4643
109.262229350441,-61.3799
109.462710505213,-61.2971
109.663191659984,-61.2156
109.863672814755,-61.1355
110.064153969527,-61.0568
110.264635124298,-60.9794
110.46511627907,-60.9032
110.665597433841,-60.8283
110.866078588613,-60.7546
111.066559743384,-60.6821
111.267040898156,-60.6108
111.467522052927,-60.5405
111.668003207698,-60.4714
111.86848436247,-60.4033
112.068965517241,-60.3363
112.269446672013,-60.2702
112.469927826784,-60.2051
112.670408981556,-60.141
112.870890136327,-60.0778
113.071371291099,-60.0156
113.27185244587,-59.9541
113.472333600642,-59.8936
113.672814755413,-59.8339
113.873295910184,-59.7749
114.073777064956,-59.7168
114.274258219727,-59.6594
114.474739374499,-59.6028
114.67522052927,-59.5469
114.875701684042,-59.4917
115.076182838813,-59.4372
115.276663993585,-59.3833
115.477145148356,-59.3301
115.677626303128,-59.2775
115.878107457899,-59.2255
116.07858861267,-59.174
116.279069767442,-59.1232
116.479550922213,-59.0729
116.680032076985,-59.0231
116.880513231756,-58.9739
117.080994386528,-58.9251
117.281475541299,-58.8769
117.481956696071,-58.8291
117.682437850842,-58.7817
117.882919005613,-58.7348
118.083400160385,-58.6883
118.283881315156,-58.6422
118.484362469928,-58.5965
118.684843624699,-58.5512
118.885324779471,-58.5062
119.085805934242,-58.4616
119.286287089014,-58.4173
119.486768243785,-58.3733
119.687249398557,-58.3296
119.887730553328,-58.2863
120.088211708099,-58.2431
120.288692862871,-58.2003
120.489174017642,-58.1577
120.689655172414,-58.1153
120.890136327185,-58.0731
121.090617481957,-58.0312
121.291098636728,-57.9894
121.4915797915,-57.9478
121.692060946271,-57.9064
121.892542101043,-57.8651
122.093023255814,-57.824
122.293504410585,-57.7829
122.493985565357,-57.742
122.694466720128,-57.7012
122.8949478749,-57.6604
123.095429029671,-57.6197
123.295910184443,-57.5791
123.496391339214,-57.5385
123.696872493986,-57.4979
123.897353648757,-57.4572
124.097834803528,-57.4166
124.2983159583,-57.376
124.498797113071,-57.3352
124.699278267843,-57.2945
124.899759422614,-57.2536
125.100240577386,-57.2126
125.300721732157,-57.1715
125.501202886929,-57.1303
125.7016840417,-57.0889
125.902165196472,-57.0473
126.102646351243,-57.0055
126.303127506014,-56.9634
126.503608660786,-56.9211
126.704089815557,-56.8786
126.904570970329,-56.8357
127.1050521251,-56.7925
127.305533279872,-56.7489
127.506014434643,-56.705
127.706495589415,-56.6606
127.906976744186,-56.6158
128.107457898958,-56.5705
128.307939053729,-56.5246
128.5084202085,-56.4782
128.708901363272,-56.4312
128.909382518043,-56.3835
129.109863672815,-56.3352
129.310344827586,-56.2861
129.510825982358,-56.2362
129.711307137129,-56.1854
129.911788291901,-56.1337
130.112269446672,-56.0811
130.312750601443,-56.0273
130.513231756215,-55.9725
130.713712910986,-55.9164
130.914194065758,-55.859
131.114675220529,-55.8002
131.315156375301,-55.7399
131.515637530072,-55.6779
131.716118684844,-55.6142
131.916599839615,-55.5485
132.117080994387,-55.4808
132.317562149158,-55.4108
132.518043303929,-55.3384
132.718524458701,-55.2632
132.919005613472,-55.1852
133.119486768244,-55.104
133.319967923015,-55.0192
133.520449077787,-54.9306
133.720930232558,-54.8377
133.92141138733,-54.74
134.121892542101,-54.637
134.322373696872,-54.528
134.522854851644,-54.4123
134.723336006415,-54.289
134.923817161187,-54.1569
135.124298315958,-54.0149
135.32477947073,-53.8613
135.525260625501,-53.6942
135.725741780273,-53.511
135.926222935044,-53.309
136.126704089816,-53.0826
136.327185244587,-52.8276
136.527666399358,-52.542
136.72814755413,-52.195
136.928628708901,-51.8032
137.129109863673,-51.3356
137.329591018444,-50.6757
137.530072173216,-49.7929
137.730553327987,-48.6249
137.931034482759,-46.5363
138.13151563753,-39.9882
138.331996792302,19.2516
138.532477947073,50.3039
138.732959101844,22.6413
138.933440256616,-5.9025
139.133921411387,-28.2472
139.334402566159,-56.8477
139.53488372093,-71.0785
139.735364875702,-74.5608
139.935846030473,-75.582
140.136327185245,-75.8859
140.336808340016,-75.9123
140.537289494788,-75.8029
140.737770649559,-75.6146
140.93825180433,-75.3764
141.138732959102,-75.1048
141.339214113873,-74.8109
141.539695268645,-74.5024
141.740176423416,-74.185
141.940657578188,-73.8628
142.141138732959,-73.5391
142.341619887731,-73.216
142.542101042502,-72.8953
142.742582197273,-72.5782
142.943063352045,-72.2656
143.143544506816,-71.958
143.344025661588,-71.6558
143.544506816359,-71.3593
143.744987971131,-71.0687
143.945469125902,-70.784
144.145950280674,-70.5053
144.346431435445,-70.2325
144.546912590217,-69.9656
144.747393744988,-69.7045
144.947874899759,-69.4491
145.148356054531,-69.1994
145.348837209302,-68.9552
145.549318364074,-68.7165
145.749799518845,-68.483
145.950280673617,-68.2548
146.150761828388,-68.0317
146.35124298316,-67.8135
146.551724137931,-67.6002
146.752205292702,-67.3916
146.952686447474,-67.1877
147.153167602245,-66.9883
147.353648757017,-66.7933
147.554129911788,-66.6026
147.75461106656,-66.4162
147.955092221331,-66.2338
148.155573376103,-66.0554
148.356054530874,-65.8809
148.556535685646,-65.7102
148.757016840417,-65.5433
148.957497995188,-65.3799
149.15797914996,-65.2201
149.358460304731,-65.0636
149.558941459503,-64.9106
149.759422614274,-64.7608
149.959903769046,-64.6142
150.160384923817,-64.4706
150.360866078589,-64.3301
150.56134723336,-64.1926
150.761828388132,-64.0579
150.962309542903,-63.926
151.162790697674,-63.7968
151.363271852446,-63.6703
151.563753007217,-63.5464
151.764234161989,-63.425
151.96471531676,-63.306
152.165196471532,-63.1895
152.365677626303,-63.0752
152.566158781075,-62.9633
152.766639935846,-62.8535
152.967121090617,-62.7459
153.167602245389,-62.6405
153.36808340016,-62.537
153.568564554932,-62.4356
153.769045709703,-62.3361
153.969526864475,-62.2385
154.170008019246,-62.1427
154.370489174018,-62.0487
154.570970328789,-61.9565
154.771451483561,-61.866
154.971932638332,-61.7772
155.172413793103,-61.69
155.372894947875,-61.6043
155.573376102646,-61.5202
155.773857257418,-61.4376
155.974338412189,-61.3565
156.174819566961,-61.2768
156.375300721732,-61.1984
156.575781876504,-61.1215
156.776263031275,-61.0458
156.976744186047,-60.9714
157.177225340818,-60.8983
157.377706495589,-60.8264
157.578187650361,-60.7557
157.778668805132,-60.6861
157.979149959904,-60.6177
158.179631114675,-60.5503
158.380112269447,-60.484
158.580593424218,-60.4188
158.78107457899,-60.3546
158.981555733761,-60.2914
159.182036888532,-60.2291
159.382518043304,-60.1678
159.582999198075,-60.1073
159.783480352847,-60.0478
159.983961507618,-59.9892
160.18444266239,-59.9313
160.384923817161,-59.8743
160.585404971933,-59.8181
160.785886126704,-59.7627
160.986367281476,-59.7081
161.186848436247,-59.6541
161.387329591018,-59.6009
161.58781074579,-59.5484
161.788291900561,-59.4966
161.988773055333,-59.4454
162.189254210104,-59.3949
162.389735364876,-59.345
162.590216519647,-59.2957
162.790697674419,-59.247
162.99117882919,-59.1989
163.191659983962,-59.1514
163.392141138733,-59.1043
163.592622293504,-59.0578
163.793103448276,-59.0119
163.993584603047,-58.9664
164.194065757819,-58.9214
164.39454691259,-58.8768
164.595028067362,-58.8328
164.795509222133,-58.7891
164.995990376905,-58.7459
165.196471531676,-58.7031
165.396952686447,-58.6607
165.597433841219,-58.6187
165.79791499599,-58.577
165.998396150762,-58.5357
166.198877305533,-58.4948
166.399358460305,-58.4542
166.599839615076,-58.4139
166.800320769848,-58.3739
167.000801924619,-58.3342
167.201283079391,-58.2948
167.401764234162,-58.2557
167.602245388933,-58.2169
167.802726543705,-58.1783
168.003207698476,-58.1399
168.203688853248,-58.1018
168.404170008019,-58.0639
168.604651162791,-58.0261
168.805132317562,-57.9886
169.005613472334,-57.9513
169.206094627105,-57.9141
169.406575781877,-57.8771
169.607056936648,-57.8403
169.807538091419,-57.8035
170.008019246191,-57.7669
170.208500400962,-57.7305
170.408981555734,-57.6941
170.609462710505,-57.6578
170.809943865277,-57.6216
171.010425020048,-57.5855
171.21090617482,-57.5494
171.411387329591,-57.5133
171.611868484362,-57.4773
171.812349639134,-57.4413
172.012830793905,-57.4054
172.213311948677,-57.3694
172.413793103448,-57.3334
172.61427425822,-57.2973
172.814755412991,-57.2612
173.015236567763,-57.2251
173.215717722534,-57.1889
173.416198877306,-57.1525
173.616680032077,-57.1161
173.817161186848,-57.0796
174.01764234162,-57.0429
174.218123496391,-57.006
174.418604651163,-56.969
174.619085805934,-56.9318
174.819566960706,-56.8944
175.020048115477,-56.8568
175.220529270249,-56.8189
175.42101042502,-56.7808
175.621491579791,-56.7423
175.821972734563,-56.7036
176.022453889334,-56.6645
176.222935044106,-56.625
176.423416198877,-56.5852
176.623897353649,-56.5449
176.82437850842,-56.5042
177.024859663192,-56.463
177.225340817963,-56.4213
177.425821972735,-56.379
177.626303127506,-56.3362
177.826784282277,-56.2928
178.027265437049,-56.2487
178.22774659182,-56.2038
178.428227746592,-56.1583
178.628708901363,-56.1119
178.829190056135,-56.0646
179.029671210906,-56.0165
179.230152365678,-55.9673
179.430633520449,-55.9171
179.631114675221,-55.8658
179.831595829992,-55.8133
180.032076984763,-55.7594
180.232558139535,-55.7042
180.433039294306,-55.6475
180.633520449078,-55.5892
180.834001603849,-55.5291
181.034482758621,-55.4672
181.234963913392,-55.4033
181.435445068164,-55.3372
181.635926222935,-55.2687
181.836407377707,-55.1976
182.036888532478,-55.1237
182.237369687249,-55.0467
182.437850842021,-54.9663
182.638331996792,-54.8822
182.838813151564,-54.794
183.039294306335,-54.7013
183.239775461107,-54.6034
183.440256615878,-54.4999
183.64073777065,-54.3901
183.841218925421,-54.273
184.041700080192,-54.1478
184.242181234964,-54.0132
184.442662389735,-53.8678
184.643143544507,-53.7098
184.843624699278,-53.5371
185.04410585405,-53.3468
185.244587008821,-53.1352
185.445068163593,-52.898
185.645549318364,-52.6287
185.846030473136,-52.3151
186.046511627907,-51.9521
186.246992782678,-51.5192
186.44747393745,-50.951
186.647955092221,-50.2332
186.848436246993,-49.254
187.048917401764,-47.8184
187.249398556536,-44.945
187.449879711307,-35.1988
187.650360866079,44.536
187.85084202085,44.2624
188.051323175621,14.0509
188.251804330393,-12.4358
188.452285485164,-34.9608
188.652766639936,-63.5418
188.853247794707,-73.1027
189.053728949479,-75.428
189.25421010425,-76.1138
189.454691259022,-76.2819
189.655172413793,-76.2394
189.855653568565,-76.0885
190.056134723336,-75.8726
190.256615878107,-75.6143
190.457097032879,-75.3275
190.65757818765,-75.0216
190.858059342422,-74.7034
191.058540497193,-74.3781
191.259021651965,-74.0493
191.459502806736,-73.72
191.659983961508,-73.3921
191.860465116279,-73.0673
192.060946271051,-72.7465
192.261427425822,-72.4306
192.461908580593,-72.12
192.662389735365,-71.8152
192.862870890136,-71.5163
193.063352044908,-71.2234
193.263833199679,-70.9366
193.464314354451,-70.656
193.664795509222,-70.3814
193.865276663994,-70.1129
194.065757818765,-69.8502
194.266238973536,-69.5934
194.466720128308,-69.3424
194.667201283079,-69.0969
194.867682437851,-68.857
195.068163592622,-68.6225
195.268644747394,-68.3932
195.469125902165,-68.1691
195.669607056937,-67.9501
195.870088211708,-67.7359
196.07056936648,-67.5266
196.271050521251,-67.322
196.471531676022,-67.122
196.672012830794,-66.9264
196.872493985565,-66.7352
197.072975140337,-66.5482
197.273456295108,-66.3654
197.47393744988,-66.1866
197.674418604651,-66.0118
197.874899759423,-65.8408
198.075380914194,-65.6736
198.275862068966,-65.51
198.476343223737,-65.35
198.676824378508,-65.1934
198.87730553328,-65.0403
199.077786688051,-64.8904
199.278267842823,-64.7438
199.478748997594,-64.6003
199.679230152366,-64.4598
199.879711307137,-64.3223
200.080192461909,-64.1877
200.28067361668,-64.056
200.481154771451,-63.927
200.681635926223,-63.8007
200.882117080994,-63.677
201.082598235766,-63.5558
201.283079390537,-63.4372
201.483560545309,-63.3209
201.68404170008,-63.2071
201.884522854852,-63.0955
202.085004009623,-62.9861
202.285485164395,-62.879
202.485966319166,-62.774
202.686447473937,-62.671
202.886928628709,-62.5701
203.08740978348,-62.4711
203.287890938252,-62.3741
203.488372093023,-62.2789
203.688853247795,-62.1856
203.889334402566,-62.094
204.089815557338,-62.0042
204.290296712109,-61.916
204.490777866881,-61.8295
204.691259021652,-61.7446
204.891740176423,-61.6613
205.092221331195,-61.5795
205.292702485966,-61.4992
205.493183640738,-61.4203
205.693664795509,-61.3428
205.894145950281,-61.2668
206.094627105052,-61.192
206.295108259824,-61.1186
206.495589414595,-61.0464
206.696070569366,-60.9755
206.896551724138,-60.9058
207.097032878909,-60.8373
207.297514033681,-60.7699
207.497995188452,-60.7037
207.698476343224,-60.6385
207.898957497995,-60.5744
208.099438652767,-60.5114
208.299919807538,-60.4494
208.50040096231,-60.3883
208.700882117081,-60.3283
208.901363271852,-60.2691
209.101844426624,-60.2109
209.302325581395,-60.1536
209.502806736167,-60.0971
209.703287890938,-60.0415
209.90376904571,-59.9867
210.104250200481,-59.9328
210.304731355253,-59.8796
210.505212510024,-59.8272
210.705693664796,-59.7755
210.906174819567,-59.7246
211.106655974338,-59.6744
211.30713712911,-59.6248
211.507618283881,-59.576
211.708099438653,-59.5278
211.908580593424,-59.4802
212.109061748196,-59.4333
212.309542902967,-59.387
212.510024057739,-59.3413
212.71050521251,-59.2961
212.910986367281,-59.2515
213.111467522053,-59.2075
213.311948676824,-59.164
213.512429831596,-59.121
213.712910986367,-59.0785
213.913392141139,-59.0366
214.11387329591,-58.9951
214.314354450682,-58.954
214.514835605453,-58.9134
214.715316760225,-58.8733
214.915797914996,-58.8336
215.116279069767,-58.7943
215.316760224539,-58.7554
215.51724137931,-58.717
215.717722534082,-58.6789
215.918203688853,-58.6411
216.118684843625,-58.6038
216.319165998396,-58.5668
216.519647153168,-58.5301
216.720128307939,-58.4937
216.920609462711,-58.4577
217.121090617482,-58.422
217.321571772253,-58.3866
217.522052927025,-58.3515
217.722534081796,-58.3166
217.923015236568,-58.2821
218.123496391339,-58.2478
218.323977546111,-58.2137
218.524458700882,-58.1799
218.724939855654,-58.1464
218.925421010425,-58.113
219.125902165196,-58.0799
219.326383319968,-58.047
219.526864474739,-58.0143
219.727345629511,-57.9817
219.927826784282,-57.9494
220.128307939054,-57.9172
220.328789093825,-57.8852
220.529270248597,-57.8534
220.729751403368,-57.8217
220.93023255814,-57.7901
221.130713712911,-57.7587
221.331194867682,-57.7274
221.531676022454,-56.3971
221.732157177225,-56.3611
221.932638331997,-56.3247
222.133119486768,-56.2878
222.33360064154,-56.2503
222.534081796311,-56.2123
222.734562951083,-56.1737
222.935044105854,-56.1344
223.135525260626,-56.0945
223.336006415397,-56.0539
223.536487570168,-56.0126
223.73696872494,-55.9704
223.937449879711,-55.9274
224.137931034483,-55.8835
224.338412189254,-55.8386
224.538893344026,-55.7927
224.739374498797,-55.7456
224.939855653569,-55.6974
225.14033680834,-55.648
225.340817963111,-55.5972
225.541299117883,-55.545
225.741780272654,-55.4912
225.942261427426,-55.4358
226.142742582197,-55.3786
226.343223736969,-55.3194
226.54370489174,-55.2582
226.744186046512,-55.1947
226.944667201283,-55.1287
227.145148356055,-55.0601
227.345629510826,-54.9886
227.546110665597,-54.9139
227.746591820369,-54.8357
227.94707297514,-54.7537
228.147554129912,-54.6674
228.348035284683,-54.5764
228.548516439455,-54.4802
228.748997594226,-54.3781
228.949478748998,-54.2694
229.149959903769,-54.1532
229.35044105854,-54.0286
229.550922213312,-53.8941
229.751403368083,-53.7485
229.951884522855,-53.5896
230.152365677626,-53.4152
230.352846832398,-53.2223
230.553327987169,-53.007
230.753809141941,-52.7641
230.954290296712,-52.4864
231.154771451484,-52.1656
231.355252606255,-51.7853
231.555733761026,-51.3179
231.756214915798,-50.7462
231.956696070569,-50.0139
232.157177225341,-48.9789
232.357658380112,-47.3183
232.558139534884,-43.7648
232.758620689655,-30.8622
232.959101844427,52.5631
233.159582999198,39.8311
233.36006415397,9.1665
233.560545308741,-16.2011
233.761026463512,-39.795
233.961507618284,-66.9481
234.161988773055,-74.2806
234.362469927827,-76.063
234.562951082598,-76.5693
234.76343223737,-76.6655
234.963913392141,-76.5842
235.164394546913,-76.4089
235.364875701684,-76.1756
235.565356856455,-75.9041
235.765838011227,-75.6066
235.966319165998,-75.2919
236.16680032077,-74.9663
236.367281475541,-74.6346
236.567762630313,-74.3003
236.768243785084,-73.9662
236.968724939856,-73.634
237.169206094627,-73.3053
237.369687249399,-72.981
237.57016840417,-72.6618
237.770649558941,-72.3483
237.971130713713,-72.0406
238.171611868484,-71.7391
238.372093023256,-71.4438
238.572574178027,-71.1547
238.773055332799,-70.8718
238.97353648757,-70.5951
239.174017642342,-70.3246
239.374498797113,-70.06
239.574979951885,-69.8014
239.775461106656,-69.5486
239.975942261427,-69.3015
240.176423416199,-69.06
240.37690457097,-68.8239
240.577385725742,-68.5932
240.777866880513,-68.3678
240.978348035285,-68.1474
241.178829190056,-67.932
241.379310344828,-67.7215
241.579791499599,-67.5157
241.78027265437,-67.3146
241.980753809142,-67.118
242.181234963913,-66.9258
242.381716118685,-66.7379
242.582197273456,-66.5542
242.782678428228,-66.3746
242.983159582999,-66.199
243.183640737771,-66.0273
243.384121892542,-65.8594
243.584603047314,-65.6951
243.785084202085,-65.5345
243.985565356856,-65.3774
244.186046511628,-65.2238
244.386527666399,-65.0734
244.587008821171,-64.9264
244.787489975942,-64.7825
244.987971130714,-64.6417
245.188452285485,-64.5039
245.388933440257,-64.369
245.589414595028,-64.2371
245.7898957498,-64.1079
245.990376904571,-63.9814
246.190858059342,-63.8576
246.391339214114,-63.7364
246.591820368885,-63.6177
246.792301523657,-63.5014
246.992782678428,-63.3876
247.1932638332,-63.2761
247.393744987971,-63.1668
247.594226142743,-63.0598
247.794707297514,-62.955
247.995188452285,-62.8522
248.195669607057,-62.7515
248.396150761828,-62.6528
248.5966319166,-62.5561
248.797113071371,-62.4613
248.997594226143,-62.3683
249.198075380914,-62.2771
249.398556535686,-62.1877
249.599037690457,-62.1001
249.799518845229,-62.0141
250,-61.9297
250.200481154771,-61.8469
250.400962309543,-61.7657
250.601443464314,-61.686
250.801924619086,-61.6078
251.002405773857,-61.531
251.202886928629,-61.4556
251.4033680834,-61.3816
251.603849238172,-61.309
251.804330392943,-61.2376
252.004811547715,-61.1676
252.205292702486,-61.0987
252.405773857257,-61.0311
252.606255012029,-60.9647
252.8067361668,-60.8994
253.007217321572,-60.8352
253.207698476343,-60.7722
253.408179631115,-60.7102
253.608660785886,-60.6492
253.809141940658,-60.5893
254.009623095429,-60.5304
254.2101042502,-60.4724
254.410585404972,-60.4154
254.611066559743,-60.3593
254.811547714515,-60.3041
255.012028869286,-60.2498
255.212510024058,-60.1964
255.412991178829,-60.1438
255.613472333601,-60.092
255.813953488372,-60.041
256.014434643144,-59.9908
256.214915797915,-59.9414
256.415396952686,-59.8927
256.615878107458,-59.8447
256.816359262229,-59.7975
257.016840417001,-59.7509
257.217321571772,-59.705
257.417802726544,-59.6598
257.618283881315,-59.6152
257.818765036087,-59.5713
258.019246190858,-59.5279
258.21972734563,-59.4852
258.420208500401,-59.443
258.620689655172,-59.4014
258.821170809944,-59.3604
259.021651964715,-59.3199
259.222133119487,-59.28
259.422614274258,-59.2406
259.62309542903,-59.2016
259.823576583801,-59.1632
260.024057738573,-59.1253
260.224538893344,-59.0878
260.425020048115,-59.0508
260.625501202887,-59.0142
260.825982357658,-58.9781
261.02646351243,-58.9424
261.226944667201,-58.9071
261.427425821973,-58.8723
261.627906976744,-58.8378
261.828388131516,-58.8037
262.028869286287,-58.77
262.229350441059,-58.7367
262.42983159583,-58.7037
262.630312750601,-58.6711
262.830793905373,-58.6388
263.031275060144,-58.6069
263.231756214916,-58.5753
263.432237369687,-58.544
263.632718524459,-58.513
263.83319967923,-58.4823
264.033680834002,-58.452
264.234161988773,-58.4219
264.434643143545,-58.392
264.635124298316,-58.3625
264.835605453087,-58.3332
265.036086607859,-58.3042
265.23656776263,-58.2754
265.437048917402,-58.2469
265.637530072173,-58.2186
265.838011226945,-58.1906
266.038492381716,-58.1627
266.238973536488,-58.1351
266.439454691259,-58.1077
266.63993584603,-58.0805
266.840417000802,-58.0535
267.040898155573,-58.0267
267.241379310345,-58.0001
267.441860465116,-57.9737
267.642341619888,-57.9474
267.842822774659,-57.9213
268.043303929431,-57.8954
268.243785084202,-57.8696
268.444266238974,-57.844
268.644747393745,-57.8186
268.845228548516,-57.7932
269.045709703288,-57.768
269.246190858059,-57.743
269.446672012831,-57.718
269.647153167602,-57.6932
269.847634322374,-57.6685
270.048115477145,-57.6439
270.248596631917,-57.6195
270.449077786688,-57.5951
270.649558941459,-57.5708
270.850040096231,-57.5466
271.050521251002,-57.5225
271.251002405774,-57.4984
271.451483560545,-57.4744
271.651964715317,-57.4505
271.852445870088,-57.4267
272.05292702486,-57.4029
272.253408179631,-57.3792
272.453889334403,-57.3555
272.654370489174,-57.3318
272.854851643945,-57.3082
273.055332798717,-57.2846
273.255813953488,-57.261
273.45629510826,-57.2375
273.656776263031,-57.2139
273.857257417803,-57.1904
274.057738572574,-57.1669
274.258219727346,-57.1433
274.458700882117,-57.1198
274.659182036889,-57.0962
274.85966319166,-57.0726
275.060144346431,-57.049
275.260625501203,-57.0253
275.461106655974,-57.0016
275.661587810746,-56.9779
275.862068965517,-56.9541
276.062550120289,-56.9302
276.26303127506,-56.9062
276.463512429832,-56.8822
276.663993584603,-56.8581
276.864474739374,-56.8339
277.064955894146,-56.8096
277.265437048917,-56.7852
277.465918203689,-56.7606
277.66639935846,-56.736
277.866880513232,-56.7112
278.067361668003,-56.6862
278.267842822775,-56.6611
278.468323977546,-56.6358
278.668805132318,-56.6104
278.869286287089,-56.5847
279.06976744186,-56.5589
279.270248596632,-56.5329
279.470729751403,-56.5066
279.671210906175,-56.4801
279.871692060946,-56.4533
280.072173215718,-56.4263
280.272654370489,-56.399
280.473135525261,-56.3715
280.673616680032,-56.3436
280.874097834804,-56.3154
281.074578989575,-56.2868
281.275060144346,-56.2579
281.475541299118,-56.2286
281.676022453889,-56.1989
281.876503608661,-56.1688
282.076984763432,-56.1382
282.277465918204,-56.1072
282.477947072975,-56.0756
282.678428227747,-56.0436
282.878909382518,-56.011
283.079390537289,-55.9778
283.279871692061,-55.944
283.480352846832,-55.9095
283.680834001604,-55.8744
283.881315156375,-55.8386
284.081796311147,-55.8019
284.282277465918,-55.7645
284.48275862069,-55.7262
284.683239775461,-55.687
284.883720930233,-55.6468
285.084202085004,-55.6056
285.284683239775,-55.5633
285.485164394547,-55.5198
285.685645549318,-55.4751
285.88612670409,-55.4291
286.086607858861,-55.3816
286.287089013633,-55.3326
286.487570168404,-55.2819
286.688051323176,-55.2295
286.888532477947,-55.1752
287.089013632719,-55.1189
287.28949478749,-55.0603
287.489975942261,-54.9993
287.690457097033,-54.9358
287.890938251804,-54.8694
288.091419406576,-54.7999
288.291900561347,-54.727
288.492381716119,-54.6504
288.69286287089,-54.5696
288.893344025662,-54.4844
289.093825180433,-54.394
289.294306335205,-54.298
289.494787489976,-54.1956
289.695268644747,-54.0861
289.895749799519,-53.9684
290.09623095429,-53.8414
290.296712109062,-53.7036
290.497193263833,-53.5533
290.697674418605,-53.3883
290.898155573376,-53.2058
291.098636728148,-53.0023
291.299117882919,-52.773
291.49959903769,-52.5116
291.700080192462,-52.2087
291.900561347233,-51.853
292.101042502005,-51.4282
292.301523656776,-50.8939
292.502004811548,-50.1914
292.702485966319,-49.2373
292.902967121091,-47.8009
293.103448275862,-45.3751
293.303929430634,-39.0352
293.504410585405,23.531
293.704891740176,49.0849
293.905372894948,20.0841
294.105854049719,-8.1569
294.306335204491,-30.3595
294.506816359262,-60.3509
294.707297514034,-73.3359
294.907778668805,-76.1572
295.108259823577,-76.9219
295.308740978348,-77.1056
295.509222133119,-77.0621
295.709703287891,-76.9056
295.910184442662,-76.6822
296.110665597434,-76.4152
296.311146752205,-76.1188
296.511627906977,-75.8028
296.712109061748,-75.4741
296.91259021652,-75.1381
297.113071371291,-74.7986
297.313552526063,-74.4587
297.514033680834,-74.1203
297.714514835605,-73.7852
297.914995990377,-73.4545
298.115477145148,-73.1288
298.31595829992,-72.8088
298.516439454691,-72.4947
298.716920609463,-72.1869
298.917401764234,-71.8854
299.117882919006,-71.5903
299.318364073777,-71.3015
299.518845228549,-71.0191
299.71932638332,-70.7429
299.919807538091,-70.4729
300.120288692863,-70.209
300.320769847634,-69.951
300.521251002406,-69.6989
300.721732157177,-69.4525
300.922213311949,-69.2117
301.12269446672,-68.9764
301.323175621492,-68.7465
301.523656776263,-68.5218
301.724137931034,-68.3022
301.924619085806,-68.0876
302.125100240577,-67.8779
302.325581395349,-67.6729
302.52606255012,-67.4726
302.726543704892,-67.2768
302.927024859663,-67.0854
303.127506014435,-66.8984
303.327987169206,-66.7155
303.528468323978,-66.5367
303.728949478749,-66.362
303.92943063352,-66.1911
304.129911788292,-66.0241
304.330392943063,-65.8607
304.530874097835,-65.701
304.731355252606,-65.5448
304.931836407378,-65.392
305.132317562149,-65.2426
305.332798716921,-65.0964
305.533279871692,-64.9534
305.733761026464,-64.8136
305.934242181235,-64.6767
306.134723336006,-64.5428
306.335204490778,-64.4118
306.535685645549,-64.2836
306.736166800321,-64.1581
306.936647955092,-64.0353
307.137129109864,-63.9151
307.337610264635,-63.7974
307.538091419407,-63.6822
307.738572574178,-63.5694
307.939053728949,-63.4589
308.139534883721,-63.3508
308.340016038492,-63.2448
308.540497193264,-63.1411
308.740978348035,-63.0394
308.941459502807,-62.9399
309.141940657578,-62.8423
309.34242181235,-62.7468
309.542902967121,-62.6531
309.743384121893,-62.5613
309.943865276664,-62.4714
310.144346431435,-62.3832
310.344827586207,-62.2968
310.545308740978,-62.212
310.74578989575,-62.1289
310.946271050521,-62.0475
311.146752205293,-61.9676
311.347233360064,-61.8892
311.547714514836,-61.8123
311.748195669607,-61.7369
311.948676824378,-61.663
312.14915797915,-61.5904
312.349639133921,-61.5191
312.550120288693,-61.4492
312.750601443464,-61.3806
312.951082598236,-61.3133
313.151563753007,-61.2472
313.352044907779,-61.1823
313.55252606255,-61.1185
313.753007217322,-61.056
313.953488372093,-60.9945
314.153969526865,-60.9341
314.354450681636,-60.8748
314.554931836407,-60.8166
314.755412991179,-60.7593
314.95589414595,-60.7031
315.156375300722,-60.6478
315.356856455493,-60.5935
315.557337610265,-60.5401
315.757818765036,-60.4876
315.958299919808,-60.436
316.158781074579,-60.3852
316.35926222935,-60.3353
316.559743384122,-60.2862
316.760224538893,-60.238
316.960705693665,-60.1905
317.161186848436,-60.1438
317.361668003208,-60.0978
317.562149157979,-60.0526
317.762630312751,-60.0081
317.963111467522,-59.9643
318.163592622293,-59.9212
318.364073777065,-59.8788
318.564554931836,-59.837
318.765036086608,-59.7958
318.965517241379,-59.7553
319.165998396151,-59.7154
319.366479550922,-59.6762
319.566960705694,-59.6374
319.767441860465,-59.5993
319.967923015237,-59.5617
320.168404170008,-59.5247
320.368885324779,-59.4883
320.569366479551,-59.4523
320.769847634322,-59.4169
320.970328789094,-59.3819
321.170809943865,-59.3475
321.371291098637,-59.3135
321.571772253408,-59.2801
321.77225340818,-59.247
321.972734562951,-59.2145
322.173215717723,-59.1824
322.373696872494,-59.1507
322.574178027265,-59.1194
322.774659182037,-59.0886
322.975140336808,-59.0581
323.17562149158,-59.0281
323.376102646351,-58.9984
323.576583801123,-58.9692
323.777064955894,-58.9403
323.977546110666,-58.9118
324.178027265437,-58.8836
324.378508420209,-58.8558
324.57898957498,-58.8283
324.779470729751,-58.8012
324.979951884523,-58.7744
325.180433039294,-58.7479
325.380914194066,-58.7217
325.581395348837,-58.6959
325.781876503609,-58.6704
325.98235765838,-58.6451
326.182838813152,-58.6202
326.383319967923,-58.5955
326.583801122694,-58.5711
326.784282277466,-58.547
326.984763432237,-58.5232
327.185244587009,-58.4996
327.38572574178,-58.4763
327.586206896552,-58.4532
327.786688051323,-58.4304
327.987169206095,-58.4079
328.187650360866,-58.3855
328.388131515638,-58.3635
328.588612670409,-58.3416
328.78909382518,-58.32
328.989574979952,-58.2985
329.190056134723,-58.2773
329.390537289495,-58.2564
329.591018444266,-58.2356
329.791499599038,-58.215
329.991980753809,-58.1946
330.192461908581,-58.1745
330.392943063352,-58.1545
330.593424218124,-58.1347
330.793905372895,-58.1151
330.994386527666,-58.0956
331.194867682438,-58.0764
331.395348837209,-58.0573
331.595829991981,-58.0384
331.796311146752,-58.0197
331.996792301524,-58.0011
332.197273456295,-57.9827
332.397754611067,-57.9644
332.598235765838,-57.9463
332.798716920609,-57.9284
332.999198075381,-57.9106
333.199679230152,-57.8929
333.400160384924,-57.8754
333.600641539695,-57.858
333.801122694467,-57.8408
334.001603849238,-57.8237
334.20208500401,-57.8067
334.402566158781,-57.7899
334.603047313553,-57.7731
334.803528468324,-57.7566
335.004009623095,-57.7401
335.204490777867,-57.7237
335.404971932638,-57.7075
335.60545308741,-57.6914
335.805934242181,-57.6753
336.006415396953,-57.6594
336.206896551724,-57.6436
336.407377706496,-57.6279
336.607858861267,-57.6123
336.808340016038,-57.5969
337.00882117081,-57.5815
337.209302325581,-57.5662
337.409783480353,-57.5509
337.610264635124,-57.5358
337.810745789896,-57.5208
338.011226944667,-57.5058
338.211708099439,-57.491
338.41218925421,-57.4762
338.612670408982,-57.4615
338.813151563753,-57.4469
339.013632718524,-57.4324
339.214113873296,-57.4179
339.414595028067,-57.4035
339.615076182839,-57.3892
339.81555733761,-57.3749
340.016038492382,-57.3607
340.216519647153,-57.3466
340.417000801925,-57.3326
340.617481956696,-57.3186
340.817963111468,-57.3046
341.018444266239,-57.2907
341.21892542101,-57.2769
341.419406575782,-57.2631
341.619887730553,-57.2494
341.820368885325,-57.2358
342.020850040096,-57.2221
342.221331194868,-57.2086
342.421812349639,-57.195
342.622293504411,-57.1816
342.822774659182,-57.1681
343.023255813953,-57.1547
343.223736968725,-57.1413
343.424218123496,-57.128
343.624699278268,-57.1147
343.825180433039,-57.1015
344.025661587811,-57.0882
344.226142742582,-57.075
344.426623897354,-57.0619
344.627105052125,-57.0487
344.827586206897,-57.0356
345.028067361668,-57.0225
345.228548516439,-57.0094
345.429029671211,-56.9964
345.629510825982,-56.9833
345.829991980754,-56.9703
346.030473135525,-56.9573
346.230954290297,-56.9443
346.431435445068,-56.9313
346.63191659984,-56.9183
346.832397754611,-56.9053
347.032878909383,-56.8923
347.233360064154,-56.8793
347.433841218925,-56.8664
347.634322373697,-56.8534
347.834803528468,-56.8404
348.03528468324,-56.8274
348.235765838011,-56.8144
348.436246992783,-56.8014
348.636728147554,-56.7884
348.837209302326,-56.7753
349.037690457097,-56.7623
349.238171611868,-56.7492
349.43865276664,-56.7361
349.639133921411,-56.723
349.839615076183,-56.7099
350.040096230954,-56.6967
350.240577385726,-56.6835
350.441058540497,-56.6703
350.641539695269,-56.657
350.84202085004,-56.6437
351.042502004812,-56.6303
351.242983159583,-56.6169
351.443464314354,-56.6035
351.643945469126,-56.59
351.844426623897,-56.5765
352.044907778669,-56.5629
352.24538893344,-56.5492
352.445870088212,-56.5355
352.646351242983,-56.5217
352.846832397755,-56.5078
353.047313552526,-56.4939
353.247794707297,-56.4799
353.448275862069,-56.4659
353.64875701684,-56.4517
353.849238171612,-56.4375
354.049719326383,-56.4231
354.250200481155,-56.4087
354.450681635926,-56.3942
354.651162790698,-56.3795
354.851643945469,-56.3648
355.052125100241,-56.35
355.252606255012,-56.335
355.453087409784,-56.3199
355.653568564555,-56.3047
355.854049719326,-56.2894
356.054530874098,-56.2739
356.255012028869,-56.2583
356.455493183641,-56.2425
356.655974338412,-56.2266
356.856455493184,-56.2105
357.056936647955,-56.1942
357.257417802727,-56.1778
357.457898957498,-56.1612
357.658380112269,-56.1444
357.858861267041,-56.1274
358.059342421812,-56.1102
358.259823576584,-56.0928
358.460304731355,-56.0752
358.660785886127,-56.0573
358.861267040898,-56.0392
359.06174819567,-56.0208
359.262229350441,-56.0022
359.462710505212,-55.9833
359.663191659984,-55.9641
359.863672814755,-55.9446
360.064153969527,-55.9248
360.264635124298,-55.9047
360.46511627907,-55.8843
360.665597433841,-55.8635
360.866078588613,-55.8423
361.066559743384,-55.8207
361.267040898156,-55.7988
361.467522052927,-55.7764
361.668003207698,-55.7535
361.86848436247,-55.7303
362.068965517241,-55.7065
362.269446672013,-55.6822
362.469927826784,-55.6574
362.670408981556,-55.632
362.870890136327,-55.606
363.071371291099,-55.5794
363.27185244587,-55.5522
363.472333600642,-55.5242
363.672814755413,-55.4956
363.873295910184,-55.4662
364.073777064956,-55.4359
364.274258219727,-55.4049
364.474739374499,-55.3729
364.67522052927,-55.3399
364.875701684042,-55.306
365.076182838813,-55.2709
365.276663993585,-55.2348
365.477145148356,-55.1974
365.677626303128,-55.1587
365.878107457899,-55.1186
366.07858861267,-55.077
366.279069767442,-55.0339
366.479550922213,-54.989
366.680032076985,-54.9423
366.880513231756,-54.8936
367.080994386528,-54.8428
367.281475541299,-54.7897
367.481956696071,-54.7341
367.682437850842,-54.6757
367.882919005613,-54.6144
368.083400160385,-54.5498
368.283881315156,-54.4816
368.484362469928,-54.4095
368.684843624699,-54.3331
368.885324779471,-54.2518
369.085805934242,-54.1651
369.286287089014,-54.0724
369.486768243785,-53.9729
369.687249398557,-53.8656
369.887730553328,-53.7495
370.088211708099,-53.6232
370.288692862871,-53.4851
370.489174017642,-53.333
370.689655172414,-53.165
370.890136327185,-52.9763
371.090617481957,-52.7639
371.291098636728,-52.5246
371.4915797915,-52.2369
371.692060946271,-51.924
371.892542101043,-51.4982
372.093023255814,-51.052
372.293504410585,-50.4707
372.493985565357,-49.5782
372.694466720128,-48.2271
372.8949478749,-46.1372
373.095429029671,-38.3857
373.295910184443,30.3082
373.496391339214,47.7924
373.696872493986,18.6206
373.897353648757,-9.3517
374.097834803528,-32.4171
374.2983159583,-62.4194
374.498797113071,-73.7361
374.699278267843,-76.5382
374.899759422614,-77.3817
375.100240577386,-77.6073
375.300721732157,-77.5843
375.501202886929,-77.4352
375.7016840417,-77.2122
375.902165196472,-76.9419
376.102646351243,-76.6402
376.303127506014,-76.3179
376.503608660786,-75.9827
376.704089815557,-75.6401
376.904570970329,-75.2944
377.1050521251,-74.9483
377.305533279872,-74.6042
377.506014434643,-74.2637
377.706495589415,-73.9277
377.906976744186,-73.5971
378.107457898957,-73.2723
378.307939053729,-72.9538
378.5084202085,-72.6416
378.708901363272,-72.336
378.909382518043,-72.0369
379.109863672815,-71.7443
379.310344827586,-71.4582
379.510825982358,-71.1785
379.711307137129,-70.9052
379.911788291901,-70.638
380.112269446672,-70.3768
380.312750601443,-70.1217
380.513231756215,-69.8724
380.713712910986,-69.6288
380.914194065758,-69.3908
381.114675220529,-69.1582
381.315156375301,-68.931
381.515637530072,-68.709
381.716118684844,-68.4921
381.916599839615,-68.2802
382.117080994387,-68.0731
382.317562149158,-67.8707
382.518043303929,-67.6729
382.718524458701,-67.4797
382.919005613472,-67.2908
383.119486768244,-67.1063
383.319967923015,-66.9259
383.520449077787,-66.7496
383.720930232558,-66.5772
383.92141138733,-66.4088
384.121892542101,-66.2441
384.322373696872,-66.0831
384.522854851644,-65.9257
384.723336006415,-65.7719
384.923817161187,-65.6214
385.124298315958,-65.4743
385.32477947073,-65.3304
385.525260625501,-65.1897
385.725741780273,-65.0521
385.926222935044,-64.9175
386.126704089816,-64.7859
386.327185244587,-64.6571
386.527666399358,-64.5312
386.72814755413,-64.4079
386.928628708901,-64.2873
387.129109863673,-64.1694
387.329591018444,-64.0539
387.530072173216,-63.9409
387.730553327987,-63.8303
387.931034482759,-63.7221
388.13151563753,-63.6162
388.331996792302,-63.5125
388.532477947073,-63.411
388.732959101844,-63.3116
388.933440256616,-63.2143
389.133921411387,-63.119
389.334402566159,-63.0257
389.53488372093,-62.9343
389.735364875702,-62.8448
389.935846030473,-62.7571
390.136327185245,-62.6712
390.336808340016,-62.5871
390.537289494788,-62.5047
390.737770649559,-62.4239
390.93825180433,-62.3448
391.138732959102,-62.2672
391.339214113873,-62.1912
391.539695268645,-62.1167
391.740176423416,-62.0437
391.940657578188,-61.9722
392.141138732959,-61.902
392.341619887731,-61.8332
392.542101042502,-61.7658
392.742582197273,-61.6996
392.943063352045,-61.6348
393.143544506816,-61.5712
393.344025661588,-61.5088
393.544506816359,-61.4476
393.744987971131,-61.3876
393.945469125902,-61.3287
394.145950280674,-61.2709
394.346431435445,-61.2142
394.546912590216,-61.1586
394.747393744988,-61.104
394.947874899759,-61.0505
395.148356054531,-60.9979
395.348837209302,-60.9463
395.549318364074,-60.8956
395.749799518845,-60.8459
395.950280673617,-60.7971
396.150761828388,-60.7491
396.35124298316,-60.7021
396.551724137931,-60.6559
396.752205292703,-60.6105
396.952686447474,-60.5659
397.153167602245,-60.5221
397.353648757017,-60.4791
397.554129911788,-60.4369
397.75461106656,-60.3953
397.955092221331,-60.3546
398.155573376103,-60.3145
398.356054530874,-60.2751
398.556535685646,-60.2365
398.757016840417,-60.1984
398.957497995188,-60.1611
399.15797914996,-60.1243
399.358460304731,-60.0883
399.558941459503,-60.0528
399.759422614274,-60.0179
399.959903769046,-59.9836
400.160384923817,-59.9499
400.360866078589,-59.9167
400.56134723336,-59.8841
400.761828388132,-59.8521
400.962309542903,-59.8206
401.162790697674,-59.7896
401.363271852446,-59.7591
401.563753007217,-59.7291
401.764234161989,-59.6996
401.96471531676,-59.6706
402.165196471532,-59.642
402.365677626303,-59.6139
402.566158781075,-59.5863
402.766639935846,-59.5591
402.967121090617,-59.5324
403.167602245389,-59.506
403.36808340016,-59.4801
403.568564554932,-59.4546
403.769045709703,-59.4296
403.969526864475,-59.4049
404.170008019246,-59.3806
404.370489174018,-59.3566
404.570970328789,-59.3331
404.771451483561,-59.3099
404.971932638332,-59.2871
405.172413793103,-59.2646
405.372894947875,-59.2425
405.573376102646,-59.2208
405.773857257418,-59.1993
405.974338412189,-59.1782
406.174819566961,-59.1574
406.375300721732,-59.137
406.575781876504,-59.1168
406.776263031275,-59.097
406.976744186047,-59.0775
407.177225340818,-59.0582
407.377706495589,-59.0393
407.578187650361,-59.0206
407.778668805132,-59.0022
407.979149959904,-58.9841
408.179631114675,-58.9663
408.380112269447,-58.9487
408.580593424218,-58.9314
408.78107457899,-58.9144
408.981555733761,-58.8976
409.182036888532,-58.8811
409.382518043304,-58.8648
409.582999198075,-58.8487
409.783480352847,-58.8329
409.983961507618,-58.8173
410.18444266239,-58.802
410.384923817161,-58.7869
410.585404971933,-58.772
410.785886126704,-58.7573
410.986367281476,-58.7429
411.186848436247,-58.7287
411.387329591018,-58.7146
411.58781074579,-58.7008
411.788291900561,-58.6872
411.988773055333,-58.6738
412.189254210104,-58.6606
412.389735364876,-58.6476
412.590216519647,-58.6348
412.790697674419,-58.6222
412.99117882919,-58.6097
413.191659983962,-58.5975
413.392141138733,-58.5854
413.592622293504,-58.5735
413.793103448276,-58.5618
413.993584603047,-58.5502
414.194065757819,-58.5389
414.39454691259,-58.5277
414.595028067362,-58.5166
414.795509222133,-58.5058
414.995990376905,-58.4951
415.196471531676,-58.4845
415.396952686447,-58.4741
415.597433841219,-58.4639
415.79791499599,-58.4538
415.998396150762,-58.4439
416.198877305533,-58.4341
416.399358460305,-58.4245
416.599839615076,-58.415
416.800320769848,-58.4057
417.000801924619,-58.3965
417.201283079391,-58.3875
417.401764234162,-58.3786
417.602245388933,-58.3698
417.802726543705,-58.3612
418.003207698476,-58.3527
418.203688853248,-58.3443
418.404170008019,-58.3361
418.604651162791,-58.328
418.805132317562,-58.32
419.005613472334,-58.3122
419.206094627105,-58.3045
419.406575781876,-58.2969
419.607056936648,-58.2894
419.807538091419,-58.2821
420.008019246191,-58.2748
420.208500400962,-58.2677
420.408981555734,-58.2607
420.609462710505,-58.2538
420.809943865277,-58.2471
421.010425020048,-58.2404
421.21090617482,-58.2339
421.411387329591,-58.2275
421.611868484362,-58.2212
421.812349639134,-58.215
422.012830793905,-58.2089
422.213311948677,-58.2029
422.413793103448,-58.197
422.61427425822,-58.1912
422.814755412991,-58.1855
423.015236567763,-58.1799
423.215717722534,-58.1745
423.416198877306,-58.1691
423.616680032077,-58.1638
423.817161186848,-58.1586
424.01764234162,-58.1535
424.218123496391,-58.1486
424.418604651163,-58.1437
424.619085805934,-58.1389
424.819566960706,-58.1342
425.020048115477,-58.1296
425.220529270249,-58.1251
425.42101042502,-58.1206
425.621491579791,-58.1163
425.821972734563,-58.1121
426.022453889334,-58.1079
426.222935044106,-58.1038
426.423416198877,-58.0999
426.623897353649,-58.096
426.82437850842,-58.0922
427.024859663192,-58.0884
427.225340817963,-58.0848
427.425821972735,-58.0812
427.626303127506,-58.0778
427.826784282277,-58.0744
428.027265437049,-58.0711
428.22774659182,-58.0678
428.428227746592,-58.0647
428.628708901363,-58.0616
428.829190056135,-58.0586
429.029671210906,-58.0557
429.230152365678,-58.0528
429.430633520449,-58.0501
429.631114675221,-58.0474
429.831595829992,-58.0448
430.032076984763,-58.0423
430.232558139535,-58.0398
430.433039294306,-58.0374
430.633520449078,-58.0351
430.834001603849,-58.0328
431.034482758621,-58.0307
431.234963913392,-58.0286
431.435445068164,-58.0265
431.635926222935,-58.0246
431.836407377707,-58.0227
432.036888532478,-58.0209
432.237369687249,-58.0191
432.437850842021,-58.0174
432.638331996792,-58.0158
432.838813151564,-58.0142
433.039294306335,-58.0127
433.239775461107,-58.0113
433.440256615878,-58.01
433.64073777065,-58.0087
433.841218925421,-58.0074
434.041700080192,-58.0063
434.242181234964,-58.0052
434.442662389735,-58.0041
434.643143544507,-58.0031
434.843624699278,-58.0022
435.04410585405,-58.0014
435.244587008821,-58.0006
435.445068163593,-57.9998
435.645549318364,-57.9992
435.846030473135,-57.9986
436.046511627907,-57.998
436.246992782678,-57.9975
436.44747393745,-57.997
436.647955092221,-57.9967
436.848436246993,-57.9963
437.048917401764,-57.9961
437.249398556536,-57.9958
437.449879711307,-57.9957
437.650360866079,-57.9956
437.85084202085,-57.9955
438.051323175622,-57.9955
438.251804330393,-57.9956
438.452285485164,-57.9957
438.652766639936,-57.9959
438.853247794707,-57.9961
439.053728949479,-57.9963
439.25421010425,-57.9967
439.454691259022,-57.997
439.655172413793,-57.9974
439.855653568565,-57.9979
440.056134723336,-57.9984
440.256615878107,-57.999
440.457097032879,-57.9996
440.65757818765,-58.0003
440.858059342422,-58.001
441.058540497193,-58.0018
441.259021651965,-58.0026
441.459502806736,-58.0034
441.659983961508,-58.0043
441.860465116279,-58.0053
442.060946271051,-58.0063
442.261427425822,-58.0073
442.461908580593,-58.0084
442.662389735365,-58.0096
442.862870890136,-58.0107
443.063352044908,-58.0119
443.263833199679,-58.0132
443.464314354451,-58.0145
443.664795509222,-58.0159
443.865276663994,-58.0173
444.065757818765,-58.0187
444.266238973536,-58.0202
444.466720128308,-58.0217
444.667201283079,-58.0232
444.867682437851,-58.0248
445.068163592622,-58.0265
445.268644747394,-58.0281
445.469125902165,-58.0299
445.669607056937,-58.0316
445.870088211708,-58.0334
446.07056936648,-58.0352
446.271050521251,-58.0371
446.471531676022,-58.039
446.672012830794,-58.0409
446.872493985565,-58.0429
447.072975140337,-58.0449
447.273456295108,-58.047
447.47393744988,-58.0491
447.674418604651,-58.0512
447.874899759423,-58.0533
448.075380914194,-58.0555
448.275862068966,-58.0578
448.476343223737,-58.06
448.676824378508,-58.0623
448.87730553328,-58.0646
449.077786688051,-58.067
449.278267842823,-58.0694
449.478748997594,-58.0718
449.679230152366,-58.0742
449.879711307137,-58.0767
450.080192461909,-58.0792
450.28067361668,-58.0818
450.481154771451,-58.0844
450.681635926223,-58.087
450.882117080994,-58.0896
451.082598235766,-58.0923
451.283079390537,-58.0949
451.483560545309,-58.0977
451.68404170008,-58.1004
451.884522854852,-58.1032
452.085004009623,-58.106
452.285485164395,-58.1088
452.485966319166,-58.1117
452.686447473937,-58.1146
452.886928628709,-58.1175
453.08740978348,-58.1204
453.287890938252,-58.1233
453.488372093023,-58.1263
453.688853247795,-58.1293
453.889334402566,-58.1324
454.089815557338,-58.1354
454.290296712109,-58.1385
454.490777866881,-58.1416
454.691259021652,-58.1447
454.891740176423,-58.1479
455.092221331195,-58.1511
455.292702485966,-58.1542
455.493183640738,-58.1575
455.693664795509,-58.1607
455.894145950281,-58.164
456.094627105052,-58.1672
456.295108259824,-58.1705
456.495589414595,-58.1738
456.696070569366,-58.1772
456.896551724138,-58.1805
457.097032878909,-58.1839
457.297514033681,-58.1873
457.497995188452,-58.1907
457.698476343224,-58.1942
457.898957497995,-58.1976
458.099438652767,-58.2011
458.299919807538,-58.2046
458.50040096231,-58.2081
458.700882117081,-58.2116
458.901363271852,-58.2151
459.101844426624,-58.2187
459.302325581395,-58.2222
459.502806736167,-58.2258
459.703287890938,-58.2294
459.90376904571,-58.233
460.104250200481,-58.2366
460.304731355253,-58.2403
460.505212510024,-58.2439
460.705693664795,-58.2476
460.906174819567,-58.2513
461.106655974338,-58.255
461.30713712911,-58.2587
461.507618283881,-58.2624
461.708099438653,-58.2662
461.908580593424,-58.2699
462.109061748196,-58.2737
462.309542902967,-58.2774
462.510024057739,-58.2812
462.71050521251,-58.285
462.910986367281,-58.2888
463.111467522053,-58.2927
463.311948676824,-58.2965
463.512429831596,-58.3003
463.712910986367,-58.3042
463.913392141139,-58.308
464.11387329591,-58.3119
464.314354450682,-58.3158
464.514835605453,-58.3196
464.715316760225,-58.3235
464.915797914996,-58.3274
465.116279069767,-58.3314
465.316760224539,-58.3353
465.51724137931,-58.3392
465.717722534082,-58.3431
465.918203688853,-58.3471
466.118684843625,-58.351
466.319165998396,-58.355
466.519647153168,-58.359
466.720128307939,-58.3629
466.920609462711,-58.3669
467.121090617482,-58.3709
467.321571772253,-58.3749
467.522052927025,-58.3789
467.722534081796,-58.3829
467.923015236568,-58.3869
468.123496391339,-58.3909
468.323977546111,-58.3949
468.524458700882,-58.3989
468.724939855654,-58.4029
468.925421010425,-58.407
469.125902165196,-58.411
469.326383319968,-58.4151
469.526864474739,-58.4191
469.727345629511,-58.4231
469.927826784282,-58.4272
470.128307939054,-58.4312
470.328789093825,-58.4353
470.529270248597,-58.4394
470.729751403368,-58.4434
470.93023255814,-58.4475
471.130713712911,-58.4515
471.331194867682,-58.4556
471.531676022454,-58.4597
471.732157177225,-58.4638
471.932638331997,-58.4678
472.133119486768,-58.4719
472.33360064154,-58.476
472.534081796311,-58.4801
472.734562951083,-58.4841
472.935044105854,-58.4882
473.135525260626,-58.4923
473.336006415397,-58.4964
473.536487570168,-58.5005
473.73696872494,-58.5046
473.937449879711,-58.5086
474.137931034483,-58.5127
474.338412189254,-58.5168
474.538893344026,-58.5209
474.739374498797,-58.525
474.939855653569,-58.5291
475.14033680834,-58.5331
475.340817963111,-58.5372
475.541299117883,-58.5413
475.741780272654,-58.5454
475.942261427426,-58.5495
476.142742582197,-58.5535
476.343223736969,-58.5576
476.54370489174,-58.5617
476.744186046512,-58.5658
476.944667201283,-58.5698
477.145148356055,-58.5739
477.345629510826,-58.578
477.546110665597,-58.5821
477.746591820369,-58.5861
477.94707297514,-58.5902
478.147554129912,-58.5942
478.348035284683,-58.5983
478.548516439455,-58.6024
478.748997594226,-58.6064
478.949478748998,-58.6105
479.149959903769,-58.6145
479.350441058541,-58.6186
479.550922213312,-58.6226
479.751403368083,-58.6266
479.951884522855,-58.6307
480.152365677626,-58.6347
480.352846832398,-58.6387
480.553327987169,-58.6428
480.753809141941,-58.6468
480.954290296712,-58.6508
481.154771451484,-58.6548
481.355252606255,-58.6589
481.555733761026,-58.6629
481.756214915798,-58.6669
481.956696070569,-58.6709
482.157177225341,-58.6749
482.357658380112,-58.6789
482.558139534884,-58.6829
482.758620689655,-58.6868
482.959101844427,-58.6908
483.159582999198,-58.6948
483.36006415397,-58.6988
483.560545308741,-58.7027
483.761026463512,-58.7067
483.961507618284,-58.7107
484.161988773055,-58.7146
484.362469927827,-58.7186
484.562951082598,-58.7225
484.76343223737,-58.7265
484.963913392141,-58.7304
485.164394546913,-58.7343
485.364875701684,-58.7383
485.565356856455,-58.7422
485.765838011227,-58.7461
485.966319165998,-58.75
486.16680032077,-58.7539
486.367281475541,-58.7578
486.567762630313,-58.7617
486.768243785084,-58.7656
486.968724939856,-58.7695
487.169206094627,-58.7734
487.369687249399,-58.7773
487.57016840417,-58.7811
487.770649558941,-58.785
487.971130713713,-58.7889
488.171611868484,-58.7927
488.372093023256,-58.7966
488.572574178027,-58.8004
488.773055332799,-58.8043
488.97353648757,-58.8081
489.174017642342,-58.8119
489.374498797113,-58.8157
489.574979951885,-58.8196
489.775461106656,-58.8234
489.975942261427,-58.8272
490.176423416199,-58.831
490.37690457097,-58.8348
490.577385725742,-58.8386
490.777866880513,-58.8424
490.978348035285,-58.8461
491.178829190056,-58.8499
491.379310344828,-58.8537
491.579791499599,-58.8574
491.78027265437,-58.8612
491.980753809142,-57.6962
492.181234963913,-57.6651
492.381716118685,-57.6341
492.582197273456,-57.6033
492.782678428228,-57.5724
492.983159582999,-57.5417
493.183640737771,-57.511
493.384121892542,-57.4804
493.584603047314,-57.4498
493.785084202085,-57.4193
493.985565356856,-57.3888
494.186046511628,-57.3583
494.386527666399,-57.3278
494.587008821171,-57.2973
494.787489975942,-57.2668
494.987971130714,-57.2363
495.188452285485,-57.2057
495.388933440257,-57.1752
495.589414595028,-57.1445
495.7898957498,-57.1138
495.990376904571,-57.0831
496.190858059342,-57.0522
496.391339214114,-57.0213
496.591820368885,-56.9902
496.792301523657,-56.9591
496.992782678428,-56.9278
497.1932638332,-56.8963
497.393744987971,-56.8647
497.594226142743,-56.833
497.794707297514,-56.801
497.995188452286,-56.7689
498.195669607057,-56.7365
498.396150761828,-56.7039
498.5966319166,-56.6711
498.797113071371,-56.638
498.997594226143,-56.6046
499.198075380914,-56.5709
499.398556535686,-56.5368
499.599037690457,-56.5025
499.799518845229,-56.4677
500,-56.4326


==> photos/k48.csv <==
t,v
0,-67
0.200083368070029,-66.632
0.400166736140058,-66.4423
0.600250104210088,-66.2568
0.800333472280117,-66.0752
1.00041684035015,-65.8974
1.20050020842018,-65.7233
1.4005835764902,-65.5528
1.60066694456023,-65.3859
1.80075031263026,-65.2226
2.00083368070029,-65.0626
2.20091704877032,-64.9059
2.40100041684035,-64.7526
2.60108378491038,-64.6024
2.80116715298041,-64.4551
3.00125052105044,-64.3115
3.20133388912047,-64.1696
3.4014172571905,-64.0321
3.60150062526053,-63.8967
3.80158399333055,-63.762
4.00166736140058,-63.6363
4.20175072947061,-63.5047
4.40183409754064,-63.3838
4.60191746561067,-63.2521
4.8020008336807,-63.1511
5.00208420175073,-63.0041
5.20216756982076,-62.9087
5.40225093789079,-62.7735
5.60233430596082,-62.7773
5.80241767403085,-62.5508
6.00250104210088,-62.3903
6.2025844101709,-60.7129
6.40266777824093,-54.9185
6.60275114631096,16.5613
6.80283451438099,52.081
7.00291788245102,33.0602
7.20300125052105,1.4377
7.40308461859108,-21.5582
7.60316798666111,-47.6821
7.80325135473114,-66.1889
8.00333472280117,-71.9024
8.2034180908712,-73.7721
8.40350145894122,-74.4874
8.60358482701125,-74.7742
8.80366819508128,-74.7477
9.00375156315131,-74.6716
9.20383493122134,-74.488
9.40391829929137,-74.2633
9.6040016673614,-74.0057
9.80408503543143,-73.7279
10.0041684035015,-73.4364
10.2042517715715,-73.138
10.4043351396415,-72.8351
10.6044185077115,-72.5314
10.8045018757816,-72.2287
11.0045852438516,-71.9284
11.2046686119216,-71.6316
11.4047519799917,-71.3391
11.6048353480617,-71.0512
11.8049187161317,-70.7685
12.0050020842018,-70.491
12.2050854522718,-70.2189
12.4051688203418,-69.9522
12.6052521884118,-69.6911
12.8053355564819,-69.4353
13.0054189245519,-69.185
13.2055022926219,-68.94
13.405585660692,-68.7003
13.605669028762,-68.4657
13.805752396832,-68.2361
14.005835764902,-68.0116
14.2059191329721,-67.7919
14.4060025010421,-67.5769
14.6060858691121,-67.3666
14.8061692371822,-67.1609
15.0062526052522,-66.9596
15.2063359733222,-66.7626
15.4064193413922,-66.5698
15.6065027094623,-66.3812
15.8065860775323,-66.1967
16.0066694456023,-66.016
16.2067528136724,-65.8392
16.4068361817424,-65.6662
16.6069195498124,-65.4968
16.8070029178824,-65.331
17.0070862859525,-65.1686
17.2071696540225,-65.0096
17.4072530220925,-64.8539
17.6073363901626,-64.7015
17.8074197582326,-64.5522
18.0075031263026,-64.4059
18.2075864943727,-64.2626
18.4076698624427,-64.1222
18.6077532305127,-63.9847
18.8078365985827,-63.8498
19.0079199666528,-63.7177
19.2080033347228,-63.5882
19.4080867027928,-63.4612
19.6081700708629,-63.3368
19.8082534389329,-63.2147
20.0083368070029,-63.095
20.2084201750729,-62.9776
20.408503543143,-62.8624
20.608586911213,-62.7494
20.808670279283,-62.6385
21.0087536473531,-62.5297
21.2088370154231,-62.4228
21.4089203834931,-62.318
21.6090037515632,-62.215
21.8090871196332,-62.1139
22.0091704877032,-62.0146
22.2092538557732,-61.9171
22.4093372238433,-61.8213
22.6094205919133,-61.7272
22.8095039599833,-61.6346
23.0095873280534,-61.5437
23.2096706961234,-61.4543
23.4097540641934,-61.3664
23.6098374322634,-61.28
23.8099208003335,-61.1949
24.0100041684035,-61.1113
24.2100875364735,-61.029
24.4101709045436,-60.948
24.6102542726136,-60.8683
24.8103376406836,-60.7898
25.0104210087536,-60.7126
25.2105043768237,-60.6365
25.4105877448937,-60.4877
25.6106711129637,-60.4149
25.8107544810338,-60.3432
26.0108378491038,-60.2725
26.2109212171738,-60.2028
26.4110045852439,-60.1341
26.6110879533139,-60.0663
26.8111713213839,-59.9994
27.0112546894539,-59.9334
27.211338057524,-59.8682
27.411421425594,-59.8039
27.611504793664,-59.7404
27.8115881617341,-59.6776
28.0116715298041,-59.6157
28.2117548978741,-59.5544
28.4118382659441,-59.4939
28.6119216340142,-59.4341
28.8120050020842,-59.3749
29.0120883701542,-59.3164
29.2121717382243,-59.2585
29.4122551062943,-59.2012
29.6123384743643,-59.1445
29.8124218424343,-59.0884
30.0125052105044,-59.0328
30.2125885785744,-58.9777
30.4126719466444,-58.9232
30.6127553147145,-58.8691
30.8128386827845,-58.8155
31.0129220508545,-58.7623
31.2130054189246,-58.7096
31.4130887869946,-58.6572
31.6131721550646,-58.6053
31.8132555231346,-58.5537
32.0133388912047,-58.5025
32.2134222592747,-58.4516
32.4135056273447,-58.4011
32.6135889954148,-58.3508
32.8136723634848,-58.3008
33.0137557315548,-58.2511
33.2138390996248,-58.2016
33.4139224676949,-58.1524
33.6140058357649,-58.1034
33.8140892038349,-58.0545
34.014172571905,-58.0058
34.214255939975,-57.9573
34.414339308045,-57.9089
34.614422676115,-57.8607
34.8145060441851,-57.8125
35.0145894122551,-57.7644
35.2146727803251,-57.7163
35.4147561483952,-57.6683
35.6148395164652,-57.6203
35.8149228845352,-57.5723
36.0150062526053,-57.5243
36.2150896206753,-57.4762
36.4151729887453,-57.428
36.6152563568153,-57.3798
36.8153397248854,-57.3314
37.0154230929554,-57.2828
37.2155064610254,-57.2341
37.4155898290955,-57.1852
37.6156731971655,-57.1361
37.8157565652355,-57.0866
38.0158399333055,-57.0369
38.2159233013756,-56.9869
38.4160066694456,-56.9365
38.6160900375156,-56.8858
38.8161734055857,-56.8346
39.0162567736557,-56.7829
39.2163401417257,-56.7307
39.4164235097957,-56.6779
39.6165068778658,-56.6246
39.8165902459358,-56.5706
40.0166736140058,-56.5159
40.2167569820759,-56.4604
40.4168403501459,-56.4041
40.6169237182159,-56.3469
40.817007086286,-56.2888
41.017090454356,-56.2296
41.217173822426,-56.1693
41.417257190496,-56.1078
41.6173405585661,-56.045
41.8174239266361,-55.9808
42.0175072947061,-55.9151
42.2175906627762,-55.8477
42.4176740308462,-55.7785
42.6177573989162,-55.7074
42.8178407669862,-55.6342
43.0179241350563,-55.5587
43.2180075031263,-55.4807
43.4180908711963,-55.4
43.6181742392664,-55.3162
43.8182576073364,-55.2292
44.0183409754064,-55.1385
44.2184243434764,-55.044
44.4185077115465,-54.9443
44.6185910796165,-54.841
44.8186744476865,-54.7299
45.0187578157566,-54.6158
45.2188411838266,-54.4903
45.4189245518966,-54.3561
45.6190079199667,-54.2234
45.8190912880367,-54.0807
46.0191746561067,-53.892
46.2192580241767,-53.6978
46.4193413922468,-53.5153
46.6194247603168,-53.5225
46.8195081283868,-52.6892
47.0195914964569,-53.2019
47.2196748645269,-48.497
47.4197582325969,8.5648
47.6198416006669,50.9246
47.819924968737,28.8912
48.020008336807,-0.5156
48.220091704877,-23.919
48.4201750729471,-50.6472
48.6202584410171,-67.8915
48.8203418090871,-72.7283
49.0204251771572,-74.3994
49.2205085452272,-74.9428
49.4205919132972,-75.1028
49.6206752813672,-75.087
49.8207586494373,-74.9504
50.0208420175073,-74.7521
50.2209253855773,-74.5099
50.4210087536474,-74.2414
50.6210921217174,-73.9527
50.8211754897874,-73.6534
51.0212588578574,-73.347
51.2213422259275,-73.0377
51.4214255939975,-72.7279
51.6215089620675,-72.4196
51.8215923301376,-72.1141
52.0216756982076,-71.8125
52.2217590662776,-71.5153
52.4218424343476,-71.2231
52.6219258024177,-70.9362
52.8220091704877,-70.6548
53.0220925385577,-70.3789
53.2221759066278,-70.1086
53.4222592746978,-69.844
53.6223426427678,-69.585
53.8224260108379,-69.3314
54.0225093789079,-69.0834
54.2225927469779,-68.8407
54.4226761150479,-68.6033
54.622759483118,-68.3711
54.822842851188,-68.1439
55.022926219258,-67.9217
55.2230095873281,-67.7044
55.4230929553981,-67.4918
55.6231763234681,-67.2839
55.8232596915381,-67.0805
56.0233430596082,-66.8815
56.2234264276782,-66.6869
56.4235097957482,-66.4964
56.6235931638183,-66.3101
56.8236765318883,-66.1278
57.0237598999583,-65.9495
57.2238432680283,-65.7749
57.4239266360984,-65.6041
57.6240100041684,-65.4369
57.8240933722384,-65.2732
58.0241767403085,-65.113
58.2242601083785,-64.9561
58.4243434764485,-64.8026
58.6244268445186,-64.6522
58.8245102125886,-64.505
59.0245935806586,-64.3607
59.2246769487286,-64.2195
59.4247603167987,-64.0811
59.6248436848687,-63.9455
59.8249270529387,-63.8127
60.0250104210088,-63.6825
60.2250937890788,-63.555
60.4251771571488,-63.4299
60.6252605252188,-63.3073
60.8253438932889,-63.1872
61.0254272613589,-63.0693
61.2255106294289,-62.9538
61.425593997499,-62.8404
61.625677365569,-62.7293
61.825760733639,-62.6202
62.025844101709,-62.5132
62.2259274697791,-62.4081
62.4260108378491,-62.3051
62.6260942059191,-62.2039
62.8261775739892,-62.1046
63.0262609420592,-62.007
63.2263443101292,-61.9112
63.4264276781992,-61.8172
63.6265110462693,-61.7247
63.8265944143393,-61.6339
64.0266777824093,-61.5447
64.2267611504794,-61.457
64.4268445185494,-61.3708
64.6269278866194,-61.2861
64.8270112546895,-61.2027
65.0270946227595,-61.1208
65.2271779908295,-61.0402
65.4272613588995,-60.9609
65.6273447269696,-60.8829
65.8274280950396,-60.8061
66.0275114631096,-60.7305
66.2275948311797,-60.6561
66.4276781992497,-60.5828
66.6277615673197,-60.5106
66.8278449353897,-60.4396
67.0279283034598,-60.3695
67.2280116715298,-60.3005
67.4280950395998,-60.2325
67.6281784076699,-60.1655
67.8282617757399,-60.0994
68.0283451438099,-60.0342
68.22842851188,-59.9699
68.42851187995,-59.9065
68.62859524802,-59.8439
68.82867861609,-59.7821
69.0287619841601,-59.7211
69.2288453522301,-59.6609
69.4289287203001,-59.6014
69.6290120883702,-59.5427
69.8290954564402,-59.4846
70.0291788245102,-59.4272
70.2292621925802,-59.3705
70.4293455606503,-59.3145
70.6294289287203,-59.259
70.8295122967903,-59.2042
71.0295956648604,-59.1499
71.2296790329304,-59.0962
71.4297624010004,-59.0431
71.6298457690704,-58.9904
71.8299291371405,-58.9383
72.0300125052105,-58.8867
72.2300958732805,-58.8355
72.4301792413506,-58.7848
72.6302626094206,-58.7345
72.8303459774906,-58.6846
73.0304293455606,-58.6352
73.2305127136307,-58.5861
73.4305960817007,-58.5374
73.6306794497707,-58.489
73.8307628178408,-58.441
74.0308461859108,-58.3933
74.2309295539808,-58.3459
74.4310129220509,-58.2988
74.6310962901209,-58.2519
74.8311796581909,-58.2053
75.0312630262609,-58.159
75.231346394331,-58.1128
75.431429762401,-58.0669
75.631513130471,-58.0211
75.8315964985411,-57.9755
76.0316798666111,-57.9301
76.2317632346811,-57.8848
76.4318466027512,-57.8396
76.6319299708212,-57.7946
76.8320133388912,-57.7496
77.0320967069612,-57.7047
77.2321800750313,-57.6598
77.4322634431013,-57.615
77.6323468111713,-57.5702
77.8324301792414,-57.5253
78.0325135473114,-57.4805
78.2325969153814,-57.4356
78.4326802834514,-57.3906
78.6327636515215,-57.3456
78.8328470195915,-57.3004
79.0329303876615,-57.2551
79.2330137557315,-57.2097
79.4330971238016,-57.164
79.6331804918716,-57.1182
79.8332638599416,-57.0722
80.0333472280117,-57.0259
80.2334305960817,-56.9793
80.4335139641517,-56.9324
80.6335973322218,-56.8851
80.8336807002918,-56.8375
81.0337640683618,-56.7895
81.2338474364318,-56.741
81.4339308045019,-56.692
81.6340141725719,-56.6425
81.8340975406419,-56.5925
82.034180908712,-56.5418
82.234264276782,-56.4905
82.434347644852,-56.4384
82.6344310129221,-56.3856
82.8345143809921,-56.332
83.0345977490621,-56.2775
83.2346811171321,-56.2222
83.4347644852022,-56.1654
83.6348478532722,-56.1084
83.8349312213422,-56.0486
84.0350145894123,-55.9899
84.2350979574823,-55.9253
84.4351813255523,-55.8689
84.6352646936223,-55.8023
84.8353480616924,-55.7288
85.0354314297624,-55.6431
85.2355147978324,-55.6666
85.4355981659025,-55.4336
85.6356815339725,-55.4877
85.8357649020425,-55.2903
86.0358482701126,-55.2257
86.2359316381826,-54.1789
86.4360150062526,-48.8539
86.6360983743226,26.7682
86.8361817423927,49.4331
87.0362651104627,24.3609
87.2363484785327,-3.8207
87.4364318466027,-26.9312
87.6365152146728,-54.1591
87.8365985827428,-68.8843
88.0366819508128,-72.9855
88.2367653188829,-74.5444
88.4368486869529,-75.0151
88.6369320550229,-75.1701
88.837015423093,-75.1313
89.037098791163,-74.9972
89.237182159233,-74.7908
89.437265527303,-74.5472
89.6373488953731,-74.2753
89.8374322634431,-73.9852
90.0375156315131,-73.685
90.2375989995832,-73.3777
90.4376823676532,-73.0681
90.6377657357232,-72.7582
90.8378491037932,-72.45
91.0379324718633,-72.1448
91.2380158399333,-71.8436
91.4380992080033,-71.5469
91.6381825760734,-71.2552
91.8382659441434,-70.9689
92.0383493122134,-70.688
92.2384326802835,-70.4128
92.4385160483535,-70.1432
92.6385994164235,-69.8793
92.8386827844935,-69.6209
93.0387661525636,-69.368
93.2388495206336,-69.1207
93.4389328887036,-68.8787
93.6390162567737,-68.6419
93.8390996248437,-68.4104
94.0391829929137,-68.1839
94.2392663609837,-67.9624
94.4393497290538,-67.7457
94.6394330971238,-67.5338
94.8395164651938,-67.3265
95.0395998332639,-67.1238
95.2396832013339,-66.9254
95.4397665694039,-66.7314
95.639849937474,-66.5416
95.839933305544,-66.3559
96.040016673614,-66.1743
96.240100041684,-65.9965
96.4401834097541,-65.8226
96.6402667778241,-65.6524
96.8403501458941,-65.4858
97.0404335139641,-65.3227
97.2405168820342,-65.1631
97.4406002501042,-65.0069
97.6406836181742,-64.8539
97.8407669862443,-64.7042
98.0408503543143,-64.5575
98.2409337223843,-64.4139
98.4410170904544,-64.2732
98.6411004585244,-64.1355
98.8411838265944,-64.0005
99.0412671946644,-63.8682
99.2413505627345,-63.7387
99.4414339308045,-63.6117
99.6415172988745,-63.4873
99.8416006669446,-63.3653
100.041684035015,-63.2457
100.241767403085,-63.1285
100.441850771155,-63.0135
100.641934139225,-62.9008
100.842017507295,-62.7903
101.042100875365,-62.6818
101.242184243435,-62.5754
101.442267611505,-62.471
101.642350979575,-62.3686
101.842434347645,-62.268
102.042517715715,-62.1693
102.242601083785,-62.0724
102.442684451855,-61.9773
102.642767819925,-61.8839
102.842851187995,-61.7921
103.042934556065,-61.702
103.243017924135,-61.6134
103.443101292205,-61.5264
103.643184660275,-61.4409
103.843268028345,-61.3568
104.043351396415,-61.2742
104.243434764485,-61.193
104.443518132555,-61.1131
104.643601500625,-61.0345
104.843684868695,-60.9572
105.043768236765,-60.8812
105.243851604835,-60.8063
105.443934972905,-60.7327
105.644018340975,-60.6602
105.844101709045,-60.5888
106.044185077115,-60.5185
106.244268445185,-60.4493
106.444351813256,-60.3811
106.644435181326,-60.3139
106.844518549396,-60.2477
107.044601917466,-60.1825
107.244685285536,-60.1182
107.444768653606,-60.0547
107.644852021676,-59.9922
107.844935389746,-59.9305
108.045018757816,-59.8697
108.245102125886,-59.8096
108.445185493956,-59.7504
108.645268862026,-59.6919
108.845352230096,-59.6341
109.045435598166,-59.5771
109.245518966236,-59.5207
109.445602334306,-59.4651
109.645685702376,-59.4101
109.845769070446,-59.3557
110.045852438516,-59.302
110.245935806586,-59.2489
110.446019174656,-59.1963
110.646102542726,-59.1443
110.846185910796,-59.0929
111.046269278866,-59.042
111.246352646936,-58.9916
111.446436015006,-58.9417
111.646519383076,-58.8923
111.846602751146,-58.8433
112.046686119216,-58.7948
112.246769487286,-58.7467
112.446852855356,-58.6991
112.646936223426,-58.6518
112.847019591496,-58.6049
113.047102959566,-58.5584
113.247186327637,-58.5123
113.447269695707,-58.4665
113.647353063777,-58.421
113.847436431847,-58.3758
114.047519799917,-58.3309
114.247603167987,-58.2863
114.447686536057,-58.2419
114.647769904127,-58.1978
114.847853272197,-58.1539
115.047936640267,-58.1103
115.248020008337,-58.0669
115.448103376407,-58.0236
115.648186744477,-57.9805
115.848270112547,-57.9376
116.048353480617,-57.8948
116.248436848687,-57.8522
116.448520216757,-57.8097
116.648603584827,-57.7672
116.848686952897,-57.7249
117.048770320967,-57.6826
117.248853689037,-57.6404
117.448937057107,-57.5982
117.649020425177,-57.5561
117.849103793247,-57.5139
118.049187161317,-57.4718
118.249270529387,-57.4296
118.449353897457,-57.3873
118.649437265527,-57.345
118.849520633597,-57.3026
119.049604001667,-57.2601
119.249687369737,-57.2175
119.449770737807,-57.1747
119.649854105877,-57.1317
119.849937473947,-57.0886
120.050020842018,-57.0451
120.250104210088,-57.0019
120.450187578158,-56.9574
120.650270946228,-56.9142
120.850354314298,-56.8683
121.050437682368,-56.8253
121.250521050438,-56.7765
121.450604418508,-56.7363
121.650687786578,-56.6907
121.850771154648,-56.6373
122.050854522718,-56.5686
122.250937890788,-56.6193
122.451021258858,-56.4048
122.651104626928,-56.4847
122.851187994998,-56.3473
123.051271363068,-56.2145
123.251354731138,-55.7034
123.451438099208,-50.9819
123.651521467278,15.6568
123.851604835348,50.8271
124.051688203418,28.9266
124.251771571488,-0.7421
124.451854939558,-24.1265
124.651938307628,-50.8323
124.852021675698,-67.9192
125.052105043768,-72.6997
125.252188411838,-74.4875
125.452271779908,-74.993
125.652355147978,-75.2334
125.852438516048,-75.1782
126.052521884118,-75.0757
126.252605252188,-74.868
126.452688620258,-74.6326
126.652771988328,-74.3619
126.852855356398,-74.0748
127.052938724469,-73.7748
127.253022092539,-73.4683
127.453105460609,-73.1586
127.653188828679,-72.8485
127.853272196749,-72.5398
128.053355564819,-72.234
128.253438932889,-71.9321
128.453522300959,-71.6347
128.653605669029,-71.3423
128.853689037099,-71.0551
129.053772405169,-70.7735
129.253855773239,-70.4975
129.453939141309,-70.2271
129.654022509379,-69.9624
129.854105877449,-69.7033
130.054189245519,-69.4497
130.254272613589,-69.2016
130.454355981659,-68.9589
130.654439349729,-68.7215
130.854522717799,-68.4893
131.054606085869,-68.2622
131.254689453939,-68.04
131.454772822009,-67.8228
131.654856190079,-67.6103
131.854939558149,-67.4024
132.055022926219,-67.1991
132.255106294289,-67.0003
132.455189662359,-66.8058
132.655273030429,-66.6155
132.855356398499,-66.4293
133.055439766569,-66.2472
133.255523134639,-66.069
133.455606502709,-65.8947
133.655689870779,-65.7241
133.85577323885,-65.5571
134.05585660692,-65.3937
134.25593997499,-65.2337
134.45602334306,-65.0772
134.65610671113,-64.9239
134.8561900792,-64.7739
135.05627344727,-64.6269
135.25635681534,-64.483
135.45644018341,-64.3421
135.65652355148,-64.2041
135.85660691955,-64.0689
136.05669028762,-63.9365
136.25677365569,-63.8068
136.45685702376,-63.6796
136.65694039183,-63.555
136.8570237599,-63.4329
137.05710712797,-63.3132
137.25719049604,-63.1959
137.45727386411,-63.0808
137.65735723218,-62.968
137.85744060025,-62.8574
138.05752396832,-62.7489
138.25760733639,-62.6425
138.45769070446,-62.538
138.65777407253,-62.4356
138.8578574406,-62.335
139.05794080867,-62.2364
139.25802417674,-62.1395
139.45810754481,-62.0444
139.65819091288,-61.951
139.85827428095,-61.8594
140.05835764902,-61.7693
140.25844101709,-61.6808
140.45852438516,-61.5939
140.658607753231,-61.5086
140.858691121301,-61.4246
141.058774489371,-61.3422
141.258857857441,-61.2611
141.458941225511,-61.1814
141.659024593581,-61.103
141.859107961651,-61.0259
142.059191329721,-60.9501
142.259274697791,-60.8755
142.459358065861,-60.8021
142.659441433931,-60.7298
142.859524802001,-60.6587
143.059608170071,-60.5887
143.259691538141,-60.5198
143.459774906211,-60.4519
143.659858274281,-60.3851
143.859941642351,-60.3192
144.060025010421,-60.2543
144.260108378491,-60.1904
144.460191746561,-60.1274
144.660275114631,-60.0652
144.860358482701,-60.004
145.060441850771,-59.9435
145.260525218841,-59.8839
145.460608586911,-59.8251
145.660691954981,-59.7671
145.860775323051,-59.7099
146.060858691121,-59.6533
146.260942059191,-59.5975
146.461025427261,-59.5424
146.661108795331,-59.488
146.861192163401,-59.4342
147.061275531471,-59.381
147.261358899541,-59.3285
147.461442267612,-59.2766
147.661525635682,-59.2253
147.861609003752,-59.1745
148.061692371822,-59.1243
148.261775739892,-59.0746
148.461859107962,-59.0254
148.661942476032,-58.9768
148.862025844102,-58.9286
149.062109212172,-58.8809
149.262192580242,-58.8336
149.462275948312,-58.7868
149.662359316382,-58.7404
149.862442684452,-58.6944
150.062526052522,-58.6488
150.262609420592,-58.6035
150.462692788662,-58.5587
150.662776156732,-58.5142
150.862859524802,-58.47
151.062942892872,-58.4261
151.263026260942,-58.3826
151.463109629012,-58.3393
151.663192997082,-58.2963
151.863276365152,-58.2536
152.063359733222,-58.2112
152.263443101292,-58.1689
152.463526469362,-58.127
152.663609837432,-58.0852
152.863693205502,-58.0436
153.063776573572,-58.0022
153.263859941642,-57.961
153.463943309712,-57.9199
153.664026677782,-57.879
153.864110045852,-57.8382
154.064193413922,-57.7975
154.264276781992,-57.7569
154.464360150063,-57.7164
154.664443518133,-57.676
154.864526886203,-57.6357
155.064610254273,-57.5953
155.264693622343,-57.5551
155.464776990413,-57.5147
155.664860358483,-57.4748
155.864943726553,-57.4339
156.065027094623,-57.3945
156.265110462693,-57.3527
156.465193830763,-57.3141
156.665277198833,-57.2699
156.865360566903,-57.235
157.065443934973,-57.1938
157.265527303043,-57.146
157.465610671113,-57.0859
157.665694039183,-57.1397
157.865777407253,-56.9294
158.065860775323,-57.0096
158.265944143393,-56.9468
158.466027511463,-56.7012
158.666110879533,-56.6499
158.866194247603,-52.03
159.066277615673,5.5499
159.266360983743,51.8587
159.466444351813,32.5432
159.666527719883,1.7446
159.866611087953,-21.8515
160.066694456023,-47.9654
160.266777824093,-67.0045
160.466861192163,-72.4494
160.666944560233,-74.3998
160.867027928303,-74.9698
161.067111296373,-75.2646
161.267194664444,-75.2059
161.467278032514,-75.1241
161.667361400584,-74.9183
161.867444768654,-74.6887
162.067528136724,-74.4199
162.267611504794,-74.1352
162.467694872864,-73.8357
162.667778240934,-73.5299
162.867861609004,-73.2203
163.067944977074,-72.9102
163.268028345144,-72.6013
163.468111713214,-72.2952
163.668195081284,-71.9928
163.868278449354,-71.695
164.068361817424,-71.4021
164.268445185494,-71.1144
164.468528553564,-70.8323
164.668611921634,-70.5557
164.868695289704,-70.2848
165.068778657774,-70.0196
165.268862025844,-69.7599
165.468945393914,-69.5059
165.669028761984,-69.2573
165.869112130054,-69.0141
166.069195498124,-68.7762
166.269278866194,-68.5435
166.469362234264,-68.316
166.669445602334,-68.0934
166.869528970404,-67.8757
167.069612338474,-67.6628
167.269695706544,-67.4546
167.469779074614,-67.2509
167.669862442684,-67.0517
167.869945810754,-66.8568
168.070029178825,-66.6662
168.270112546895,-66.4797
168.470195914965,-66.2973
168.670279283035,-66.1188
168.870362651105,-65.9441
169.070446019175,-65.7732
169.270529387245,-65.606
169.470612755315,-65.4423
169.670696123385,-65.2821
169.870779491455,-65.1253
170.070862859525,-64.9718
170.270946227595,-64.8216
170.471029595665,-64.6744
170.671112963735,-64.5304
170.871196331805,-64.3893
171.071279699875,-64.2511
171.271363067945,-64.1158
171.471446436015,-63.9832
171.671529804085,-63.8533
171.871613172155,-63.726
172.071696540225,-63.6013
172.271779908295,-63.4791
172.471863276365,-63.3593
172.671946644435,-63.2419
172.872030012505,-63.1268
173.072113380575,-63.0139
173.272196748645,-62.9032
173.472280116715,-62.7947
173.672363484785,-62.6882
173.872446852855,-62.5838
174.072530220925,-62.4813
174.272613588995,-62.3807
174.472696957065,-62.2821
174.672780325135,-62.1852
174.872863693205,-62.0901
175.072947061276,-61.9968
175.273030429346,-61.9052
175.473113797416,-61.8151
175.673197165486,-61.7268
175.873280533556,-61.6399
176.073363901626,-61.5546
176.273447269696,-61.4708
176.473530637766,-61.3884
176.673614005836,-61.3074
176.873697373906,-61.2278
177.073780741976,-61.1496
177.273864110046,-61.0726
177.473947478116,-60.9969
177.674030846186,-60.9224
177.874114214256,-60.8492
178.074197582326,-60.7771
178.274280950396,-60.7062
178.474364318466,-60.6364
178.674447686536,-60.5677
178.874531054606,-60.5
179.074614422676,-60.4333
179.274697790746,-60.3677
179.474781158816,-60.3031
179.674864526886,-60.2393
179.874947894956,-60.1766
180.075031263026,-60.1147
180.275114631096,-60.0537
180.475197999166,-59.9935
180.675281367236,-59.9342
180.875364735306,-59.8757
181.075448103376,-59.818
181.275531471446,-59.7611
181.475614839516,-59.7049
181.675698207586,-59.6494
181.875781575657,-59.5947
182.075864943727,-59.5406
182.275948311797,-59.4872
182.476031679867,-59.4344
182.676115047937,-59.3823
182.876198416007,-59.3308
183.076281784077,-59.2799
183.276365152147,-59.2295
183.476448520217,-59.1798
183.676531888287,-59.1305
183.876615256357,-59.0818
184.076698624427,-59.0336
184.276781992497,-58.986
184.476865360567,-58.9387
184.676948728637,-58.892
184.877032096707,-58.8457
185.077115464777,-58.7999
185.277198832847,-58.7544
185.477282200917,-58.7094
185.677365568987,-58.6648
185.877448937057,-58.6205
186.077532305127,-58.5767
186.277615673197,-58.5331
186.477699041267,-58.4899
186.677782409337,-58.4471
186.877865777407,-58.4045
187.077949145477,-58.3623
187.278032513547,-58.3203
187.478115881617,-58.2786
187.678199249687,-58.2371
187.878282617757,-58.196
188.078365985827,-58.155
188.278449353897,-58.1143
188.478532721967,-58.0737
188.678616090038,-58.0334
188.878699458108,-57.9933
189.078782826178,-57.9533
189.278866194248,-57.9135
189.478949562318,-57.8738
189.679032930388,-57.8342
189.879116298458,-57.7947
190.079199666528,-57.7556
190.279283034598,-57.7162
190.479366402668,-57.6773
190.679449770738,-57.6371
190.879533138808,-57.6054
191.079616506878,-57.5514
191.279699874948,-57.519
191.479783243018,-57.487
191.679866611088,-57.4534
191.879949979158,-57.36
192.080033347228,-57.3549
192.280116715298,-57.5677
192.480200083368,-56.9835
192.680283451438,-57.877
192.880366819508,-53.2026
193.080450187578,-32.4373
193.280533555648,51.1115
193.480616923718,43.9402
193.680700291788,12.5172
193.880783659858,-12.5523
194.080867027928,-36.1864
194.280950395998,-61.7476
194.481033764068,-70.9987
194.681117132138,-73.7407
194.881200500208,-74.8098
195.081283868278,-75.2027
195.281367236348,-75.2334
195.481450604419,-75.1849
195.681533972489,-75.0146
195.881617340559,-74.7978
196.081700708629,-74.5422
196.281784076699,-74.264
196.481867444769,-73.9692
196.681950812839,-73.6664
196.882034180909,-73.3579
197.082117548979,-73.048
197.282200917049,-72.7386
197.482284285119,-72.4314
197.682367653189,-72.1276
197.882451021259,-71.8281
198.082534389329,-71.5332
198.282617757399,-71.2436
198.482701125469,-70.9594
198.682784493539,-70.6807
198.882867861609,-70.4077
199.082951229679,-70.1403
199.283034597749,-69.8786
199.483117965819,-69.6224
199.683201333889,-69.3717
199.883284701959,-69.1265
200.083368070029,-68.8867
200.283451438099,-68.652
200.483534806169,-68.4226
200.683618174239,-68.1981
200.883701542309,-67.9786
201.083784910379,-67.7639
201.283868278449,-67.5539
201.483951646519,-67.3486
201.684035014589,-67.1477
201.884118382659,-66.9512
202.084201750729,-66.759
202.284285118799,-66.571
202.48436848687,-66.3871
202.68445185494,-66.2072
202.88453522301,-66.0311
203.08461859108,-65.8588
203.28470195915,-65.6903
203.48478532722,-65.5253
203.68486869529,-65.3638
203.88495206336,-65.2058
204.08503543143,-65.0511
204.2851187995,-64.8997
204.48520216757,-64.7514
204.68528553564,-64.6063
204.88536890371,-64.4641
205.08545227178,-64.3249
205.28553563985,-64.1886
205.48561900792,-64.055
205.68570237599,-63.9242
205.88578574406,-63.796
206.08586911213,-63.6704
206.2859524802,-63.5473
206.48603584827,-63.4267
206.68611921634,-63.3085
206.88620258441,-63.1926
207.08628595248,-63.0789
207.28636932055,-62.9675
207.48645268862,-62.8583
207.68653605669,-62.7511
207.88661942476,-62.646
208.08670279283,-62.5429
208.2867861609,-62.4417
208.48686952897,-62.3424
208.68695289704,-62.245
208.88703626511,-62.1494
209.08711963318,-62.0555
209.287203001251,-61.9633
209.487286369321,-61.8728
209.687369737391,-61.784
209.887453105461,-61.6967
210.087536473531,-61.6109
210.287619841601,-61.5267
210.487703209671,-61.4439
210.687786577741,-61.3625
210.887869945811,-61.2825
211.087953313881,-61.2039
211.288036681951,-61.1266
211.488120050021,-61.0506
211.688203418091,-60.9759
211.888286786161,-60.9023
212.088370154231,-60.83
212.288453522301,-60.7588
212.488536890371,-60.6887
212.688620258441,-60.6198
212.888703626511,-60.5519
213.088786994581,-60.485
213.288870362651,-60.4192
213.488953730721,-60.3544
213.689037098791,-60.2905
213.889120466861,-60.2276
214.089203834931,-60.1656
214.289287203001,-60.1045
214.489370571071,-60.0442
214.689453939141,-59.9848
214.889537307211,-59.9263
215.089620675281,-59.8685
215.289704043351,-59.8115
215.489787411421,-59.7553
215.689870779491,-59.6998
215.889954147561,-59.645
216.090037515632,-59.5909
216.290120883702,-59.5375
216.490204251772,-59.4848
216.690287619842,-59.4327
216.890370987912,-59.3813
217.090454355982,-59.3304
217.290537724052,-59.2802
217.490621092122,-59.2305
217.690704460192,-59.1814
217.890787828262,-59.1328
218.090871196332,-59.0847
218.290954564402,-59.0372
218.491037932472,-58.9901
218.691121300542,-58.9435
218.891204668612,-58.8974
219.091288036682,-58.8518
219.291371404752,-58.8066
219.491454772822,-58.7618
219.691538140892,-58.7174
219.891621508962,-58.6734
220.091704877032,-58.6298
220.291788245102,-58.5865
220.491871613172,-58.5436
220.691954981242,-58.5011
220.892038349312,-58.4588
221.092121717382,-58.4169
221.292205085452,-58.3753
221.492288453522,-58.334
221.692371821592,-58.2929
221.892455189662,-58.2521
222.092538557732,-58.2116
222.292621925802,-58.1713
222.492705293872,-58.1311
222.692788661942,-58.0917
222.892872030013,-58.0513
223.092955398083,-58.0129
223.293038766153,-57.972
223.493122134223,-57.9348
223.693205502293,-57.8927
223.893288870363,-57.8557
224.093372238433,-57.8229
224.293455606503,-57.7778
224.493538974573,-57.7105
224.693622342643,-57.7766
224.893705710713,-57.5704
225.093789078783,-57.6651
225.293872446853,-57.5335
225.493955814923,-57.3928
225.694039182993,-57.1083
225.894122551063,-52.4451
226.094205919133,7.332
226.294289287203,51.7361
226.494372655273,32.3656
226.694456023343,1.6106
226.894539391413,-21.9309
227.094622759483,-48.061
227.294706127553,-66.9937
227.494789495623,-72.4281
227.694872863693,-74.3816
227.894956231763,-74.9575
228.095039599833,-75.2596
228.295122967903,-75.1988
228.495206335973,-75.1213
228.695289704043,-74.9156
228.895373072113,-74.6875
229.095456440183,-74.4193
229.295539808253,-74.1355
229.495623176323,-73.8365
229.695706544393,-73.5315
229.895789912464,-73.2225
230.095873280534,-72.913
230.295956648604,-72.6047
230.496040016674,-72.2992
230.696123384744,-71.9974
230.896206752814,-71.7002
231.096290120884,-71.4078
231.296373488954,-71.1208
231.496456857024,-70.8392
231.696540225094,-70.5632
231.896623593164,-70.2928
232.096706961234,-70.0281
232.296790329304,-69.769
232.496873697374,-69.5154
232.696957065444,-69.2673
232.897040433514,-69.0246
233.097123801584,-68.7873
233.297207169654,-68.5551
233.497290537724,-68.328
233.697373905794,-68.1059
233.897457273864,-67.8886
234.097540641934,-67.6762
234.297624010004,-67.4684
234.497707378074,-67.2651
234.697790746144,-67.0664
234.897874114214,-66.8719
235.097957482284,-66.6817
235.298040850354,-66.4956
235.498124218424,-66.3136
235.698207586494,-66.1355
235.898290954564,-65.9613
236.098374322634,-65.7908
236.298457690704,-65.6239
236.498541058774,-65.4606
236.698624426845,-65.3008
236.898707794915,-65.1444
237.098791162985,-64.9912
237.298874531055,-64.8413
237.498957899125,-64.6946
237.699041267195,-64.5508
237.899124635265,-64.4101
238.099208003335,-64.2723
238.299291371405,-64.1373
238.499374739475,-64.0051
238.699458107545,-63.8755
238.899541475615,-63.7486
239.099624843685,-63.6242
239.299708211755,-63.5023
239.499791579825,-63.3829
239.699874947895,-63.2658
239.899958315965,-63.151
240.100041684035,-63.0385
240.300125052105,-62.9281
240.500208420175,-62.8199
240.700291788245,-62.7138
240.900375156315,-62.6096
241.100458524385,-62.5075
241.300541892455,-62.4073
241.500625260525,-62.3089
241.700708628595,-62.2124
241.900791996665,-62.1177
242.100875364735,-62.0247
242.300958732805,-61.9333
242.501042100875,-61.8437
242.701125468945,-61.7556
242.901208837015,-61.6691
243.101292205085,-61.5841
243.301375573155,-61.5006
243.501458941226,-61.4186
243.701542309296,-61.338
243.901625677366,-61.2587
244.101709045436,-61.1808
244.301792413506,-61.1042
244.501875781576,-61.0288
244.701959149646,-60.9548
244.902042517716,-60.8819
245.102125885786,-60.8102
245.302209253856,-60.7396
245.502292621926,-60.6701
245.702375989996,-60.6018
245.902459358066,-60.5345
246.102542726136,-60.4682
246.302626094206,-60.403
246.502709462276,-60.3387
246.702792830346,-60.2754
246.902876198416,-60.213
247.102959566486,-60.1515
247.303042934556,-60.0909
247.503126302626,-60.0312
247.703209670696,-59.9723
247.903293038766,-59.9142
248.103376406836,-59.857
248.303459774906,-59.8004
248.503543142976,-59.7447
248.703626511046,-59.6897
248.903709879116,-59.6354
249.103793247186,-59.5817
249.303876615256,-59.5288
249.503959983326,-59.4765
249.704043351396,-59.4249
249.904126719466,-59.3739
250.104210087536,-59.3234
250.304293455607,-59.2736
250.504376823677,-59.2244
250.704460191747,-59.1756
250.904543559817,-59.1275
251.104626927887,-59.0798
251.304710295957,-59.0327
251.504793664027,-58.986
251.704877032097,-58.9399
251.904960400167,-58.8942
252.105043768237,-58.8489
252.305127136307,-58.8041
252.505210504377,-58.7597
252.705293872447,-58.7157
252.905377240517,-58.672
253.105460608587,-58.6288
253.305543976657,-58.5859
253.505627344727,-58.5434
253.705710712797,-58.5013
253.905794080867,-58.4594
254.105877448937,-58.4179
254.305960817007,-58.3766
254.506044185077,-58.3358
254.706127553147,-58.2948
254.906210921217,-58.2549
255.106294289287,-58.214
255.306377657357,-58.175
255.506461025427,-58.1333
255.706544393497,-58.1022
255.906627761567,-58.0489
256.106711129637,-58.0132
256.306794497707,-57.979
256.506877865777,-57.9605
256.706961233847,-57.8437
256.907044601917,-57.8563
257.107127969988,-58.0636
257.307211338058,-57.485
257.507294706128,-58.3695
257.707378074198,-53.613
257.907461442268,-32.4109
258.107544810338,51.0577
258.307628178408,44.0338
258.507711546478,12.7641
258.707794914548,-12.3108
258.907878282618,-35.9226
259.107961650688,-61.4875
259.308045018758,-70.8859
259.508128386828,-73.6562
259.708211754898,-74.7635
259.908295122968,-75.1525
260.108378491038,-75.1973
260.308461859108,-75.1464
260.508545227178,-74.9823
260.708628595248,-74.7656
260.908711963318,-74.5124
261.108795331388,-74.2351
261.308878699458,-73.9418
261.508962067528,-73.64
261.709045435598,-73.3326
261.909128803668,-73.0237
262.109212171738,-72.7152
262.309295539808,-72.4089
262.509378907878,-72.106
262.709462275948,-71.8073
262.909545644018,-71.5133
263.109629012088,-71.2244
263.309712380158,-70.941
263.509795748228,-70.663
263.709879116298,-70.3907
263.909962484368,-70.124
264.110045852439,-69.863
264.310129220509,-69.6075
264.510212588579,-69.3575
264.710295956649,-69.1129
264.910379324719,-68.8737
265.110462692789,-68.6397
265.310546060859,-68.4108
265.510629428929,-68.1869
265.710712796999,-67.968
265.910796165069,-67.7539
266.110879533139,-67.5444
266.310962901209,-67.3396
266.511046269279,-67.1392
266.711129637349,-66.9433
266.911213005419,-66.7516
267.111296373489,-66.5641
267.311379741559,-66.3806
267.511463109629,-66.2012
267.711546477699,-66.0256
267.911629845769,-65.8537
268.111713213839,-65.6856
268.311796581909,-65.5211
268.511879949979,-65.36
268.711963318049,-65.2024
268.912046686119,-65.0482
269.112130054189,-64.8971
269.312213422259,-64.7493
269.512296790329,-64.6045
269.712380158399,-64.4627
269.912463526469,-64.3239
270.112546894539,-64.1879
270.312630262609,-64.0547
270.512713630679,-63.9242
270.712796998749,-63.7964
270.91288036682,-63.6711
271.11296373489,-63.5484
271.31304710296,-63.4281
271.51313047103,-63.3102
271.7132138391,-63.1946
271.91329720717,-63.0813
272.11338057524,-62.9702
272.31346394331,-62.8612
272.51354731138,-62.7544
272.71363067945,-62.6496
272.91371404752,-62.5467
273.11379741559,-62.4459
273.31388078366,-62.3469
273.51396415173,-62.2497
273.7140475198,-62.1544
273.91413088787,-62.0608
274.11421425594,-61.9689
274.31429762401,-61.8786
274.51438099208,-61.79
274.71446436015,-61.703
274.91454772822,-61.6175
275.11463109629,-61.5335
275.31471446436,-61.451
275.51479783243,-61.3699
275.7148812005,-61.2902
275.91496456857,-61.2118
276.11504793664,-61.1348
276.31513130471,-61.059
276.51521467278,-60.9845
276.71529804085,-60.9112
276.91538140892,-60.8391
277.11546477699,-60.7681
277.31554814506,-60.6983
277.51563151313,-60.6296
277.7157148812,-60.562
277.915798249271,-60.4954
278.115881617341,-60.4298
278.315964985411,-60.3652
278.516048353481,-60.3016
278.716131721551,-60.2389
278.916215089621,-60.1771
279.116298457691,-60.1163
279.316381825761,-60.0563
279.516465193831,-59.9971
279.716548561901,-59.9388
279.916631929971,-59.8812
280.116715298041,-59.8245
280.316798666111,-59.7685
280.516882034181,-59.7133
280.716965402251,-59.6587
280.917048770321,-59.6049
281.117132138391,-59.5518
281.317215506461,-59.4993
281.517298874531,-59.4475
281.717382242601,-59.3963
281.917465610671,-59.3457
282.117548978741,-59.2957
282.317632346811,-59.2463
282.517715714881,-59.1974
282.717799082951,-59.1491
282.917882451021,-59.1013
283.117965819091,-59.054
283.318049187161,-59.0073
283.518132555231,-58.961
283.718215923301,-58.9151
283.918299291371,-58.8698
284.118382659441,-58.8248
284.318466027511,-58.7803
284.518549395581,-58.7362
284.718632763651,-58.6926
284.918716131722,-58.6492
285.118799499792,-58.6063
285.318882867862,-58.5636
285.518966235932,-58.5217
285.719049604002,-58.4792
285.919132972072,-58.4386
286.119216340142,-58.3958
286.319299708212,-58.3566
286.519383076282,-58.3123
286.719466444352,-58.2789
286.919549812422,-58.2349
287.119633180492,-58.1887
287.319716548562,-58.1383
287.519799916632,-58.1765
287.719883284702,-57.9799
287.919966652772,-58.0457
288.120050020842,-58.1352
288.320133388912,-57.6835
288.520216756982,-58.3134
288.720300125052,-53.321
288.920383493122,-16.0062
289.120466861192,53.0197
289.320550229262,39.5295
289.520633597332,7.4314
289.720716965402,-16.6921
289.920800333472,-41.2584
290.120883701542,-64.2738
290.320967069612,-71.6195
290.521050437682,-73.9539
290.721133805752,-74.7941
290.921217173822,-75.1601
291.121300541892,-75.1424
291.321383909962,-75.088
291.521467278033,-74.9026
291.721550646103,-74.6832
291.921634014173,-74.4238
292.121717382243,-74.1448
292.321800750313,-73.8496
292.521884118383,-73.5475
292.721967486453,-73.2402
292.922050854523,-72.932
293.122134222593,-72.6245
293.322217590663,-72.3195
293.522300958733,-72.0179
293.722384326803,-71.7207
293.922467694873,-71.4283
294.122551062943,-71.141
294.322634431013,-70.8592
294.522717799083,-70.5829
294.722801167153,-70.3122
294.922884535223,-70.0471
295.122967903293,-69.7876
295.323051271363,-69.5337
295.523134639433,-69.2852
295.723218007503,-69.0422
295.923301375573,-68.8044
296.123384743643,-68.5718
296.323468111713,-68.3444
296.523551479783,-68.1219
296.723634847853,-67.9043
296.923718215923,-67.6915
297.123801583993,-67.4833
297.323884952063,-67.2797
297.523968320133,-67.0806
297.724051688203,-66.8858
297.924135056273,-66.6953
298.124218424343,-66.5089
298.324301792414,-66.3266
298.524385160484,-66.1482
298.724468528554,-65.9737
298.924551896624,-65.8029
299.124635264694,-65.6357
299.324718632764,-65.4722
299.524802000834,-65.3121
299.724885368904,-65.1554
299.924968736974,-65.002
300.125052105044,-64.8519
300.325135473114,-64.7049
300.525218841184,-64.5609
300.725302209254,-64.42
300.925385577324,-64.2819
301.125468945394,-64.1467
301.325552313464,-64.0143
301.525635681534,-63.8845
301.725719049604,-63.7574
301.925802417674,-63.6328
302.125885785744,-63.5108
302.325969153814,-63.3911
302.526052521884,-63.2739
302.726135889954,-63.1589
302.926219258024,-63.0462
303.126302626094,-62.9357
303.326385994164,-62.8273
303.526469362234,-62.721
303.726552730304,-62.6167
303.926636098374,-62.5144
304.126719466444,-62.4141
304.326802834514,-62.3156
304.526886202584,-62.2189
304.726969570654,-62.124
304.927052938724,-62.0309
305.127136306795,-61.9394
305.327219674865,-61.8496
305.527303042935,-61.7614
305.727386411005,-61.6748
305.927469779075,-61.5897
306.127553147145,-61.5061
306.327636515215,-61.424
306.527719883285,-61.3432
306.727803251355,-61.2639
306.927886619425,-61.1858
307.127969987495,-61.1091
307.328053355565,-61.0337
307.528136723635,-60.9595
307.728220091705,-60.8865
307.928303459775,-60.8147
308.128386827845,-60.744
308.328470195915,-60.6745
308.528553563985,-60.606
308.728636932055,-60.5387
308.928720300125,-60.4723
309.128803668195,-60.407
309.328887036265,-60.3426
309.528970404335,-60.2792
309.729053772405,-60.2168
309.929137140475,-60.1552
310.129220508545,-60.0945
310.329303876615,-60.0347
310.529387244685,-59.9758
310.729470612755,-59.9176
310.929553980825,-59.8603
311.129637348895,-59.8037
311.329720716965,-59.7479
311.529804085035,-59.6928
311.729887453105,-59.6384
311.929970821176,-59.5847
312.130054189246,-59.5317
312.330137557316,-59.4794
312.530220925386,-59.4277
312.730304293456,-59.3766
312.930387661526,-59.3261
313.130471029596,-59.2762
313.330554397666,-59.2269
313.530637765736,-59.1781
313.730721133806,-59.1299
313.930804501876,-59.0822
314.130887869946,-59.035
314.330971238016,-58.9883
314.531054606086,-58.9421
314.731137974156,-58.8963
314.931221342226,-58.851
315.131304710296,-58.8061
315.331388078366,-58.7617
315.531471446436,-58.7175
315.731554814506,-58.6741
315.931638182576,-58.6304
316.131721550646,-58.5883
316.331804918716,-58.5446
316.531888286786,-58.5035
316.731971654856,-58.4624
316.932055022926,-58.4125
317.132138390996,-58.3857
317.332221759066,-58.3451
317.532305127136,-58.2624
317.732388495206,-58.3117
317.932471863276,-58.1487
318.132555231346,-58.2782
318.332638599416,-57.9374
318.532721967486,-58.1434
318.732805335556,-56.7475
318.932888703627,-51.3986
319.132972071697,21.5926
319.333055439767,50.2863
319.533138807837,28.0172
319.733222175907,-1.357
319.933305543977,-24.6056
320.133388912047,-51.2313
320.333472280117,-67.8861
320.533555648187,-72.5786
320.733639016257,-74.3746
320.933722384327,-74.8764
321.133805752397,-75.1409
321.333889120467,-75.0744
321.533972488537,-74.9864
321.734055856607,-74.7777
321.934139224677,-74.5478
322.134222592747,-74.2794
322.334305960817,-73.9961
322.534389328887,-73.6984
322.734472696957,-73.3951
322.934556065027,-73.088
323.134639433097,-72.7807
323.334722801167,-72.4747
323.534806169237,-72.1715
323.734889537307,-71.8722
323.934972905377,-71.5773
324.135056273447,-71.2874
324.335139641517,-71.0027
324.535223009587,-70.7235
324.735306377657,-70.4498
324.935389745727,-70.1817
325.135473113797,-69.9192
325.335556481867,-69.6623
325.535639849937,-69.4109
325.735723218007,-69.1649
325.935806586078,-68.9242
326.135889954148,-68.6888
326.335973322218,-68.4586
326.536056690288,-68.2334
326.736140058358,-68.0132
326.936223426428,-67.7977
327.136306794498,-67.5871
327.336390162568,-67.381
327.536473530638,-67.1794
327.736556898708,-66.9823
327.936640266778,-66.7894
328.136723634848,-66.6008
328.336807002918,-66.4162
328.536890370988,-66.2357
328.736973739058,-66.059
328.937057107128,-65.8862
329.137140475198,-65.717
329.337223843268,-65.5515
329.537307211338,-65.3895
329.737390579408,-65.231
329.937473947478,-65.0758
330.137557315548,-64.9239
330.337640683618,-64.7751
330.537724051688,-64.6295
330.737807419758,-64.4869
330.937890787828,-64.3472
331.137974155898,-64.2105
331.338057523968,-64.0765
331.538140892038,-63.9452
331.738224260108,-63.8167
331.938307628178,-63.6907
332.138390996248,-63.5672
332.338474364318,-63.4462
332.538557732388,-63.3276
332.738641100459,-63.2114
332.938724468529,-63.0974
333.138807836599,-62.9857
333.338891204669,-62.8761
333.538974572739,-62.7686
333.739057940809,-62.6632
333.939141308879,-62.5598
334.139224676949,-62.4583
334.339308045019,-62.3588
334.539391413089,-62.2611
334.739474781159,-62.1652
334.939558149229,-62.071
335.139641517299,-61.9786
335.339724885369,-61.8879
335.539808253439,-61.7987
335.739891621509,-61.7112
335.939974989579,-61.6252
336.140058357649,-61.5408
336.340141725719,-61.4578
336.540225093789,-61.3762
336.740308461859,-61.296
336.940391829929,-61.2172
337.140475197999,-61.1397
337.340558566069,-61.0635
337.540641934139,-60.9885
337.740725302209,-60.9148
337.940808670279,-60.8423
338.140892038349,-60.7709
338.340975406419,-60.7007
338.541058774489,-60.6316
338.741142142559,-60.5636
338.941225510629,-60.4966
339.141308878699,-60.4306
339.341392246769,-60.3656
339.541475614839,-60.3016
339.74155898291,-60.2385
339.94164235098,-60.1764
340.14172571905,-60.1152
340.34180908712,-60.0548
340.54189245519,-59.9953
340.74197582326,-59.9366
340.94205919133,-59.8787
341.1421425594,-59.8216
341.34222592747,-59.7652
341.54230929554,-59.7096
341.74239266361,-59.6547
341.94247603168,-59.6006
342.14255939975,-59.5471
342.34264276782,-59.4942
342.54272613589,-59.4421
342.74280950396,-59.3905
342.94289287203,-59.3396
343.1429762401,-59.2892
343.34305960817,-59.2395
343.54314297624,-59.1903
343.74322634431,-59.1416
343.94330971238,-59.0935
344.14339308045,-59.0459
344.34347644852,-58.9987
344.54355981659,-58.9521
344.74364318466,-58.9059
344.94372655273,-58.8601
345.1438099208,-58.8149
345.34389328887,-58.7701
345.54397665694,-58.7258
345.74406002501,-58.6814
345.94414339308,-58.6378
346.14422676115,-58.599
346.344310129221,-58.542
346.544393497291,-58.5135
346.744476865361,-58.4775
346.944560233431,-58.4014
347.144643601501,-58.4035
347.344726969571,-58.3005
347.544810337641,-58.4726
347.744893705711,-57.9897
347.944977073781,-58.5047
348.145060441851,-55.8817
348.345143809921,-48.3111
348.545227177991,34.5064
348.745310546061,48.6969
348.945393914131,23.254
349.145477282201,-4.5708
349.345560650271,-27.6522
349.545644018341,-54.5426
349.745727386411,-68.8182
349.945810754481,-72.8079
350.145894122551,-74.4247
350.345977490621,-74.8659
350.546060858691,-75.075
350.746144226761,-75.0091
350.946227594831,-74.9033
351.146310962901,-74.6915
351.346394330971,-74.4571
351.546477699041,-74.1871
351.746561067111,-73.9026
351.946644435181,-73.605
352.146727803251,-73.3019
352.346811171321,-72.9957
352.546894539391,-72.6894
352.746977907461,-72.3846
352.947061275531,-72.0827
353.147144643602,-71.7848
353.347228011672,-71.4913
353.547311379742,-71.2028
353.747394747812,-70.9196
353.947478115882,-70.6419
354.147561483952,-70.3696
354.347644852022,-70.103
354.547728220092,-69.8419
354.747811588162,-69.5864
354.947894956232,-69.3363
355.147978324302,-69.0916
355.348061692372,-68.8523
355.548145060442,-68.6182
355.748228428512,-68.3892
355.948311796582,-68.1652
356.148395164652,-67.9461
356.348478532722,-67.7318
356.548561900792,-67.5223
356.748645268862,-67.3173
356.948728636932,-67.1168
357.148812005002,-66.9207
357.348895373072,-66.7289
357.548978741142,-66.5412
357.749062109212,-66.3576
357.949145477282,-66.178
358.149228845352,-66.0023
358.349312213422,-65.8303
358.549395581492,-65.662
358.749478949562,-65.4973
358.949562317632,-65.3362
359.149645685702,-65.1784
359.349729053772,-65.024
359.549812421842,-64.8728
359.749895789912,-64.7248
359.949979157983,-64.5799
360.150062526053,-64.438
360.350145894123,-64.299
360.550229262193,-64.1628
360.750312630263,-64.0295
360.950395998333,-63.8989
361.150479366403,-63.7709
361.350562734473,-63.6455
361.550646102543,-63.5226
361.750729470613,-63.4021
361.950812838683,-63.284
362.150896206753,-63.1683
362.350979574823,-63.0548
362.551062942893,-62.9435
362.751146310963,-62.8344
362.951229679033,-62.7274
363.151313047103,-62.6224
363.351396415173,-62.5194
363.551479783243,-62.4183
363.751563151313,-62.3192
363.951646519383,-62.2218
364.151729887453,-62.1263
364.351813255523,-62.0325
364.551896623593,-61.9404
364.751979991663,-61.85
364.952063359733,-61.7612
365.152146727803,-61.6739
365.352230095873,-61.5882
365.552313463943,-61.504
365.752396832013,-61.4213
365.952480200083,-61.3399
366.152563568153,-61.26
366.352646936223,-61.1814
366.552730304293,-61.1041
366.752813672363,-61.0281
366.952897040434,-60.9534
367.152980408504,-60.8798
367.353063776574,-60.8075
367.553147144644,-60.7363
367.753230512714,-60.6662
367.953313880784,-60.5972
368.153397248854,-60.5293
368.353480616924,-60.4625
368.553563984994,-60.3966
368.753647353064,-60.3317
368.953730721134,-60.2678
369.153814089204,-60.2048
369.353897457274,-60.1428
369.553980825344,-60.0816
369.754064193414,-60.0213
369.954147561484,-59.9618
370.154230929554,-59.9031
370.354314297624,-59.8453
370.554397665694,-59.7882
370.754481033764,-59.7319
370.954564401834,-59.6763
371.154647769904,-59.6214
371.354731137974,-59.5672
371.554814506044,-59.5137
371.754897874114,-59.4608
371.954981242184,-59.4086
372.155064610254,-59.357
372.355147978324,-59.306
372.555231346394,-59.2557
372.755314714464,-59.2058
372.955398082534,-59.1565
373.155481450604,-59.1078
373.355564818674,-59.0596
373.555648186744,-59.0117
373.755731554815,-58.9649
373.955814922885,-58.9174
374.155898290955,-58.8722
374.355981659025,-58.8247
374.556065027095,-58.7812
374.756148395165,-58.733
374.956231763235,-58.691
375.156315131305,-58.6513
375.356398499375,-58.5997
375.556481867445,-58.5329
375.756565235515,-58.5894
375.956648603585,-58.374
376.156731971655,-58.4529
376.356815339725,-58.431
376.556898707795,-58.1106
376.756982075865,-58.4142
376.957065443935,-53.5458
377.157148812005,-8.3158
377.357232180075,52.7342
377.557315548145,37.4702
377.757398916215,5.64
377.957482284285,-18.1622
378.157565652355,-43.0094
378.357649020425,-64.8593
378.557732388495,-71.6361
378.757815756565,-73.8554
378.957899124635,-74.6301
379.157982492705,-74.9847
379.358065860775,-74.9574
379.558149228845,-74.9014
379.758232596915,-74.7146
379.958315964985,-74.4964
380.158399333055,-74.2384
380.358482701125,-73.9615
380.558566069195,-73.6687
380.758649437266,-73.3692
380.958732805336,-73.0646
381.158816173406,-72.7592
381.358899541476,-72.4545
381.558982909546,-72.1523
381.759066277616,-71.8535
381.959149645686,-71.559
382.159233013756,-71.2693
382.359316381826,-70.9847
382.559399749896,-70.7054
382.759483117966,-70.4316
382.959566486036,-70.1634
383.159649854106,-69.9007
383.359733222176,-69.6436
383.559816590246,-69.3919
383.759899958316,-69.1457
383.959983326386,-68.9048
384.160066694456,-68.6691
384.360150062526,-68.4386
384.560233430596,-68.2131
384.760316798666,-67.9926
384.960400166736,-67.7769
385.160483534806,-67.566
385.360566902876,-67.3596
385.560650270946,-67.1578
385.760733639016,-66.9604
385.960817007086,-66.7672
386.160900375156,-66.5783
386.360983743226,-66.3935
386.561067111296,-66.2127
386.761150479366,-66.0358
386.961233847436,-65.8627
387.161317215506,-65.6933
387.361400583576,-65.5275
387.561483951646,-65.3652
387.761567319717,-65.2064
387.961650687787,-65.051
388.161734055857,-64.8988
388.361817423927,-64.7498
388.561900791997,-64.6039
388.761984160067,-64.4611
388.962067528137,-64.3212
389.162150896207,-64.1841
389.362234264277,-64.0499
389.562317632347,-63.9184
389.762401000417,-63.7896
389.962484368487,-63.6634
390.162567736557,-63.5397
390.362651104627,-63.4184
390.562734472697,-63.2996
390.762817840767,-63.1831
390.962901208837,-63.0689
391.162984576907,-62.9568
391.363067944977,-62.847
391.563151313047,-62.7393
391.763234681117,-62.6336
391.963318049187,-62.5299
392.163401417257,-62.4282
392.363484785327,-62.3284
392.563568153397,-62.2304
392.763651521467,-62.1343
392.963734889537,-62.0399
393.163818257607,-61.9472
393.363901625677,-61.8561
393.563984993747,-61.7667
393.764068361817,-61.6789
393.964151729887,-61.5927
394.164235097957,-61.5079
394.364318466027,-61.4246
394.564401834098,-61.3427
394.764485202168,-61.2623
394.964568570238,-61.1831
395.164651938308,-61.1053
395.364735306378,-61.0288
395.564818674448,-60.9536
395.764902042518,-60.8795
395.964985410588,-60.8067
396.165068778658,-60.735
396.365152146728,-60.6644
396.565235514798,-60.595
396.765318882868,-60.5266
396.965402250938,-60.4592
397.165485619008,-60.3929
397.365568987078,-60.3276
397.565652355148,-60.2632
397.765735723218,-60.1998
397.965819091288,-60.1373
398.165902459358,-60.0756
398.365985827428,-60.0149
398.566069195498,-59.9549
398.766152563568,-59.8958
398.966235931638,-59.8375
399.166319299708,-59.78
399.366402667778,-59.7232
399.566486035848,-59.6672
399.766569403918,-59.6119
399.966652771988,-59.5573
400.166736140058,-59.5033
400.366819508128,-59.45
400.566902876198,-59.3974
400.766986244268,-59.3454
400.967069612338,-59.294
401.167152980409,-59.2431
401.367236348479,-59.1929
401.567319716549,-59.143
401.767403084619,-59.0942
401.967486452689,-59.0449
402.167569820759,-58.9976
402.367653188829,-58.9486
402.567736556899,-58.903
402.767819924969,-58.853
402.967903293039,-58.8152
403.167986661109,-58.76
403.368070029179,-58.7119
403.568153397249,-58.6657
403.768236765319,-58.6684
403.968320133389,-58.506
404.168403501459,-58.5399
404.368486869529,-58.7181
404.568570237599,-58.1581
404.768653605669,-59.0058
404.968736973739,-54.0742
405.168820341809,-30.7758
405.368903709879,51.2769
405.568987077949,43.6729
405.769070446019,12.5192
405.969153814089,-12.369
406.169237182159,-35.8364
406.369320550229,-61.1128
406.569403918299,-70.5387
406.769487286369,-73.3167
406.969570654439,-74.4561
407.169654022509,-74.8391
407.369737390579,-74.9026
407.569820758649,-74.8498
407.769904126719,-74.6968
407.96998749479,-74.4831
408.17007086286,-74.2364
408.37015423093,-73.9638
408.570237599,-73.6761
408.77032096707,-73.3791
408.97040433514,-73.0766
409.17048770321,-72.7723
409.37057107128,-72.4683
409.57065443935,-72.1664
409.77073780742,-71.8676
409.97082117549,-71.5729
410.17090454356,-71.2829
410.37098791163,-70.9978
410.5710712797,-70.718
410.77115464777,-70.4437
410.97123801584,-70.1749
411.17132138391,-69.9116
411.37140475198,-69.6538
411.57148812005,-69.4015
411.77157148812,-69.1546
411.97165485619,-68.913
412.17173822426,-68.6767
412.37182159233,-68.4456
412.5719049604,-68.2195
412.77198832847,-67.9983
412.97207169654,-67.782
413.17215506461,-67.5705
413.37223843268,-67.3635
413.57232180075,-67.1611
413.77240516882,-66.9631
413.97248853689,-66.7694
414.17257190496,-66.58
414.37265527303,-66.3946
414.5727386411,-66.2133
414.772822009171,-66.0358
414.972905377241,-65.8622
415.172988745311,-65.6923
415.373072113381,-65.526
415.573155481451,-65.3633
415.773238849521,-65.204
415.973322217591,-65.0481
416.173405585661,-64.8955
416.373488953731,-64.7461
416.573572321801,-64.5997
416.773655689871,-64.4564
416.973739057941,-64.3161
417.173822426011,-64.1787
417.373905794081,-64.044
417.573989162151,-63.9121
417.774072530221,-63.7829
417.974155898291,-63.6563
418.174239266361,-63.5322
418.374322634431,-63.4106
418.574406002501,-63.2913
418.774489370571,-63.1745
418.974572738641,-63.0599
419.174656106711,-62.9475
419.374739474781,-62.8373
419.574822842851,-62.7292
419.774906210921,-62.6232
419.974989578991,-62.5192
420.175072947061,-62.4171
420.375156315131,-62.3169
420.575239683201,-62.2186
420.775323051271,-62.1221
420.975406419341,-62.0274
421.175489787411,-61.9344
421.375573155481,-61.843
421.575656523551,-61.7533
421.775739891622,-61.6651
421.975823259692,-61.5786
422.175906627762,-61.4935
422.375989995832,-61.4098
422.576073363902,-61.3276
422.776156731972,-61.2468
422.976240100042,-61.1674
423.176323468112,-61.0893
423.376406836182,-61.0124
423.576490204252,-60.9369
423.776573572322,-60.8625
423.976656940392,-60.7893
424.176740308462,-60.7173
424.376823676532,-60.6464
424.576907044602,-60.5767
424.776990412672,-60.5079
424.977073780742,-60.4403
425.177157148812,-60.3736
425.377240516882,-60.308
425.577323884952,-60.2432
425.777407253022,-60.1795
425.977490621092,-60.1166
426.177573989162,-60.0547
426.377657357232,-59.9936
426.577740725302,-59.9333
426.777824093372,-59.8739
426.977907461442,-59.8152
427.177990829512,-59.7573
427.378074197582,-59.7002
427.578157565652,-59.6438
427.778240933722,-59.5881
427.978324301792,-59.5332
428.178407669862,-59.4789
428.378491037932,-59.4252
428.578574406002,-59.3721
428.778657774073,-59.3198
428.978741142143,-59.268
429.178824510213,-59.2167
429.378907878283,-59.166
429.578991246353,-59.116
429.779074614423,-59.0664
429.979157982493,-59.0173
430.179241350563,-58.9683
430.379324718633,-58.9258
430.579408086703,-58.863
430.779491454773,-58.8291
430.979574822843,-58.7894
431.179658190913,-58.7134
431.379741558983,-58.6991
431.579824927053,-58.6041
431.779908295123,-58.7767
431.979991663193,-58.2764
432.180075031263,-58.8058
432.380158399333,-56.1107
432.580241767403,-48.4686
432.780325135473,34.1419
432.980408503543,48.6586
433.180491871613,23.5525
433.380575239683,-4.2929
433.580658607753,-27.2781
433.780741975823,-53.9321
433.980825343893,-68.4543
434.180908711963,-72.5314
434.380992080033,-74.1755
434.581075448103,-74.6249
434.781158816173,-74.8497
434.981242184243,-74.7835
435.181325552313,-74.6861
435.381408920383,-74.4777
435.581492288454,-74.2482
435.781575656524,-73.9821
435.981659024594,-73.7017
436.181742392664,-73.4076
436.381825760734,-73.1082
436.581909128804,-72.8052
436.781992496874,-72.5022
436.982075864944,-72.2004
437.182159233014,-71.9016
437.382242601084,-71.6064
437.582325969154,-71.3157
437.782409337224,-71.0299
437.982492705294,-70.7493
438.182576073364,-70.4739
438.382659441434,-70.2041
438.582742809504,-69.9398
438.782826177574,-69.6809
438.982909545644,-69.4276
439.182992913714,-69.1796
439.383076281784,-68.937
439.583159649854,-68.6997
439.783243017924,-68.4675
439.983326385994,-68.2404
440.183409754064,-68.0182
440.383493122134,-67.8009
440.583576490204,-67.5884
440.783659858274,-67.3805
440.983743226344,-67.1772
441.183826594414,-66.9783
441.383909962484,-66.7837
441.583993330554,-66.5934
441.784076698624,-66.4071
441.984160066694,-66.225
442.184243434764,-66.0467
442.384326802834,-65.8723
442.584410170905,-65.7016
442.784493538975,-65.5345
442.984576907045,-65.371
443.184660275115,-65.211
443.384743643185,-65.0544
443.584827011255,-64.901
443.784910379325,-64.7509
443.984993747395,-64.6039
444.185077115465,-64.4599
444.385160483535,-64.3189
444.585243851605,-64.1808
444.785327219675,-64.0456
444.985410587745,-63.913
445.185493955815,-63.7832
445.385577323885,-63.656
445.585660691955,-63.5313
445.785744060025,-63.4091
445.985827428095,-63.2893
446.185910796165,-63.1718
446.385994164235,-63.0567
446.586077532305,-62.9438
446.786160900375,-62.833
446.986244268445,-62.7244
447.186327636515,-62.6179
447.386411004585,-62.5133
447.586494372655,-62.4108
447.786577740725,-62.3101
447.986661108795,-62.2113
448.186744476865,-62.1143
448.386827844935,-62.0191
448.586911213005,-61.9255
448.786994581075,-61.8337
448.987077949145,-61.7435
449.187161317215,-61.6549
449.387244685286,-61.5678
449.587328053356,-61.4823
449.787411421426,-61.3982
449.987494789496,-61.3156
450.187578157566,-61.2343
450.387661525636,-61.1544
450.587744893706,-61.0759
450.787828261776,-60.9986
450.987911629846,-60.9226
451.187994997916,-60.8478
451.388078365986,-60.7741
451.588161734056,-60.7017
451.788245102126,-60.6304
451.988328470196,-60.5602
452.188411838266,-60.491
452.388495206336,-60.4229
452.588578574406,-60.3558
452.788661942476,-60.2897
452.988745310546,-60.2246
453.188828678616,-60.1604
453.388912046686,-60.0971
453.588995414756,-60.0347
453.789078782826,-59.9731
453.989162150896,-59.9124
454.189245518966,-59.8526
454.389328887036,-59.7935
454.589412255106,-59.7351
454.789495623176,-59.6776
454.989578991246,-59.6207
455.189662359316,-59.5646
455.389745727386,-59.5092
455.589829095456,-59.4544
455.789912463526,-59.4003
455.989995831597,-59.3467
456.190079199667,-59.2942
456.390162567737,-59.2412
456.590245935807,-59.1905
456.790329303877,-59.1379
456.990412671947,-59.0891
457.190496040017,-59.0354
457.390579408087,-58.9937
457.590662776157,-58.9381
457.790746144227,-58.8846
457.990829512297,-58.8319
458.190912880367,-58.8435
458.390996248437,-58.6622
458.591079616507,-58.7036
458.791162984577,-58.8601
458.991246352647,-58.3171
459.191329720717,-59.1338
459.391413088787,-54.1209
459.591496456857,-28.8493
459.791579824927,51.6124
459.991663192997,43.1687
460.191746561067,11.9082
460.391829929137,-12.793
460.591913297207,-36.2227
460.791996665277,-61.2049
460.992080033347,-70.4323
461.192163401417,-73.1691
461.392246769487,-74.2912
461.592330137557,-74.6719
461.792413505627,-74.7344
461.992496873697,-74.6823
462.192580241767,-74.5311
462.392663609837,-74.3192
462.592746977907,-74.0749
462.792830345978,-73.8046
462.992913714048,-73.5193
463.192997082118,-73.2247
463.393080450188,-72.9246
463.593163818258,-72.6227
463.793247186328,-72.3211
463.993330554398,-72.0214
464.193413922468,-71.7248
464.393497290538,-71.4323
464.593580658608,-71.1443
464.793664026678,-70.8613
464.993747394748,-70.5835
465.193830762818,-70.311
465.393914130888,-70.044
465.593997498958,-69.7826
465.794080867028,-69.5265
465.994164235098,-69.2759
466.194247603168,-69.0307
466.394330971238,-68.7907
466.594414339308,-68.556
466.794497707378,-68.3264
466.994581075448,-68.1017
467.194664443518,-67.882
467.394747811588,-67.6671
467.594831179658,-67.4569
467.794914547728,-67.2513
467.994997915798,-67.0501
468.195081283868,-66.8534
468.395164651938,-66.6609
468.595248020008,-66.4726
468.795331388078,-66.2884
468.995414756148,-66.1081
469.195498124218,-65.9317
469.395581492288,-65.7592
469.595664860359,-65.5902
469.795748228429,-65.4249
469.995831596499,-65.2631
470.195914964569,-65.1048
470.395998332639,-64.9497
470.596081700709,-64.7979
470.796165068779,-64.6493
470.996248436849,-64.5037
471.196331804919,-64.3612
471.396415172989,-64.2216
471.596498541059,-64.0848
471.796581909129,-63.9509
471.996665277199,-63.8196
472.196748645269,-63.691
472.396832013339,-63.5649
472.596915381409,-63.4414
472.796998749479,-63.3203
472.997082117549,-63.2016
473.197165485619,-63.0852
473.397248853689,-62.9711
473.597332221759,-62.8591
473.797415589829,-62.7493
473.997498957899,-62.6416
474.197582325969,-62.536
474.397665694039,-62.4323
474.597749062109,-62.3305
474.797832430179,-62.2307
474.997915798249,-62.1326
475.197999166319,-62.0364
475.398082534389,-61.9419
475.598165902459,-61.8491
475.798249270529,-61.7579
475.998332638599,-61.6683
476.198416006669,-61.5803
476.398499374739,-61.4938
476.59858274281,-61.4089
476.79866611088,-61.3253
476.99874947895,-61.2432
477.19883284702,-61.1624
477.39891621509,-61.083
477.59899958316,-61.0049
477.79908295123,-60.928
477.9991663193,-60.8524
478.19924968737,-60.778
478.39933305544,-60.7047
478.59941642351,-60.6326
478.79949979158,-60.5616
478.99958315965,-60.4917
479.19966652772,-60.4228
479.39974989579,-60.355
479.59983326386,-60.2881
479.79991663193,-60.2222
480,-60.1573


==> photos/k8.csv <==
t,v
0,-67
0.2,-66.632
0.4,-66.4423
0.6,-66.2567
0.8,-66.0749
1,-65.897
1.2,-65.7227
1.4,-65.552
1.6,-65.3849
1.8,-65.2213
2,-65.061
2.2,-64.904
2.4,-64.7503
2.6,-64.5998
2.8,-64.4521
3,-64.3081
3.2,-64.1657
3.4,-64.0277
3.6,-63.8919
3.8,-63.7566
4,-63.6303
4.2,-63.4982
4.4,-63.3767
4.6,-63.2443
4.8,-63.1427
5,-62.995
5.2,-62.8986
5.4,-62.7631
5.6,-62.7665
5.8,-62.5379
6,-62.3816
6.2,-60.6854
6.4,-54.8733
6.6,16.7892
6.8,52.0632
7,33.0004
7.2,1.4264
7.4,-21.5428
7.6,-47.5712
7.8,-66.0751
8,-71.7885
8.2,-73.657
8.4,-74.3702
8.6,-74.6559
8.8,-74.6292
9,-74.5529
9.2,-74.3697
9.4,-74.1456
9.6,-73.8888
9.8,-73.6119
10,-73.3213
10.2,-73.0238
10.4,-72.7218
10.6,-72.419
10.8,-72.1171
11,-71.8177
11.2,-71.5217
11.4,-71.2298
11.6,-70.9426
11.8,-70.6605
12,-70.3835
12.2,-70.1119
12.4,-69.8458
12.6,-69.585
12.8,-69.3296
13,-69.0796
13.2,-68.8349
13.4,-68.5954
13.6,-68.361
13.8,-68.1316
14,-67.9071
14.2,-67.6875
14.4,-67.4726
14.6,-67.2622
14.8,-67.0564
15,-66.855
15.2,-66.6579
15.4,-66.465
15.6,-66.2761
15.8,-66.0913
16,-65.9104
16.2,-65.7333
16.4,-65.5598
16.6,-65.39
16.8,-65.2237
17,-65.0609
17.2,-64.9014
17.4,-64.7452
17.6,-64.5921
17.8,-64.4421
18,-64.2952
18.2,-64.1512
18.4,-64.0101
18.6,-63.8717
18.8,-63.7361
19,-63.6031
19.2,-63.4727
19.4,-63.3448
19.6,-63.2193
19.8,-63.0962
20,-62.9755
20.2,-62.857
20.4,-62.7406
20.6,-62.6265
20.8,-62.5143
21,-62.4043
21.2,-62.2961
21.4,-62.1899
21.6,-62.0856
21.8,-61.9831
22,-61.8823
22.2,-61.7833
22.4,-61.6859
22.6,-61.5902
22.8,-61.496
23,-61.4033
23.2,-61.3122
23.4,-61.2225
23.6,-61.1342
23.8,-61.0473
24,-60.9617
24.2,-60.8774
24.4,-60.7944
24.6,-60.7126
24.8,-60.6319
25,-60.5524
25.2,-60.4741
25.4,-60.3968
25.6,-60.3206
25.8,-60.2453
26,-60.1711
26.2,-60.0978
26.4,-60.0255
26.6,-59.954
26.8,-59.8835
27,-59.8137
27.2,-59.7448
27.4,-59.6766
27.6,-59.6092
27.8,-59.5426
28,-59.4766
28.2,-59.4113
28.4,-59.3467
28.6,-59.2827
28.8,-59.2193
29,-59.1564
29.2,-59.0942
29.4,-59.0324
29.6,-58.9712
29.8,-58.9104
30,-58.8501
30.2,-58.7902
30.4,-58.7307
30.6,-58.6717
30.8,-58.6129
31,-58.5546
31.2,-58.4965
31.4,-58.4387
31.6,-58.3812
31.8,-58.3239
32,-58.2669
32.2,-58.2101
32.4,-58.1534
32.6,-58.0968
32.8,-58.0404
33,-57.9841
33.2,-57.9279
33.4,-57.8717
33.6,-57.8155
33.8,-57.7593
34,-57.703
34.2,-57.6467
34.4,-57.5903
34.6,-57.5337
34.8,-57.477
35,-57.4201
35.2,-57.3629
35.4,-57.3055
35.6,-57.2478
35.8,-57.1897
36,-57.1312
36.2,-57.0723
36.4,-57.0129
36.6,-56.953
36.8,-56.8925
37,-56.8313
37.2,-56.7695
37.4,-56.7069
37.6,-56.6434
37.8,-56.5791
38,-56.5138
38.2,-56.4474
38.4,-56.3799
38.6,-56.3112
38.8,-56.2411
39,-56.1695
39.2,-56.0964
39.4,-56.0215
39.6,-55.9447
39.8,-55.8659
40,-55.7849
40.2,-55.7014
40.4,-55.6153
40.6,-55.5263
40.8,-55.434
41,-55.3382
41.2,-55.2385
41.4,-55.1345
41.6,-55.0256
41.8,-54.9113
42,-54.791
42.2,-54.6638
42.4,-54.5288
42.6,-54.3849
42.8,-54.2307
43,-54.0648
43.2,-53.8843
43.4,-53.6878
43.6,-53.4724
43.8,-53.228
44,-52.9586
44.2,-52.6381
44.4,-52.2697
44.6,-51.8971
44.8,-51.2958
45,-50.8649
45.2,-49.3561
45.4,-47.1221
45.6,-34.6718
45.8,49.9818
46,42.9961
46.2,11.2114
46.4,-14.3622
46.6,-36.9182
46.8,-62.3387
47,-71.1155
47.2,-73.4551
47.4,-74.2728
47.6,-74.5317
47.8,-74.559
48,-74.4494
48.2,-74.2748
48.4,-74.0495
48.6,-73.7935
48.8,-73.5169
49,-73.2264
49.2,-72.9276
49.4,-72.6243
49.6,-72.3195
49.8,-72.0153
50,-71.7132
50.2,-71.4143
50.4,-71.1194
50.6,-70.8291
50.8,-70.5438
51,-70.2637
51.2,-69.9889
51.4,-69.7196
51.6,-69.4558
51.8,-69.1974
52,-68.9444
52.2,-68.6967
52.4,-68.4543
52.6,-68.2171
52.8,-67.985
53,-67.7579
53.2,-67.5356
53.4,-67.3182
53.6,-67.1054
53.8,-66.8971
54,-66.6934
54.2,-66.494
54.4,-66.2988
54.6,-66.1078
54.8,-65.9208
55,-65.7378
55.2,-65.5586
55.4,-65.3831
55.6,-65.2113
55.8,-65.0431
56,-64.8783
56.2,-64.7169
56.4,-64.5588
56.6,-64.4039
56.8,-64.2521
57,-64.1033
57.2,-63.9575
57.4,-63.8146
57.6,-63.6745
57.8,-63.5371
58,-63.4024
58.2,-63.2703
58.4,-63.1407
58.6,-63.0135
58.8,-62.8888
59,-62.7663
59.2,-62.6461
59.4,-62.5281
59.6,-62.4122
59.8,-62.2984
60,-62.1867
60.2,-62.0769
60.4,-61.969
60.6,-61.8629
60.8,-61.7587
61,-61.6562
61.2,-61.5554
61.4,-61.4563
61.6,-61.3588
61.8,-61.2628
62,-61.1684
62.2,-61.0754
62.4,-60.9839
62.6,-60.8937
62.8,-60.8049
63,-60.7174
63.2,-60.6312
63.4,-60.5462
63.6,-60.4623
63.8,-60.3796
64,-60.2981
64.2,-60.2176
64.4,-60.1381
64.6,-60.0597
64.8,-59.9822
65,-59.9057
65.2,-59.8301
65.4,-59.7553
65.6,-59.6814
65.8,-59.6083
66,-59.536
66.2,-59.4644
66.4,-59.3935
66.6,-59.3234
66.8,-59.2538
67,-59.185
67.2,-59.1167
67.4,-59.049
67.6,-58.9818
67.8,-58.9151
68,-58.8489
68.2,-58.7832
68.4,-58.7179
68.6,-58.653
68.8,-58.5885
69,-58.5243
69.2,-58.4604
69.4,-58.3968
69.6,-58.3335
69.8,-58.2704
70,-58.2074
70.2,-58.1447
70.4,-58.082
70.6,-58.0195
70.8,-57.957
71,-57.8946
71.2,-57.8322
71.4,-57.7697
71.6,-57.7072
71.8,-57.6445
72,-57.5817
72.2,-57.5188
72.4,-57.4556
72.6,-57.3921
72.8,-57.3283
73,-57.2641
73.2,-57.1996
73.4,-57.1345
73.6,-57.069
73.8,-57.0028
74,-56.9361
74.2,-56.8686
74.4,-56.8003
74.6,-56.7312
74.8,-56.6612
75,-56.5902
75.2,-56.518
75.4,-56.4446
75.6,-56.37
75.8,-56.2938
76,-56.2162
76.2,-56.1368
76.4,-56.0555
76.6,-55.9723
76.8,-55.8868
77,-55.7988
77.2,-55.7082
77.4,-55.6147
77.6,-55.518
77.8,-55.4177
78,-55.3134
78.2,-55.2048
78.4,-55.0914
78.6,-54.9724
78.8,-54.8474
79,-54.7154
79.2,-54.5756
79.4,-54.4267
79.6,-54.2676
79.8,-54.0964
80,-53.9111
80.2,-53.7091
80.4,-53.4869
80.6,-53.2403
80.8,-52.9639
81,-52.65
81.2,-52.2856
81.4,-51.852
81.6,-51.3371
81.8,-50.7062
82,-49.7227
82.2,-48.5457
82.4,-46.774
82.6,-38.4508
82.8,38.6671
83,48.0384
83.2,17.8382
83.4,-9.2079
83.6,-30.9219
83.8,-58.3884
84,-70.284
84.2,-73.1884
84.4,-74.0881
84.6,-74.3389
84.8,-74.3536
85,-74.2474
85.2,-74.0694
85.4,-73.8459
85.6,-73.5914
85.8,-73.3161
86,-73.0268
86.2,-72.7288
86.4,-72.4259
86.6,-72.1211
86.8,-71.8165
87,-71.5138
87.2,-71.2141
87.4,-70.9182
87.6,-70.6269
87.8,-70.3404
88,-70.059
88.2,-69.783
88.4,-69.5124
88.6,-69.2473
88.8,-68.9876
89,-68.7333
89.2,-68.4844
89.4,-68.2408
89.6,-68.0024
89.8,-67.7692
90,-67.5409
90.2,-67.3176
90.4,-67.0991
90.6,-66.8852
90.8,-66.676
91,-66.4713
91.2,-66.2709
91.4,-66.0749
91.6,-65.883
91.8,-65.6951
92,-65.5113
92.2,-65.3313
92.4,-65.155
92.6,-64.9825
92.8,-64.8135
93,-64.648
93.2,-64.4859
93.4,-64.327
93.6,-64.1714
93.8,-64.019
94,-63.8695
94.2,-63.7231
94.4,-63.5795
94.6,-63.4387
94.8,-63.3006
95,-63.1652
95.2,-63.0324
95.4,-62.9021
95.6,-62.7742
95.8,-62.6487
96,-62.5255
96.2,-62.4045
96.4,-62.2858
96.6,-62.1691
96.8,-62.0545
97,-61.9419
97.2,-61.8312
97.4,-61.7224
97.6,-61.6154
97.8,-61.5102
98,-61.4068
98.2,-61.3049
98.4,-61.2048
98.6,-61.1061
98.8,-61.009
99,-60.9134
99.2,-60.8192
99.4,-60.7264
99.6,-60.6349
99.8,-60.5448
100,-60.4558
100.2,-60.3681
100.4,-60.2816
100.6,-60.1962
100.8,-60.1118
101,-60.0286
101.2,-59.9463
101.4,-59.865
101.6,-59.7847
101.8,-59.7052
102,-59.6266
102.2,-59.5489
102.4,-59.4719
102.6,-59.3957
102.8,-59.3202
103,-59.2454
103.2,-59.1713
103.4,-59.0978
103.6,-59.0249
103.8,-58.9525
104,-58.8806
104.2,-58.8093
104.4,-58.7383
104.6,-58.6678
104.8,-58.5977
105,-58.528
105.2,-58.4585
105.4,-58.3894
105.6,-58.3204
105.8,-58.2517
106,-58.1832
106.2,-58.1148
106.4,-58.0465
106.6,-57.9782
106.8,-57.91
107,-57.8418
107.2,-57.7735
107.4,-57.705
107.6,-57.6365
107.8,-57.5677
108,-57.4987
108.2,-57.4294
108.4,-57.3597
108.6,-57.2896
108.8,-57.2191
109,-57.148
109.2,-57.0763
109.4,-57.004
109.6,-56.9309
109.8,-56.857
110,-56.7822
110.2,-56.7064
110.4,-56.6295
110.6,-56.5514
110.8,-56.472
111,-56.3912
111.2,-56.3088
111.4,-56.2247
111.6,-56.1386
111.8,-56.0506
112,-55.9602
112.2,-55.8674
112.4,-55.7718
112.6,-55.6732
112.8,-55.5713
113,-55.4658
113.2,-55.3561
113.4,-55.2419
113.6,-55.1227
113.8,-54.9978
114,-54.8664
114.2,-54.7279
114.4,-54.5811
114.6,-54.4248
114.8,-54.2576
115,-54.0777
115.2,-53.8829
115.4,-53.6703
115.6,-53.4363
115.8,-53.1761
116,-52.8832
116.2,-52.5487
116.4,-52.1591
116.6,-51.6962
116.8,-51.1282
117,-50.4143
117.2,-49.4554
117.4,-47.9596
117.6,-45.0413
117.8,-36.4536
118,37.4241
118.2,47.3798
118.4,17.8765
118.6,-9.1884
118.8,-30.248
119,-57.6916
119.2,-70.2608
119.4,-73.1002
119.6,-73.8929
119.8,-74.1073
120,-74.096
120.2,-73.9749
120.4,-73.7898
120.6,-73.5629
120.8,-73.3074
121,-73.0322
121.2,-72.7437
121.4,-72.4468
121.6,-72.1452
121.8,-71.8417
122,-71.5384
122.2,-71.2369
122.4,-70.9385
122.6,-70.6438
122.8,-70.3536
123,-70.0682
123.2,-69.788
123.4,-69.513
123.6,-69.2435
123.8,-68.9794
124,-68.7208
124.2,-68.4675
124.4,-68.2197
124.6,-67.9771
124.8,-67.7397
125,-67.5074
125.2,-67.2801
125.4,-67.0577
125.6,-66.8402
125.8,-66.6273
126,-66.419
126.2,-66.2152
126.4,-66.0157
126.6,-65.8205
126.8,-65.6294
127,-65.4424
127.2,-65.2594
127.4,-65.0801
127.6,-64.9046
127.8,-64.7328
128,-64.5645
128.2,-64.3996
128.4,-64.2381
128.6,-64.0799
128.8,-63.9248
129,-63.7729
129.2,-63.6239
129.4,-63.4778
129.6,-63.3347
129.8,-63.1942
130,-63.0565
130.2,-62.9213
130.4,-62.7887
130.6,-62.6586
130.8,-62.5308
131,-62.4054
131.2,-62.2822
131.4,-62.1612
131.6,-62.0424
131.8,-61.9256
132,-61.8108
132.2,-61.698
132.4,-61.587
132.6,-61.4779
132.8,-61.3705
133,-61.2648
133.2,-61.1608
133.4,-61.0585
133.6,-60.9576
133.8,-60.8583
134,-60.7604
134.2,-60.664
134.4,-60.5689
134.6,-60.4751
134.8,-60.3826
135,-60.2913
135.2,-60.2012
135.4,-60.1122
135.6,-60.0243
135.8,-59.9375
136,-59.8517
136.2,-59.7668
136.4,-59.6829
136.6,-59.5998
136.8,-59.5176
137,-59.4362
137.2,-59.3556
137.4,-59.2757
137.6,-59.1965
137.8,-59.1179
138,-59.04
138.2,-58.9626
138.4,-58.8857
138.6,-58.8094
138.8,-58.7335
139,-58.6581
139.2,-58.583
139.4,-58.5082
139.6,-58.4338
139.8,-58.3596
140,-58.2856
140.2,-58.2118
140.4,-58.1382
140.6,-58.0646
140.8,-57.9911
141,-57.9176
141.2,-57.844
141.4,-57.7703
141.6,-57.6965
141.8,-57.6224
142,-57.5481
142.2,-57.4735
142.4,-57.3985
142.6,-57.323
142.8,-57.2471
143,-57.1705
143.2,-57.0933
143.4,-57.0154
143.6,-56.9366
143.8,-56.8569
144,-56.7762
144.2,-56.6944
144.4,-56.6113
144.6,-56.5268
144.8,-56.4409
145,-56.3533
145.2,-56.2639
145.4,-56.1725
145.6,-56.0789
145.8,-55.9829
146,-55.8843
146.2,-55.7827
146.4,-55.6779
146.6,-55.5695
146.8,-55.4572
147,-55.3404
147.2,-55.2187
147.4,-55.0914
147.6,-54.958
147.8,-54.8174
148,-54.6689
148.2,-54.5111
148.4,-54.3428
148.6,-54.1621
148.8,-53.967
149,-53.7548
149.2,-53.5221
149.4,-53.2643
149.6,-52.9755
149.8,-52.6474
150,-52.2684
150.2,-51.8211
150.4,-51.2788
150.6,-50.5945
150.8,-49.6913
151,-48.4038
151.2,-46.2633
151.4,-41.5184
151.6,-9.8389
151.8,54.9111
152,29.3985
152.2,-0.0571
152.4,-22.2321
152.6,-46.4307
152.8,-67.537
153,-72.2964
153.2,-73.4741
153.4,-73.7936
153.6,-73.8247
153.8,-73.7274
154,-73.5589
154.2,-73.345
154.4,-73.1
154.6,-72.8334
154.8,-72.5518
155,-72.2604
155.2,-71.9631
155.4,-71.6629
155.6,-71.3622
155.8,-71.0627
156,-70.7657
156.2,-70.4721
156.4,-70.1827
156.6,-69.8979
156.8,-69.6181
157,-69.3435
157.2,-69.0741
157.4,-68.8101
157.6,-68.5515
157.8,-68.2983
158,-68.0504
158.2,-67.8078
158.4,-67.5703
158.6,-67.3379
158.8,-67.1105
159,-66.888
159.2,-66.6703
159.4,-66.4573
159.6,-66.2489
159.8,-66.0449
160,-65.8452
160.2,-65.6498
160.4,-65.4586
160.6,-65.2713
160.8,-65.088
161,-64.9086
161.2,-64.7328
161.4,-64.5607
161.6,-64.3921
161.8,-64.2269
162,-64.0651
162.2,-63.9065
162.4,-63.751
162.6,-63.5987
162.8,-63.4493
163,-63.3028
163.2,-63.1591
163.4,-63.0181
163.6,-62.8799
163.8,-62.7442
164,-62.611
164.2,-62.4802
164.4,-62.3518
164.6,-62.2256
164.8,-62.1017
165,-61.98
165.2,-61.8603
165.4,-61.7427
165.6,-61.627
165.8,-61.5132
166,-61.4013
166.2,-61.2912
166.4,-61.1827
166.6,-61.076
166.8,-60.9708
167,-60.8673
167.2,-60.7652
167.4,-60.6645
167.6,-60.5653
167.8,-60.4674
168,-60.3709
168.2,-60.2756
168.4,-60.1815
168.6,-60.0885
168.8,-59.9967
169,-59.9059
169.2,-59.8161
169.4,-59.7274
169.6,-59.6395
169.8,-59.5526
170,-59.4665
170.2,-59.3812
170.4,-59.2966
170.6,-59.2128
170.8,-59.1296
171,-59.0471
171.2,-58.9651
171.4,-58.8837
171.6,-58.8028
171.8,-58.7224
172,-58.6423
172.2,-58.5626
172.4,-58.4833
172.6,-58.4042
172.8,-58.3254
173,-58.2467
173.2,-58.1681
173.4,-58.0897
173.6,-58.0113
173.8,-57.9328
174,-57.8543
174.2,-57.7756
174.4,-57.6968
174.6,-57.6177
174.8,-57.5383
175,-57.4584
175.2,-57.3782
175.4,-57.2974
175.6,-57.216
175.8,-57.1338
176,-57.0509
176.2,-56.9672
176.4,-56.8824
176.6,-56.7965
176.8,-56.7094
177,-56.621
177.2,-56.5311
177.4,-56.4396
177.6,-56.3462
177.8,-56.2508
178,-56.1533
178.2,-56.0533
178.4,-55.9507
178.6,-55.8451
178.8,-55.7362
179,-55.6237
179.2,-55.5071
179.4,-55.386
179.6,-55.2599
179.8,-55.1282
180,-54.99
180.2,-54.8446
180.4,-54.691
180.6,-54.5279
180.8,-54.3539
181,-54.1672
181.2,-53.9656
181.4,-53.7462
181.6,-53.5054
181.8,-53.2386
182,-52.9393
182.2,-52.5988
182.4,-52.2045
182.6,-51.7377
182.8,-51.1691
183,-50.4484
183.2,-49.4793
183.4,-48.0572
183.6,-45.6353
183.8,-39.8563
184,2.7844
184.2,52.7
184.4,25.8728
184.6,-2.9764
184.8,-24.3628
185,-49.2136
185.2,-68.2908
185.4,-72.2909
185.6,-73.2635
185.8,-73.5116
186,-73.5128
186.2,-73.4016
186.4,-73.2266
186.6,-73.0102
186.8,-72.765
187,-72.4996
187.2,-72.2202
187.4,-71.9316
187.6,-71.6374
187.8,-71.3407
188,-71.0435
188.2,-70.7476
188.4,-70.4541
188.6,-70.1641
188.8,-69.8782
189,-69.5969
189.2,-69.3204
189.4,-69.049
189.6,-68.7829
189.8,-68.522
190,-68.2665
190.2,-68.0162
190.4,-67.7711
190.6,-67.5313
190.8,-67.2965
191,-67.0668
191.2,-66.8419
191.4,-66.6219
191.6,-66.4065
191.8,-66.1958
192,-65.9896
192.2,-65.7877
192.4,-65.5902
192.6,-65.3967
192.8,-65.2074
193,-65.022
193.2,-64.8405
193.4,-64.6627
193.6,-64.4885
193.8,-64.3179
194,-64.1508
194.2,-63.987
194.4,-63.8265
194.6,-63.6691
194.8,-63.5149
195,-63.3636
195.2,-63.2152
195.4,-63.0697
195.6,-62.9269
195.8,-62.7868
196,-62.6492
196.2,-62.5142
196.4,-62.3816
196.6,-62.2513
196.8,-62.1233
197,-61.9976
197.2,-61.874
197.4,-61.7525
197.6,-61.633
197.8,-61.5154
198,-61.3998
198.2,-61.2859
198.4,-61.1738
198.6,-61.0635
198.8,-60.9548
199,-60.8476
199.2,-60.742
199.4,-60.6379
199.6,-60.5352
199.8,-60.4339
200,-60.3339
200.2,-60.2351
200.4,-60.1376
200.6,-60.0412
200.8,-59.946
201,-59.8518
201.2,-59.7586
201.4,-59.6664
201.6,-59.5752
201.8,-59.4848
202,-59.3952
202.2,-59.3064
202.4,-59.2183
202.6,-59.1309
202.8,-59.0442
203,-58.958
203.2,-58.8724
203.4,-58.7873
203.6,-58.7026
203.8,-58.6183
204,-58.5343
204.2,-58.4507
204.4,-58.3673
204.6,-58.284
204.8,-58.2009
205,-58.1179
205.2,-58.0349
205.4,-57.9519
205.6,-57.8688
205.8,-57.7855
206,-57.7019
206.2,-57.6181
206.4,-57.5339
206.6,-57.4492
206.8,-57.3641
207,-57.2783
207.2,-57.1917
207.4,-57.1044
207.6,-57.0162
207.8,-56.9269
208,-56.8366
208.2,-56.7449
208.4,-56.6518
208.6,-56.5572
208.8,-56.4608
209,-56.3625
209.2,-56.2621
209.4,-56.1594
209.6,-56.054
209.8,-55.9458
210,-55.8344
210.2,-55.7195
210.4,-55.6006
210.6,-55.4774
210.8,-55.3492
211,-55.2155
211.2,-55.0756
211.4,-54.9286
211.6,-54.7736
211.8,-54.6094
212,-54.4346
212.2,-54.2475
212.4,-54.0459
212.6,-53.8272
212.8,-53.5878
213,-53.3234
213.2,-53.028
213.4,-52.6934
213.6,-52.3079
213.8,-51.8545
214,-51.3065
214.2,-50.6195
214.4,-49.7134
214.6,-48.4194
214.8,-46.3267
215,-41.8714
215.2,-20.2443
215.4,56.133
215.6,33.6044
215.8,3.6062
216,-19.303
216.2,-41.2861
216.4,-65.4677
216.6,-71.5082
216.8,-72.8422
217,-73.1846
217.2,-73.222
217.4,-73.1307
217.6,-72.9698
217.8,-72.7646
218,-72.5289
218.2,-72.2716
218.4,-71.999
218.6,-71.7162
218.8,-71.4271
219,-71.1345
219.2,-70.841
219.4,-70.5482
219.6,-70.2574
219.8,-69.9698
220,-69.686
220.2,-69.4065
220.4,-69.1317
220.6,-68.8619
220.8,-68.5971
221,-68.3376
221.2,-68.0832
221.4,-67.8341
221.6,-67.5901
221.8,-67.3512
222,-67.1174
222.2,-66.8885
222.4,-66.6645
222.6,-66.4452
222.8,-66.2306
223,-66.0205
223.2,-65.8149
223.4,-65.6137
223.6,-65.4166
223.8,-65.2237
224,-65.0348
224.2,-64.8499
224.4,-64.6687
224.6,-64.4913
224.8,-64.3174
225,-64.1471
225.2,-63.9801
225.4,-63.8165
225.6,-63.6561
225.8,-63.4988
226,-63.3446
226.2,-63.1933
226.4,-63.0449
226.6,-62.8993
226.8,-62.7564
227,-62.616
227.2,-62.4783
227.4,-62.3429
227.6,-62.21
227.8,-62.0794
228,-61.951
228.2,-61.8248
228.4,-61.7007
228.6,-61.5786
228.8,-61.4584
229,-61.3402
229.2,-61.2238
229.4,-61.1092
229.6,-60.9962
229.8,-60.885
230,-60.7753
230.2,-60.6671
230.4,-60.5604
230.6,-60.4551
230.8,-60.3512
231,-60.2486
231.2,-60.1472
231.4,-60.047
231.6,-59.948
231.8,-59.8501
232,-59.7531
232.2,-59.6572
232.4,-59.5622
232.6,-59.4681
232.8,-59.3748
233,-59.2823
233.2,-59.1905
233.4,-59.0994
233.6,-59.0089
233.8,-58.9189
234,-58.8295
234.2,-58.7406
234.4,-58.652
234.6,-58.5639
234.8,-58.476
235,-58.3883
235.2,-58.3009
235.4,-58.2135
235.6,-58.1262
235.8,-58.0389
236,-57.9516
236.2,-57.8641
236.4,-57.7764
236.6,-57.6884
236.8,-57.6001
237,-57.5113
237.2,-57.4219
237.4,-57.332
237.6,-57.2413
237.8,-57.1498
238,-57.0574
238.2,-56.9639
238.4,-56.8692
238.6,-56.7731
238.8,-56.6756
239,-56.5765
239.2,-56.4755
239.4,-56.3725
239.6,-56.2672
239.8,-56.1595
240,-56.0489
240.2,-55.9353
240.4,-55.8183
240.6,-55.6975
240.8,-55.5724
241,-55.4425
241.2,-55.3073
241.4,-55.1661
241.6,-55.0181
241.8,-54.8622
242,-54.6975
242.2,-54.5226
242.4,-54.3358
242.6,-54.135
242.8,-53.9179
243,-53.681
243.2,-53.4203
243.4,-53.1302
243.6,-52.8031
243.8,-52.4285
244,-51.9908
244.2,-51.4665
244.4,-50.8169
244.6,-49.9737
244.8,-48.8012
245,-46.9784
245.2,-43.4438
245.4,-31.7063
245.6,53.3363
245.8,41.7886
246,11.5515
246.2,-13.5677
246.4,-33.8154
246.6,-60.4555
246.8,-70.3756
247,-72.3467
247.2,-72.8405
247.4,-72.9309
247.6,-72.8661
247.8,-72.7226
248,-72.5307
248.2,-72.3058
248.4,-72.0576
248.6,-71.7927
248.8,-71.5163
249,-71.2325
249.2,-70.9445
249.4,-70.6548
249.6,-70.3652
249.8,-70.0772
250,-69.792
250.2,-69.5103
250.4,-69.2326
250.6,-68.9594
250.8,-68.6911
251,-68.4276
251.2,-68.1693
251.4,-67.916
251.6,-67.6679
251.8,-67.4248
252,-67.1868
252.2,-66.9538
252.4,-66.7256
252.6,-66.5023
252.8,-66.2837
253,-66.0697
253.2,-65.8602
253.4,-65.6551
253.6,-65.4543
253.8,-65.2576
254,-65.0651
254.2,-64.8766
254.4,-64.6919
254.6,-64.511
254.8,-64.3337
255,-64.1601
255.2,-63.9899
255.4,-63.823
255.6,-63.6595
255.8,-63.4991
256,-63.3418
256.2,-63.1875
256.4,-63.0361
256.6,-62.8875
256.8,-62.7417
257,-62.5985
257.2,-62.4579
257.4,-62.3198
257.6,-62.1841
257.8,-62.0507
258,-61.9196
258.2,-61.7907
258.4,-61.6639
258.6,-61.5392
258.8,-61.4164
259,-61.2956
259.2,-61.1765
259.4,-61.0593
259.6,-60.9438
259.8,-60.8299
260,-60.7176
260.2,-60.6069
260.4,-60.4976
260.6,-60.3897
260.8,-60.2831
261,-60.1779
261.2,-60.0739
261.4,-59.971
261.6,-59.8693
261.8,-59.7686
262,-59.669
262.2,-59.5703
262.4,-59.4724
262.6,-59.3755
262.8,-59.2793
263,-59.1838
263.2,-59.089
263.4,-58.9949
263.6,-58.9012
263.8,-58.8081
264,-58.7155
264.2,-58.6232
264.4,-58.5312
264.6,-58.4395
264.8,-58.348
265,-58.2566
265.2,-58.1653
265.4,-58.074
265.6,-57.9826
265.8,-57.8911
266,-57.7993
266.2,-57.7072
266.4,-57.6148
266.6,-57.5218
266.8,-57.4283
267,-57.3341
267.2,-57.2391
267.4,-57.1431
267.6,-57.0462
267.8,-56.9481
268,-56.8486
268.2,-56.7478
268.4,-56.6452
268.6,-56.5409
268.8,-56.4345
269,-56.3258
269.2,-56.2147
269.4,-56.1008
269.6,-55.9837
269.8,-55.8632
270,-55.7388
270.2,-55.6101
270.4,-55.4766
270.6,-55.3376
270.8,-55.1925
271,-55.0404
271.2,-54.8804
271.4,-54.7112
271.6,-54.5316
271.8,-54.3397
272,-54.1335
272.2,-53.9103
272.4,-53.6667
272.6,-53.3984
272.8,-53.0995
273,-52.762
273.2,-52.3746
273.4,-51.9207
273.6,-51.3746
273.8,-50.6941
274,-49.8033
274.2,-48.5472
274.4,-46.5438
274.6,-42.4732
274.8,-26.3955
275,56.4174
275.2,37.2796
275.4,7.1148
275.6,-16.6384
275.8,-37.2242
276,-62.8846
276.2,-70.6179
276.4,-72.1912
276.6,-72.5831
276.8,-72.6383
277,-72.5586
277.2,-72.4082
277.4,-72.2134
277.6,-71.9879
277.8,-71.7404
278,-71.4773
278.2,-71.2035
278.4,-70.9228
278.6,-70.6381
278.8,-70.352
279,-70.0661
279.2,-69.7819
279.4,-69.5004
279.6,-69.2224
279.8,-68.9484
280,-68.6789
280.2,-68.4141
280.4,-68.1541
280.6,-67.8991
280.8,-67.6491
281,-67.4042
281.2,-67.1642
281.4,-66.9292
281.6,-66.6991
281.8,-66.4737
282,-66.2531
282.2,-66.0371
282.4,-65.8256
282.6,-65.6186
282.8,-65.4158
283,-65.2173
283.2,-65.0228
283.4,-64.8324
283.6,-64.6458
283.8,-64.463
284,-64.2839
284.2,-64.1084
284.4,-63.9364
284.6,-63.7678
284.8,-63.6024
285,-63.4403
285.2,-63.2812
285.4,-63.1251
285.6,-62.972
285.8,-62.8217
286,-62.6741
286.2,-62.5292
286.4,-62.3868
286.6,-62.247
286.8,-62.1095
287,-61.9744
287.2,-61.8416
287.4,-61.7109
287.6,-61.5823
287.8,-61.4558
288,-61.3313
288.2,-61.2086
288.4,-61.0877
288.6,-60.9687
288.8,-60.8513
289,-60.7355
289.2,-60.6213
289.4,-60.5086
289.6,-60.3973
289.8,-60.2875
290,-60.1789
290.2,-60.0715
290.4,-59.9654
290.6,-59.8604
290.8,-59.7565
291,-59.6535
291.2,-59.5516
291.4,-59.4505
291.6,-59.3502
291.8,-59.2508
292,-59.152
292.2,-59.0539
292.4,-58.9564
292.6,-58.8594
292.8,-58.7629
293,-58.6668
293.2,-58.571
293.4,-58.4755
293.6,-58.3802
293.8,-58.2851
294,-58.19
294.2,-58.0949
294.4,-57.9997
294.6,-57.9043
294.8,-57.8087
295,-57.7127
295.2,-57.6163
295.4,-57.5193
295.6,-57.4217
295.8,-57.3234
296,-57.2242
296.2,-57.1239
296.4,-57.0226
296.6,-56.9199
296.8,-56.8158
297,-56.7101
297.2,-56.6026
297.4,-56.493
297.6,-56.3811
297.8,-56.2668
298,-56.1496
298.2,-56.0293
298.4,-55.9055
298.6,-55.7778
298.8,-55.6457
299,-55.5087
299.2,-55.3662
299.4,-55.2174
299.6,-55.0615
299.8,-54.8974
300,-54.7241
300.2,-54.54
300.4,-54.3433
300.6,-54.132
300.8,-53.9031
301,-53.6532
301.2,-53.3777
301.4,-53.0704
301.6,-52.7229
301.8,-52.3232
302,-51.8535
302.2,-51.2862
302.4,-50.5752
302.6,-49.6362
302.8,-48.2937
303,-46.0981
303.2,-41.3763
303.4,-18.7206
303.6,55.8883
303.8,32.8196
304,3.093
304.2,-19.4194
304.4,-40.6701
304.6,-64.6476
304.8,-70.7347
305,-72.0105
305.2,-72.3244
305.4,-72.3522
305.6,-72.2609
305.8,-72.1053
306,-71.9084
306.2,-71.6828
306.4,-71.4365
306.6,-71.1754
306.8,-70.9041
307,-70.6264
307.2,-70.3451
307.4,-70.0624
307.6,-69.7801
307.8,-69.4995
308,-69.2217
308.2,-68.9473
308.4,-68.6769
308.6,-68.4108
308.8,-68.1494
309,-67.8928
309.2,-67.641
309.4,-67.3942
309.6,-67.1522
309.8,-66.9152
310,-66.6831
310.2,-66.4557
310.4,-66.2331
310.6,-66.015
310.8,-65.8015
311,-65.5924
311.2,-65.3876
311.4,-65.1871
311.6,-64.9907
311.8,-64.7983
312,-64.6098
312.2,-64.4251
312.4,-64.2441
312.6,-64.0667
312.8,-63.8929
313,-63.7224
313.2,-63.5552
313.4,-63.3912
313.6,-63.2303
313.8,-63.0725
314,-62.9175
314.2,-62.7654
314.4,-62.6161
314.6,-62.4694
314.8,-62.3253
315,-62.1836
315.2,-62.0444
315.4,-61.9075
315.6,-61.7729
315.8,-61.6405
316,-61.5101
316.2,-61.3818
316.4,-61.2554
316.6,-61.1309
316.8,-61.0082
317,-60.8873
317.2,-60.768
317.4,-60.6504
317.6,-60.5343
317.8,-60.4196
318,-60.3063
318.2,-60.1944
318.4,-60.0838
318.6,-59.9744
318.8,-59.8661
319,-59.759
319.2,-59.6528
319.4,-59.5476
319.6,-59.4433
319.8,-59.3398
320,-59.2371
320.2,-59.1352
320.4,-59.0338
320.6,-58.933
320.8,-58.8328
321,-58.733
321.2,-58.6335
321.4,-58.5344
321.6,-58.4355
321.8,-58.3367
322,-58.238
322.2,-58.1394
322.4,-58.0406
322.6,-57.9417
322.8,-57.8425
323,-57.7429
323.2,-57.6429
323.4,-57.5423
323.6,-57.4411
323.8,-57.339
324,-57.2361
324.2,-57.132
324.4,-57.0268
324.6,-56.9202
324.8,-56.8121
325,-56.7022
325.2,-56.5903
325.4,-56.4764
325.6,-56.3599
325.8,-56.2408
326,-56.1186
326.2,-55.9931
326.4,-55.8637
326.6,-55.7302
326.8,-55.5918
327,-55.4481
327.2,-55.2983
327.4,-55.1416
327.6,-54.977
327.8,-54.8034
328,-54.6193
328.2,-54.4232
328.4,-54.2129
328.6,-53.9857
328.8,-53.7383
329,-53.4664
329.2,-53.1643
329.4,-52.824
329.6,-52.4345
329.8,-51.9797
330,-51.4344
330.2,-50.758
330.4,-49.8775
330.6,-48.6462
330.8,-46.7095
331,-42.8877
331.2,-29.1743
331.4,55.7102
331.6,39.6739
331.8,9.5806
332,-14.7562
332.2,-34.6273
332.4,-60.4904
332.6,-69.7803
332.8,-71.578
333,-72.0166
333.2,-72.0886
333.4,-72.0197
333.6,-71.8789
333.8,-71.6934
334,-71.4771
334.2,-71.2386
334.4,-70.9843
334.6,-70.7188
334.8,-70.446
335,-70.1688
335.2,-69.8898
335.4,-69.6106
335.6,-69.3327
335.8,-69.0573
336,-68.785
336.2,-68.5164
336.4,-68.2521
336.6,-67.9922
336.8,-67.737
337,-67.4865
337.2,-67.2408
337.4,-67
337.6,-66.7641
337.8,-66.5329
338,-66.3064
338.2,-66.0845
338.4,-65.8673
338.6,-65.6545
338.8,-65.446
339,-65.2419
339.2,-65.0419
339.4,-64.846
339.6,-64.6541
339.8,-64.466
340,-64.2817
340.2,-64.101
340.4,-63.9239
340.6,-63.7503
340.8,-63.58
341,-63.413
341.2,-63.2491
341.4,-63.0883
341.6,-62.9304
341.8,-62.7754
342,-62.6233
342.2,-62.4738
342.4,-62.3269
342.6,-62.1826
342.8,-62.0407
343,-61.9011
343.2,-61.7639
343.4,-61.6288
343.6,-61.4959
343.8,-61.365
344,-61.2361
344.2,-61.1091
344.4,-60.9839
344.6,-60.8604
344.8,-60.7387
345,-60.6185
345.2,-60.4999
345.4,-60.3828
345.6,-60.267
345.8,-60.1526
346,-60.0395
346.2,-59.9275
346.4,-59.8167
346.6,-59.707
346.8,-59.5983
347,-59.4905
347.2,-59.3835
347.4,-59.2774
347.6,-59.172
347.8,-59.0673
348,-58.9631
348.2,-58.8595
348.4,-58.7563
348.6,-58.6536
348.8,-58.5511
349,-58.4488
349.2,-58.3467
349.4,-58.2446
349.6,-58.1425
349.8,-58.0403
350,-57.938
350.2,-57.8352
350.4,-57.7321
350.6,-57.6285
350.8,-57.5243
351,-57.4193
351.2,-57.3134
351.4,-57.2065
351.6,-57.0984
351.8,-56.989
352,-56.878
352.2,-56.7654
352.4,-56.6508
352.6,-56.5341
352.8,-56.4149
353,-56.2931
353.2,-56.1682
353.4,-56.0399
353.6,-55.9079
353.8,-55.7716
354,-55.6304
354.2,-55.4839
354.4,-55.3313
354.6,-55.1717
354.8,-55.0041
355,-54.8274
355.2,-54.6402
355.4,-54.4408
355.6,-54.2269
355.8,-53.996
356,-53.7445
356.2,-53.4682
356.4,-53.161
356.6,-52.815
356.8,-52.4186
357,-51.9553
357.2,-51.3991
357.4,-50.7075
357.6,-49.8039
357.8,-48.533
358,-46.5121
358.2,-42.4276
358.4,-26.6316
358.6,56.4322
358.8,37.6421
359,7.6516
359.2,-16.047
359.4,-35.9702
359.6,-61.3598
359.8,-69.7325
360,-71.3681
360.2,-71.7668
360.4,-71.826
360.6,-71.7526
360.8,-71.6107
361,-71.4258
361.2,-71.2112
361.4,-70.9751
361.6,-70.7234
361.8,-70.4609
362,-70.1913
362.2,-69.9174
362.4,-69.6416
362.6,-69.3657
362.8,-69.091
363,-68.8187
363.2,-68.5496
363.4,-68.284
363.6,-68.0226
363.8,-67.7656
364,-67.5131
364.2,-67.2653
364.4,-67.0222
364.6,-66.7839
364.8,-66.5503
365,-66.3215
365.2,-66.0972
365.4,-65.8775
365.6,-65.6623
365.8,-65.4515
366,-65.245
366.2,-65.0426
366.4,-64.8444
366.6,-64.6502
366.8,-64.4598
367,-64.2733
367.2,-64.0904
367.4,-63.9111
367.6,-63.7353
367.8,-63.5628
368,-63.3937
368.2,-63.2277
368.4,-63.0648
368.6,-62.9049
368.8,-62.7479
369,-62.5937
369.2,-62.4422
369.4,-62.2933
369.6,-62.147
369.8,-62.0031
370,-61.8616
370.2,-61.7224
370.4,-61.5854
370.6,-61.4505
370.8,-61.3176
371,-61.1868
371.2,-61.0578
371.4,-60.9306
371.6,-60.8052
371.8,-60.6814
372,-60.5593
372.2,-60.4387
372.4,-60.3195
372.6,-60.2017
372.8,-60.0852
373,-59.9699
373.2,-59.8558
373.4,-59.7429
373.6,-59.6309
373.8,-59.5199
374,-59.4098
374.2,-59.3005
374.4,-59.192
374.6,-59.0841
374.8,-58.9769
375,-58.8701
375.2,-58.7639
375.4,-58.6579
375.6,-58.5523
375.8,-58.4469
376,-58.3416
376.2,-58.2363
376.4,-58.131
376.6,-58.0255
376.8,-57.9198
377,-57.8137
377.2,-57.7072
377.4,-57.6
377.6,-57.4922
377.8,-57.3835
378,-57.2738
378.2,-57.1629
378.4,-57.0508
378.6,-56.9371
378.8,-56.8218
379,-56.7045
379.2,-56.5851
379.4,-56.4633
379.6,-56.3388
379.8,-56.2112
380,-56.0803
380.2,-55.9455
380.4,-55.8064
380.6,-55.6626
380.8,-55.5132
381,-55.3577
381.2,-55.1951
381.4,-55.0244
381.6,-54.8446
381.8,-54.654
382,-54.451
382.2,-54.2333
382.4,-53.9982
382.6,-53.7423
382.8,-53.4608
383,-53.1478
383.2,-52.7949
383.4,-52.3902
383.6,-51.9163
383.8,-51.3461
384,-50.6345
384.2,-49.6999
384.4,-48.3737
384.6,-46.2307
384.8,-41.7413
385,-22.1951
385.2,56.3243
385.4,34.7563
385.6,5.0165
385.8,-17.8343
386,-38.0118
386.2,-62.5693
386.4,-69.7484
386.6,-71.1802
386.8,-71.5289
387,-71.5717
387.2,-71.492
387.4,-71.3479
387.6,-71.1628
387.8,-70.9491
388,-70.7147
388.2,-70.4653
388.4,-70.2055
388.6,-69.9387
388.8,-69.6679
389,-69.3952
389.2,-69.1225
389.4,-68.851
389.6,-68.5818
389.8,-68.3157
390,-68.0532
390.2,-67.7948
390.4,-67.5406
390.6,-67.2909
390.8,-67.0458
391,-66.8053
391.2,-66.5695
391.4,-66.3384
391.6,-66.1118
391.8,-65.8898
392,-65.6723
392.2,-65.4592
392.4,-65.2504
392.6,-65.0458
392.8,-64.8453
393,-64.6489
393.2,-64.4563
393.4,-64.2676
393.6,-64.0826
393.8,-63.9011
394,-63.7232
394.2,-63.5487
394.4,-63.3775
394.6,-63.2095
394.8,-63.0445
395,-62.8826
395.2,-62.7236
395.4,-62.5675
395.6,-62.414
395.8,-62.2632
396,-62.115
396.2,-61.9692
396.4,-61.8258
396.6,-61.6847
396.8,-61.5457
397,-61.409
397.2,-61.2742
397.4,-61.1414
397.6,-61.0106
397.8,-60.8815
398,-60.7541
398.2,-60.6284
398.4,-60.5043
398.6,-60.3817
398.8,-60.2606
399,-60.1407
399.2,-60.0222
399.4,-59.9049
399.6,-59.7887
399.8,-59.6736
400,-59.5595
400.2,-59.4463
400.4,-59.334
400.6,-59.2224
400.8,-59.1115
401,-59.0012
401.2,-58.8914
401.4,-58.7822
401.6,-58.6732
401.8,-58.5646
402,-58.4562
402.2,-58.3479
402.4,-58.2396
402.6,-58.1312
402.8,-58.0226
403,-57.9137
403.2,-57.8045
403.4,-57.6947
403.6,-57.5842
403.8,-57.473
404,-57.3609
404.2,-57.2476
404.4,-57.1331
404.6,-57.0172
404.8,-56.8997
405,-56.7803
405.2,-56.6588
405.4,-56.5349
405.6,-56.4085
405.8,-56.279
406,-56.1462
406.2,-56.0097
406.4,-55.869
406.6,-55.7235
406.8,-55.5727
407,-55.4157
407.2,-55.2519
407.4,-55.0801
407.6,-54.8992
407.8,-54.7078
408,-54.5042
408.2,-54.2862
408.4,-54.0511
408.6,-53.7955
408.8,-53.515
409,-53.2037
409.2,-52.8535
409.4,-52.453
409.6,-51.9856
409.8,-51.4254
410,-50.7301
410.2,-49.8236
410.4,-48.5514
410.6,-46.5352
410.8,-42.4854
411,-27.1453
411.2,56.3394
411.4,38.0963
411.6,8.2201
411.8,-15.5187
412,-35.0676
412.2,-60.2237
412.4,-69.1395
412.6,-70.8518
412.8,-71.2662
413,-71.3323
413.2,-71.2649
413.4,-71.1293
413.6,-70.9511
413.8,-70.7435
414,-70.5145
414.2,-70.27
414.4,-70.0145
414.6,-69.7517
414.8,-69.4844
415,-69.215
415.2,-68.9451
415.4,-68.6764
415.6,-68.4097
415.8,-68.1458
416,-67.8854
416.2,-67.6289
416.4,-67.3766
416.6,-67.1286
416.8,-66.8852
417,-66.6462
417.2,-66.4119
417.4,-66.1821
417.6,-65.9569
417.8,-65.7361
418,-65.5198
418.2,-65.3078
418.4,-65.1
418.6,-64.8964
418.8,-64.6968
419,-64.5012
419.2,-64.3095
419.4,-64.1215
419.6,-63.9372
419.8,-63.7564
420,-63.579
420.2,-63.405
420.4,-63.2343
420.6,-63.0667
420.8,-62.9021
421,-62.7405
421.2,-62.5818
421.4,-62.4258
421.6,-62.2725
421.8,-62.1218
422,-61.9736
422.2,-61.8277
422.4,-61.6842
422.6,-61.5429
422.8,-61.4038
423,-61.2667
423.2,-61.1317
423.4,-60.9985
423.6,-60.8671
423.8,-60.7375
424,-60.6095
424.2,-60.4832
424.4,-60.3583
424.6,-60.2349
424.8,-60.1128
425,-59.992
425.2,-59.8724
425.4,-59.7539
425.6,-59.6365
425.8,-59.5201
426,-59.4045
426.2,-59.2898
426.4,-59.1758
426.6,-59.0624
426.8,-58.9496
427,-58.8373
427.2,-58.7255
427.4,-58.6139
427.6,-58.5025
427.8,-58.3913
428,-58.2801
428.2,-58.1689
428.4,-58.0575
428.6,-57.9457
428.8,-57.8336
429,-57.7209
429.2,-57.6076
429.4,-57.4935
429.6,-57.3784
429.8,-57.2622
430,-57.1447
430.2,-57.0257
430.4,-56.905
430.6,-56.7824
430.8,-56.6577
431,-56.5305
431.2,-56.4005
431.4,-56.2674
431.6,-56.1308
431.8,-55.9903
432,-55.8454
432.2,-55.6954
432.4,-55.5398
432.6,-55.3777
432.8,-55.2083
433,-55.0305
433.2,-54.8429
433.4,-54.644
433.6,-54.432
433.8,-54.2044
434,-53.9582
434.2,-53.6896
434.4,-53.3935
434.6,-53.0631
434.8,-52.689
435,-52.2576
435.2,-51.7486
435.4,-51.1297
435.6,-50.3459
435.8,-49.2932
436,-47.7436
436.2,-45.0624
436.4,-38.447
436.6,9.8564
436.8,51.3906
437,24.0886
437.2,-3.8413
437.4,-24.16
437.6,-46.5185
437.8,-65.9501
438,-69.9941
438.2,-70.8787
438.4,-71.0866
438.6,-71.0798
438.8,-70.9784
439,-70.8237
439.2,-70.6337
439.4,-70.4185
439.6,-70.1849
439.8,-69.938
440,-69.682
440.2,-69.4199
440.4,-69.1544
440.6,-68.8875
440.8,-68.6209
441,-68.3557
441.2,-68.0928
441.4,-67.8331
441.6,-67.5768
441.8,-67.3246
442,-67.0764
442.2,-66.8327
442.4,-66.5934
442.6,-66.3585
442.8,-66.1282
443,-65.9023
443.2,-65.6809
443.4,-65.4638
443.6,-65.2511
443.8,-65.0425
444,-64.8381
444.2,-64.6378
444.4,-64.4413
444.6,-64.2488
444.8,-64.0599
445,-63.8747
445.2,-63.693
445.4,-63.5148
445.6,-63.3399
445.8,-63.1683
446,-62.9997
446.2,-62.8343
446.4,-62.6717
446.6,-62.512
446.8,-62.355
447,-62.2007
447.2,-62.049
447.4,-61.8997
447.6,-61.7528
447.8,-61.6083
448,-61.4659
448.2,-61.3256
448.4,-61.1874
448.6,-61.0511
448.8,-60.9167
449,-60.7841
449.2,-60.6532
449.4,-60.5239
449.6,-60.3962
449.8,-60.2699
450,-60.1451
450.2,-60.0215
450.4,-59.8992
450.6,-59.778
450.8,-59.6578
451,-59.5387
451.2,-59.4205
451.4,-59.3031
451.6,-59.1864
451.8,-59.0704
452,-58.955
452.2,-58.8401
452.4,-58.7255
452.6,-58.6113
452.8,-58.4972
453,-58.3833
453.2,-58.2693
453.4,-58.1553
453.6,-58.041
453.8,-57.9264
454,-57.8114
454.2,-57.6957
454.4,-57.5793
454.6,-57.462
454.8,-57.3437
455,-57.2241
455.2,-57.1031
455.4,-56.9805
455.6,-56.856
455.8,-56.7294
456,-56.6005
456.2,-56.4688
456.4,-56.3342
456.6,-56.1961
456.8,-56.0542
457,-55.9079
457.2,-55.7568
457.4,-55.6
457.6,-55.437
457.8,-55.2668
458,-55.0883
458.2,-54.9003
458.4,-54.7012
458.6,-54.4893
458.8,-54.2621
459,-54.0168
459.2,-53.7497
459.4,-53.4559
459.6,-53.1289
459.8,-52.7597
460,-52.3353
460.2,-51.8366
460.4,-51.2336
460.6,-50.4753
460.8,-49.4673
461,-48.0077
461.2,-45.5576
461.4,-39.9427
461.6,-6.8748
461.8,53.8394
462,28.4366
462.2,-0.2831
462.4,-21.4218
462.6,-42.3633
462.8,-64.2614
463,-69.4918
463.2,-70.585
463.4,-70.8486
463.6,-70.8639
463.8,-70.775
464,-70.6292
464.2,-70.4463
464.4,-70.2373
464.6,-70.0091
464.8,-69.767
465,-69.5152

